Dissecting Ponzi schemes on Ethereum: identification, analysis, and impact

Ponzi schemes are financial frauds which lure users under the promise of high profits. Actually, users are repaid only with the investments of new users joining the scheme: consequently, a Ponzi scheme implodes soon after users stop joining it. Originated in the offline world 150 years ago, Ponzi schemes have since then migrated to the digital world, approaching first the Web, and more recently hanging over cryptocurrencies like Bitcoin. Smart contract platforms like Ethereum have provided a new opportunity for scammers, who have now the possibility of creating "trustworthy" frauds that still make users lose money, but at least are guaranteed to execute "correctly". We present a comprehensive survey of Ponzi schemes on Ethereum, analysing their behaviour and their impact from various viewpoints.

==> results/amountbydate-ext.csv <==
2015-09-01,134.55505218499985
2015-10-01,24.245099999999997
2015-11-01,34.10085885
2015-12-01,60.04999999999997
2016-01-01,245.8229000000001
2016-02-01,36510.88256805009
2016-03-01,223322.2872658632
2016-04-01,132235.59558683122
2016-05-01,8015.706125559058
2016-06-01,6855.65053224
2016-07-01,9440.338379759998
2016-08-01,165.05494905999996
2016-09-01,1993.7197193199997
2016-10-01,14.918731999999999


==> results/amountbydate-int.csv <==
2015-09-01,121.71405218499999
2015-10-01,22.6761
2015-11-01,30.40285885
2015-12-01,55.27000000000001
2016-01-01,224.7599
2016-02-01,36064.76908300499
2016-03-01,204894.2378884978
2016-04-01,133287.8161626461
2016-05-01,7629.045741925206
2016-06-01,30508.55383614
2016-07-01,11581.8200408186
2016-08-01,191.86468255999995
2016-09-01,1370.2857418800004
2016-10-01,146.36442200000002


==> results/amountbydate-tot.csv <==
2015-09-01,256.26910437000026
2015-10-01,46.92119999999999
2015-11-01,64.50371770000001
2015-12-01,115.32000000000008
2016-01-01,470.5828000000006
2016-02-01,72575.65165105497
2016-03-01,428216.5251543621
2016-04-01,265523.4117494729
2016-05-01,15644.751867484254
2016-06-01,37364.20436838
2016-07-01,21022.158420578606
2016-08-01,356.91963162
2016-09-01,3364.0054612
2016-10-01,161.28315400000002


==> results/avg__0x43bbc7fafb860d974037b8f7dd06b6f6fe799b3e.csv <==
0.0,0.0,0.0,0.0
125.0,1129.042299437436,125.0,1129.37474151939
187.5,0.0,187.5,0.0
250.0,0.0,250.0,0.0
312.5,0.0,312.5,0.0
375.0,0.0,375.0,0.0
437.5,0.0,437.5,0.0
500.0,0.0,500.0,0.0
562.5,0.0,562.5,0.0
625.0,0.0,625.0,0.0


==> results/avg__0x4865e85c72a27ca6c362da75ba6707c07464b953.csv <==
0.0,0.0,0.0,0.0
14.4,68.43172999096625,14.4,60.711911931399996
21.6,1.7414999999999998,21.6,56.425
28.8,0.0,28.8,0.0
36.0,0.0,36.0,0.0
43.2,0.0,43.2,0.0
50.4,0.0,50.4,0.0
57.6,0.0,57.6,0.0
64.8,0.0,64.8,0.0
72.0,0.0,72.0,0.0


==> results/avg__0x7011f3edc7fa43c81440f9f43a6458174113b162.csv <==
0.0,0.0,0.0,0.0
193.0,15.167890419870464,193.0,15.900942233341974
289.5,9.535255833333332,289.5,16.382828750000012
386.0,5.253846153846153,386.0,5.987179487179486
482.5,0.0,482.5,0.0
579.0,0.0,579.0,0.0
675.5,0.0,675.5,0.0
772.0,0.0,772.0,0.0
868.5,0.0,868.5,0.0
965.0,0.0,965.0,0.0


==> results/avg__0x7d56485e026d5d3881f778e99969d2b1f90c50af.csv <==
0.0,0.0,0.0,0.0
108.2,124.66436134581596,108.2,123.72960401349737
162.3,0.0,162.3,0.0
216.4,0.0,216.4,0.0
270.5,0.0,270.5,0.0
324.6,0.0,324.6,0.0
378.7,0.0,378.7,0.0
432.8,0.0,432.8,0.0
486.90000000000003,0.0,486.90000000000003,0.0
541.0,0.0,541.0,0.0


==> results/avg__0x9758da9b4d001ed2d0df46d25069edf53750767a.csv <==
0.0,0.0,0.0,0.0
22.0,8.422436079545456,22.0,9.740454545454543
33.0,8.617613636363638,33.0,9.199090909090911
44.0,9.086079545454545,44.0,8.672727272727274
55.0,4.178409090909091,55.0,10.812727272727274
66.0,11.12505681818182,66.0,8.501818181818184
77.0,2.7445454545454546,77.0,8.72
88.0,3.0806818181818185,88.0,8.553636363636365
99.0,5.199545454545455,99.0,8.43909090909091
110.0,1.59,110.0,8.5075


==> results/avg__0xa9e2320d9e6c17eb45a921cb2698b42256f5e142.csv <==
0.0,0.0,0.0,0.0
118.2,1098.060617933723,118.2,2127.4239798159338
177.3,0.0,177.3,0.0
236.4,0.0,236.4,0.0
295.5,0.0,295.5,0.0
354.6,0.0,354.6,0.0
413.7,0.0,413.7,0.0
472.8,0.0,472.8,0.0
531.9,0.0,531.9,0.0
591.0,0.0,591.0,0.0


==> results/avg__0xa9e4e3b1da2462752aea980698c335e70e9ab26c.csv <==
0.0,0.0,0.0,0.0
75.2,534.6383948312098,75.2,544.6274452022765
112.80000000000001,272.16364864864863,112.80000000000001,281.8578016275731
150.4,504.93903157894744,150.4,475.4022262652737
188.0,520.4694444444444,188.0,536.6292285195777
225.60000000000002,0.0,225.60000000000002,0.0
263.2,0.0,263.2,0.0
300.8,0.0,300.8,0.0
338.40000000000003,0.0,338.40000000000003,0.0
376.0,0.0,376.0,0.0


==> results/avg__0xba6284ca128d72b25f1353fadd06aa145d9095af.csv <==
0.0,0.0,0.0,0.0
45.6,182.64788765722705,45.6,183.0804836923457
68.4,0.0,68.4,0.0
91.2,0.0,91.2,0.0
114.0,0.0,114.0,0.0
136.8,0.0,136.8,0.0
159.6,0.0,159.6,0.0
182.4,0.0,182.4,0.0
205.20000000000002,0.0,205.20000000000002,0.0
228.0,0.0,228.0,0.0


==> results/avg__0xca7c390f8f843a8c3036841fde755e5d0acb97da.csv <==
0.0,0.0,0.0,0.0
54.4,748.7952714450001,54.4,710.5483108182831
81.6,697.0345884391949,81.6,823.1900662347821
108.8,100.9775967407627,108.8,61.18569766742393
136.0,98.76430285714287,136.0,78.04295795561428
163.2,0.0,163.2,0.0
190.4,0.0,190.4,0.0
217.6,0.0,217.6,0.0
244.79999999999998,0.0,244.79999999999998,0.0
272.0,0.0,272.0,0.0


==> results/avg__0xf45717552f12ef7cb65e95476f217ea008167ae3.csv <==
0.0,0.0,0.0,0.0
101.0,1116.0421129756091,101.0,880.2129954146342
151.5,0.0,151.5,0.0
202.0,0.0,202.0,0.0
252.5,0.0,252.5,0.0
303.0,0.0,303.0,0.0
353.5,0.0,353.5,0.0
404.0,0.0,404.0,0.0
454.5,0.0,454.5,0.0
505.0,0.0,505.0,0.0


==> results/avg__0xfd2487cc0e5dce97f08be1bc8ef1dce8d5988b4d.csv <==
0.0,0.0,0.0,0.0
75.8,117.72392322,75.8,81.4951653333333
113.69999999999999,85.10022105263158,113.69999999999999,140.1717447368421
151.6,113.68512631578949,151.6,131.4280979210526
189.5,187.49921137026314,189.5,153.5569524228947
227.39999999999998,27.841223076923082,227.39999999999998,76.32795384615385
265.3,0.0,265.3,0.0
303.2,0.0,303.2,0.0
341.09999999999997,0.0,341.09999999999997,0.0
379.0,0.0,379.0,0.0


==> results/bestInvestors.csv <==
user_address,contract_name,total_gain,outvalue,invalue0xde6772108bfea2593f35a6db507cd948f6c21996,Government,990.0931999999999,109.00000000000001,1099.0932
0x8fcb39dc03803d0e2b439f36bf51bed10c0a0251,EthereumPyramid,90.80000000000001,0,90.80000000000001
0x4d6387f3b967da39b11de111158d49754c31985d,EthereumPyramid,226.79999999999967,0,226.79999999999967
0xa24cd186c599f3a4c2156f146f82ea9423e63826,ProtectTheCastle,63.886632306822506,0.20000000000000004,64.08663230682251
0x61557bec513a2c45464a19ceb62c21b1e5a98418,ProtectTheCastle,0.6902750000000001,0.01,0.7002750000000001
0x88f7115fd75345f681debf7034987ebba1f00c63,ProtectTheCastle,15.533723520962464,0.8400000000000005,16.373723520962464
0x6c8a7dba7c120f978758b24ffc5950216752412a,TreasureChest,6.148099470666676,0.1,6.248099470666675
0x197783267998ef36bc237035f5fb627a19272aa2,ZeroPonzi,123.75000000000001,495.0,618.7500000000001
0x45ab6108cc41c20f416a98615aa8c349f02a275b,Doubler2,485.81116999999995,1.0,486.81116999999995
0xb3e3429824d31ba87edea73fac823a67f44c6015,Doubler2,283.91200000000003,370.64,654.5519999999999
0x5cb4a151541fcd1f86244dde8d78ede47535bec3,Doubler2,159.99999999999997,200.00000000000003,360.0
0x6cebfb928f09afea77a627fbc716f446b0d2f667,Doubler2,203.2,254.0,457.20000000000005
0x4ce0d80d863854b8b6a97afed83b7979a7a37aae,Doubler2,480.84399999999994,601.0550000000001,1081.899
0xe5478bbde21a0a38401a4e9cc57cfd11dec15b66,DynamicPyramid,410.73649011281265,0.9,411.6364901128126
0x1dce8332900c0a22273357a8b4d92be98892a54d,DynamicPyramid,181.49999999999994,362.00000000000006,543.5
0x16f53e55ed93efa0f025ae5df7200aa88ecd4fa6,DynamicPyramid,121.99999999999997,244.00000000000003,366.0
0xcfeea81d49e786cf4a4aa22c784e426958b1ccc5,DynamicPyramid,106.00000000000001,212.0,318.0
0xb3e3429824d31ba87edea73fac823a67f44c6015,DynamicPyramid,205.50000000000003,810.0,1015.5
0xe6451fb8f62c69be9feada75fa3246bc98b38b2b,Etheramid1,30.640625,0,30.640625
0x45ab6108cc41c20f416a98615aa8c349f02a275b,Doubler,54.43937282051283,1.0,55.43937282051283
0x4ce0d80d863854b8b6a97afed83b7979a7a37aae,Doubler,333.99999999999994,450.00000000000006,784.0
0x4f691fb14282fd40517511b47d33fed39dbd6a69,Doubler,293.6900000000001,720.27,1013.9599999999999
0x97eedb324b5ab7ddd100d027e990a05037e61b37,Thesimplegame,17.758103900000002,0,17.758103900000002
0x1b5cec08bf55f9d61ffa38b8e2714a3821825d7b,Doubler3,40.26441,0,40.26441
0x89a64c31240eee15e8884667ad1877761c63afe6,Quick1,10.9633,0,10.9633
0xfd2605a2bf58fdbb90db1da55df61628b47f9e8c,Myscheme,16.170463564213563,1.0,17.170463564213563
0x881b0a4e9c55d08e31d8d3c022144d75a454211c,Myscheme,53.14396795334295,2.0,55.14396795334295
0x97d7cc33229cb82c0974e5c43c81bc4348ab1d96,Bunny,1.2882002000000001,0,1.2882002000000001
0xd2a781a0bbbe2c930b012aabf90b3d95a0c6d047,DoubleTx,38.3682125,1.2,39.5682125
0xa5561b7cab0a24b7085b8b3e5ad5b58048065023,Multi33v,1.59,0,1.59
0xeeb10e6aea0853efcf2278d73c1ad2a586197649,DianaEthereum-x18,534.4639102472865,4.675,539.1389102472865
0x7ee85ad1e6cc696ec0a15fd262a0aa17fd407945,Rubixi,4.525,0,4.525
0x815d436f62c6a724ab6ece59fce27c78656f859e,Rubixi,0.039,0,0.039
0x4d0b2cf411633d1c91ab8a3e985e66556f34aa3b,Rubixi,8.375483392109,0,8.375483392109
0x591fa06eeee15d9826c853c4d9dc1b039e2fdd39,Rubixi,8e-18,0,8e-18
0xd4e4bf9cd82d7f9fc589d4b288174ce1edfae2b6,Rubixi,1.1,0,1.1
0x3b21a4bf8ecc75c59a172493c7eacafc446677b6,Rubixi,0.534,0,0.534


==> results/creation-hidden.csv <==
2016-11-01,3
2016-02-01,23
2016-03-01,12
2016-04-01,12
2016-05-01,1
2016-06-01,1
2016-07-01,1
2016-08-01,1


==> results/creation-public.csv <==
2015-08-01,1
2015-09-01,1
2016-11-01,7
2016-12-01,3
2016-02-01,28
2016-03-01,24
2016-04-01,98
2016-05-01,2
2016-06-01,2
2016-07-01,4
2016-08-01,3
2016-09-01,2
2017-01-01,3
2017-02-01,1
2017-03-01,1
2017-04-01,1
2017-05-01,1
2017-06-01,1
2017-08-01,1


==> results/dateInFlow__Bunny.csv <==
2016-02-29 17:28:04,0.01
2016-02-29 17:29:27,0.030000000000000002
2016-02-29 20:04:54,0.2
2016-02-29 20:08:06,0.1
2016-02-29 20:10:39,1.0
2016-03-01 08:36:36,1.0
2016-03-01 08:47:48,0.4
2016-03-01 08:47:48,0.4
2016-03-01 08:49:22,0.5
2016-03-01 08:51:33,0.4
2016-03-01 09:07:35,0.4
2016-03-01 09:15:12,0.7000000000000001
2016-03-01 09:16:11,0.54
2016-03-01 09:22:19,0.1
2016-03-01 09:28:42,0.2
2016-03-01 09:31:26,0.30000000000000004
2016-03-01 09:34:22,0.26
2016-03-01 09:36:39,1.0
2016-03-01 12:08:34,0.7000000000000001
2016-03-01 12:50:01,0.30000000000000004
2016-03-01 12:57:02,0.2
2016-03-01 13:25:31,0.4
2016-03-01 13:37:29,0.2
2016-03-01 13:40:58,0.30000000000000004
2016-03-01 13:42:40,0.5
2016-03-01 14:16:04,0.30000000000000004
2016-03-01 14:34:39,0.5
2016-03-02 07:51:26,0.2
2016-03-02 08:16:11,0.7000000000000001
2016-03-02 08:42:10,0.34
2016-03-02 08:44:30,0.1
2016-03-02 09:23:07,0.5
2016-03-02 11:31:10,0.6000000000000001
2016-03-02 11:34:26,0.4
2016-03-02 11:37:17,0.30000000000000004
2016-03-02 12:51:06,0.4
2016-03-03 11:25:02,0.30000000000000004
2016-03-03 12:40:10,0.30000000000000004
2016-03-03 13:23:17,0.6000000000000001
2016-03-03 19:50:03,0.4
2016-03-04 10:44:00,0.30000000000000004
2016-03-04 11:59:15,0.30000000000000004
2016-03-04 14:28:27,0.25
2016-03-04 14:45:15,0.2
2016-03-04 15:15:29,0.5
2016-03-04 19:51:45,0.1
2016-03-05 10:34:13,0.30000000000000004
2016-03-05 10:46:47,0.2
2016-03-05 11:07:08,0.8
2016-03-05 11:11:13,0.7000000000000001
2016-03-05 13:18:45,0.5
2016-03-05 13:21:46,0.30000000000000004
2016-03-05 13:45:52,0.4
2016-03-06 08:59:03,0.01
2016-03-07 04:56:07,3.0
2016-03-07 04:59:23,3.0
2016-03-07 05:01:01,3.0
2016-03-07 05:15:15,3.0
2016-03-07 05:17:18,3.0
2016-03-07 05:20:16,3.0
2016-03-07 05:22:28,3.0
2016-03-07 05:47:11,1.9100000000000001
2016-03-07 05:52:55,0.07
2016-03-07 17:33:57,0.49001000000000006
2016-03-13 04:01:18,1.0
2016-03-15 10:15:00,0.04
2016-03-17 20:05:48,3.0
2016-03-17 20:45:37,3.0
2016-03-18 20:22:09,1.25
2016-03-19 10:56:39,3.0
2016-03-19 22:42:53,1.5
2016-03-20 10:59:39,0.07
2016-03-20 19:32:41,0.05
2016-03-22 18:34:28,2.0
2016-03-24 21:43:46,1.2000000000000002
2016-03-25 14:29:25,2.0
2016-03-25 15:25:09,1.4000000000000001
2016-03-27 23:10:44,0.1
2016-03-28 17:46:27,3.0
2016-03-28 19:43:54,1.0
2016-03-31 22:34:29,0.1
2016-04-02 11:05:24,0.57141845
2016-04-02 12:42:19,1.5
2016-04-02 15:59:46,0.2
2016-04-02 16:20:07,0.4
2016-04-02 16:23:02,0.8
2016-04-03 03:04:58,1.0
2016-04-03 03:09:50,1.0
2016-04-03 15:38:52,0.32
2016-04-05 00:38:08,1.0
2016-04-10 11:49:12,2.13464052
2016-04-10 17:30:11,0.09820805420074452
2016-04-11 20:01:27,0.1
2016-04-12 23:09:12,2.0
2016-05-15 19:49:48,1.06702627617
2016-05-19 22:12:26,0.1
2016-05-19 22:17:48,0.1
2016-06-13 10:17:32,0.1
2016-07-13 04:11:04,1.0
2016-07-27 09:03:12,0.01
2017-04-18 10:00:33,0.02
2017-07-19 10:14:05,0.009000000000000001
2017-08-10 07:26:35,0.01


==> results/dateInFlow__DianaEthereum-x18.csv <==
2016-03-08 12:47:03,0.01
2016-03-08 12:51:09,0.015000000000000001
2016-03-08 12:58:05,0.02
2016-03-08 13:01:43,0.02
2016-03-08 13:35:09,0.01
2016-03-08 16:03:03,0.1
2016-03-12 13:59:06,0.4
2016-03-13 18:11:16,10.0
2016-03-14 15:52:55,10.0
2016-03-14 18:35:50,1.6
2016-03-14 18:36:50,4.5
2016-03-15 09:30:18,0.05
2016-03-16 08:30:23,10.0
2016-03-16 08:59:45,5.0
2016-03-16 09:21:29,12.0
2016-03-16 09:22:12,0.9
2016-03-16 09:23:07,3.7622272392776526
2016-03-16 09:25:43,46.0
2016-03-16 09:27:20,25.000000000000004
2016-03-16 09:29:17,1.6
2016-03-16 09:34:15,15.000000000000002
2016-03-16 09:59:59,2.8400000000000003
2016-03-16 10:34:25,0.05
2016-03-16 11:04:44,18.0
2016-03-16 11:05:41,14.000000000000002
2016-03-16 11:06:35,13.000000000000002
2016-03-16 11:29:56,0.5700000000000001
2016-03-16 13:07:30,11.0
2016-03-16 13:08:38,16.0
2016-03-16 13:10:29,7.000000000000001
2016-03-16 13:11:45,10.0
2016-03-16 14:09:42,0.13
2016-03-16 14:15:04,1.0
2016-03-16 15:09:28,40.0
2016-03-16 15:12:31,2.8000000000000003
2016-03-16 15:15:18,20.0
2016-03-16 15:20:07,40.0
2016-03-16 15:26:03,100.00000000000001
2016-03-16 15:43:26,1.0
2016-03-16 15:57:01,5.0
2016-03-16 15:58:29,14.996551420000001
2016-03-16 16:50:55,1.0
2016-03-16 18:40:37,1.0
2016-03-16 21:16:50,1.0
2016-03-17 03:33:04,0.01
2016-03-17 07:53:59,4.9
2016-03-17 11:32:49,1.0
2016-03-17 20:08:35,10.0
2016-03-18 00:52:01,0.01
2016-03-18 07:00:58,1.0
2016-03-18 07:10:14,1.0
2016-03-18 16:22:36,2.0
2016-03-18 23:01:51,5.98
2016-03-20 03:34:15,1.0
2016-03-20 13:18:26,1.0
2016-03-20 15:02:14,5.0
2016-03-20 19:40:52,1.0
2016-03-20 19:46:19,18.899293760000003
2016-03-20 20:46:11,0.014
2016-03-20 22:34:51,0.05
2016-03-20 22:34:51,1.25
2016-03-21 04:03:09,5.0
2016-03-21 07:04:16,2.0
2016-03-21 07:54:29,0.01
2016-03-21 07:59:12,5.0
2016-03-21 14:19:40,1.0
2016-03-22 09:39:08,1.0
2016-03-22 10:06:28,1.5
2016-03-22 13:11:09,0.060000000000000005
2016-03-22 15:35:39,10.0
2016-03-22 16:41:03,1.7229916100000002
2016-03-22 18:59:25,5.0
2016-03-22 23:16:35,2.0
2016-03-23 08:46:46,0.1
2016-03-23 15:07:03,1.0
2016-03-23 15:24:38,1.0
2016-03-23 22:36:01,1.0
2016-03-24 05:35:08,2.0
2016-03-24 09:12:57,0.1
2016-03-24 16:12:15,0.2
2016-03-24 21:41:29,1.0
2016-03-25 02:10:18,0.04877858956315885
2016-03-25 10:00:18,0.1
2016-03-25 15:21:23,1.5
2016-03-25 20:18:35,0.1
2016-03-25 20:22:19,0.2
2016-03-26 08:22:34,0.15000000000000002
2016-03-26 08:35:02,0.1
2016-03-26 10:53:31,0.01
2016-03-26 14:49:57,0.1
2016-03-26 14:55:07,0.30000000000000004
2016-03-26 15:06:23,0.01
2016-03-26 15:10:48,0.1
2016-03-26 19:41:24,0.2
2016-03-26 23:14:11,0.5
2016-03-26 23:16:32,0.18000000000000002
2016-03-27 00:30:06,0.14
2016-03-27 00:31:14,0.1
2016-03-27 01:46:51,0.27
2016-03-27 07:02:09,4.998594327272728
2016-03-27 09:31:59,0.2
2016-03-27 14:48:04,0.9
2016-03-27 22:47:51,0.1
2016-03-28 12:59:18,0.05
2016-03-28 16:43:22,1.0
2016-03-28 16:43:22,1.0
2016-03-28 18:36:45,0.6476289946166137
2016-03-28 20:59:31,0.7000000000000001
2016-03-28 22:37:31,1.0
2016-03-29 15:26:13,0.8500000000000001
2016-03-30 09:14:48,0.05
2016-03-30 16:14:35,0.149879634
2016-03-30 18:59:49,1.0
2016-03-30 22:41:17,0.1
2016-03-31 10:52:47,1.0
2016-03-31 15:32:37,50.00000000000001
2016-03-31 15:49:11,50.00000000000001
2016-03-31 16:00:44,50.00000000000001
2016-03-31 16:03:58,50.471615036768924
2016-03-31 16:30:03,0.1
2016-03-31 16:31:13,99.99845376
2016-03-31 16:38:21,50.00000000000001
2016-03-31 16:56:50,99.99311226000002
2016-03-31 17:00:27,45.0
2016-03-31 17:33:36,10.0
2016-03-31 18:26:27,40.0
2016-03-31 18:36:53,60.00000000000001
2016-03-31 18:37:14,0.1
2016-03-31 18:38:31,45.0
2016-03-31 18:39:32,80.0
2016-03-31 18:42:13,99.0
2016-03-31 18:43:33,98.96090921000001
2016-03-31 18:45:21,19.900000000000002
2016-03-31 18:46:00,59.00000000000001
2016-03-31 18:46:29,39.0
2016-03-31 18:47:32,54.00000000000001
2016-03-31 18:50:13,50.00000000000001
2016-03-31 18:55:20,50.00000000000001
2016-03-31 18:57:27,39.0
2016-03-31 18:58:14,80.0
2016-03-31 19:02:10,50.00000000000001
2016-03-31 19:10:01,30.000000000000004
2016-03-31 19:12:29,90.0
2016-03-31 19:13:58,95.0
2016-03-31 19:18:16,30.000000000000004
2016-03-31 19:20:38,60.00000000000001
2016-03-31 19:25:34,72.0
2016-03-31 19:25:58,80.0
2016-03-31 19:27:28,60.00000000000001
2016-03-31 19:28:49,88.0
2016-03-31 19:28:49,18.0
2016-03-31 19:30:07,80.0
2016-03-31 19:31:09,80.0
2016-03-31 19:31:09,20.0
2016-03-31 19:32:04,39.0
2016-03-31 19:33:07,70.0
2016-03-31 19:33:34,50.00000000000001
2016-03-31 19:34:50,74.0
2016-03-31 19:35:51,90.0
2016-03-31 19:37:42,80.0
2016-03-31 19:39:35,98.0
2016-03-31 19:39:35,90.0
2016-03-31 19:40:01,35.0
2016-03-31 19:40:47,70.0
2016-03-31 19:40:47,70.0
2016-03-31 19:42:47,37.0
2016-03-31 19:42:47,90.0
2016-03-31 19:43:12,80.0
2016-03-31 19:44:50,90.0
2016-03-31 19:46:22,71.0
2016-03-31 19:46:34,50.00000000000001
2016-03-31 19:46:56,90.0
2016-03-31 19:47:29,58.00000000000001
2016-03-31 19:47:52,94.0
2016-03-31 19:48:26,95.0
2016-03-31 19:54:44,72.0
2016-03-31 20:04:39,50.00000000000001
2016-03-31 20:04:39,80.0
2016-03-31 20:05:00,40.0
2016-03-31 20:06:04,19.0
2016-03-31 20:06:04,55.00000000000001
2016-03-31 20:06:33,50.00000000000001
2016-03-31 20:06:42,58.00000000000001
2016-03-31 20:08:01,80.0
2016-03-31 20:08:22,2.5
2016-03-31 20:08:44,49.0
2016-03-31 20:09:32,60.00000000000001
2016-03-31 20:09:57,80.0
2016-03-31 20:10:38,70.0
2016-03-31 20:11:37,38.0
2016-03-31 20:17:09,4.9
2016-03-31 20:58:59,9.0
2016-03-31 22:31:54,0.30000000000000004
2016-03-31 23:21:03,1.0
2016-04-01 00:49:37,2.8000000000000003
2016-04-01 03:20:26,17.0
2016-04-01 04:29:40,10.0
2016-04-01 05:11:37,1e-18
2016-04-01 06:55:34,5.0
2016-04-01 07:13:27,0.001
2016-04-01 17:21:24,0.4251700680272109
2016-04-02 07:11:33,5.0
2016-04-02 11:55:18,1.25
2016-04-02 14:59:37,1.2672403583226244
2016-04-02 15:12:30,0.01
2016-04-02 15:15:32,0.02
2016-04-02 15:15:56,0.04
2016-04-02 15:16:10,0.08
2016-04-02 15:16:33,0.16
2016-04-02 18:24:13,1.2000000000000002
2016-04-02 18:38:15,1.0
2016-04-03 01:33:59,4.33
2016-04-03 02:43:44,0.1
2016-04-03 08:39:02,0.5
2016-04-03 10:14:15,2.4614669200000003
2016-04-03 15:36:10,1.25
2016-04-03 18:48:32,0.1
2016-04-03 18:51:32,1.0585274400000173
2016-04-03 22:31:54,0.025
2016-04-04 21:18:10,2.09520113
2016-04-04 21:25:47,9.9953844
2016-04-06 08:42:38,0.1
2016-04-07 09:36:21,0.01
2016-04-08 16:42:30,1.0
2016-04-14 16:53:07,13.000000000000002
2016-04-15 20:46:44,1.0
2016-04-18 21:15:21,10.0
2016-04-22 14:22:55,1.0
2016-04-23 04:51:38,1.0
2016-04-23 19:40:48,0.5
2016-04-25 09:08:20,1.0
2016-04-26 15:52:45,1.0
2016-04-27 16:54:39,0.0520763150176
2016-04-28 07:00:09,0.08
2016-05-04 15:36:27,0.02
2016-05-07 01:40:48,0.45
2016-05-07 01:48:08,0.45
2016-05-15 10:43:42,0.09000000000000001
2016-05-19 17:20:05,0.02
2016-05-21 23:05:56,1.0
2016-05-22 01:13:30,0.5
2016-05-22 14:21:17,1.0
2016-05-22 18:35:35,0.7000000000000001
2016-05-29 22:57:19,9.99
2016-05-30 13:28:59,1.0
2016-05-30 14:49:14,0.01
2016-05-30 20:13:32,0.01
2016-06-10 20:01:18,0.1
2016-06-16 06:01:03,1.0
2016-07-06 23:06:18,0.02
2016-07-14 16:54:48,0.2
2016-07-18 08:57:30,40.0
2016-07-18 08:58:01,30.000000000000004
2016-07-18 09:03:27,28.3
2016-07-19 04:32:57,1.0
2016-07-22 15:05:30,1.0
2016-07-29 21:15:22,1.0
2016-08-31 21:22:59,1.0
2016-10-15 02:42:27,0.12000000000000001
2017-02-20 06:48:18,0.04
2017-02-25 00:44:17,0.1
2017-03-03 13:56:11,0.01
2017-07-25 08:30:22,0.01
2017-07-26 17:07:11,0.060000000000000005
2017-08-13 05:35:13,0.009000000000000001
2017-08-25 02:04:26,0.04


==> results/dateInFlow__DoubleTx.csv <==
2016-02-19 18:52:34,0.1
2016-02-19 18:53:42,0.1
2016-02-19 19:01:31,5.0
2016-02-19 19:02:17,2.2310000000000003
2016-02-19 19:03:49,5.0
2016-02-19 19:04:02,4.23
2016-02-19 19:04:43,20.0
2016-02-19 19:05:15,1.08
2016-02-19 19:05:49,15.112000000000002
2016-02-19 19:06:29,2.99
2016-02-19 19:06:55,15.000000000000002
2016-02-19 19:07:33,33.8562
2016-02-19 19:10:05,50.00000000000001
2016-02-19 19:11:22,15.000000000000002
2016-02-19 19:11:36,0.5
2016-02-19 19:13:46,10.0
2016-02-19 19:15:53,7.500000000000001
2016-02-19 19:18:36,10.0
2016-02-19 19:20:50,1.0
2016-02-19 19:23:00,4.74
2016-02-19 19:24:40,25.000000000000004
2016-02-19 19:24:40,0.05
2016-02-19 19:25:33,1.0
2016-02-19 19:25:33,30.000000000000004
2016-02-19 19:26:47,20.5
2016-02-19 19:27:42,50.00000000000001
2016-02-19 19:30:28,74.0
2016-02-19 19:30:28,2.7
2016-02-19 19:30:28,40.0
2016-02-19 19:30:28,0.5
2016-02-19 19:30:28,5.1000000000000005
2016-02-19 19:34:04,70.0
2016-02-19 19:34:53,40.0
2016-02-19 19:35:24,1.0
2016-02-19 19:37:07,10.654
2016-02-19 19:39:11,2.1
2016-02-19 19:39:54,90.0
2016-02-19 19:41:55,30.000000000000004
2016-02-19 19:43:06,1.0
2016-02-19 19:43:53,2.0
2016-02-19 19:47:49,0.047
2016-02-19 19:49:01,5.0
2016-02-19 20:01:16,1.0
2016-02-19 20:01:16,17.001050000000003
2016-02-19 20:09:32,0.93
2016-02-19 20:30:58,20.0
2016-02-19 23:51:34,0.9
2016-02-20 12:04:04,0.01
2016-02-21 14:55:41,0.30000000000000004
2016-02-27 20:48:31,1.0


==> results/dateInFlow__Doubler.csv <==
2016-02-19 20:40:48,1.0
2016-02-19 20:46:44,10.0
2016-02-19 20:47:17,10.0
2016-02-19 20:47:17,10.0
2016-02-19 20:49:18,1.0
2016-02-19 20:49:44,10.0
2016-02-19 20:58:51,19.0
2016-02-19 20:58:51,1.0
2016-02-19 21:00:08,20.0
2016-02-19 21:01:33,20.0
2016-02-19 21:01:54,100.00000000000001
2016-02-19 21:01:54,20.0
2016-02-19 21:04:12,100.00000000000001
2016-02-19 21:04:12,20.0
2016-02-19 21:04:35,1.9900000000000002
2016-02-19 21:07:30,50.00000000000001
2016-02-19 21:08:23,20.0
2016-02-19 21:10:18,50.00000000000001
2016-02-19 21:10:18,50.00000000000001
2016-02-19 21:11:14,5.0
2016-02-19 21:11:31,100.00000000000001
2016-02-19 21:11:31,5.0
2016-02-19 21:12:31,100.00000000000001
2016-02-19 21:16:39,29.000000000000004
2016-02-19 21:18:13,3.8000000000000003
2016-02-19 21:18:13,15.000000000000002
2016-02-19 21:19:26,20.0
2016-02-19 21:23:59,50.00000000000001
2016-02-19 21:23:59,50.00000000000001
2016-02-19 21:23:59,50.00000000000001
2016-02-19 21:25:09,50.00000000000001
2016-02-19 21:26:20,50.00000000000001
2016-02-19 21:26:59,50.00000000000001
2016-02-19 21:26:59,50.00000000000001
2016-02-19 21:27:53,50.00000000000001
2016-02-19 21:28:22,50.00000000000001
2016-02-19 21:28:22,50.00000000000001
2016-02-19 21:28:22,50.00000000000001
2016-02-19 21:28:28,50.00000000000001
2016-02-19 21:29:48,7.500000000000001
2016-02-19 21:30:37,50.00000000000001
2016-02-19 21:30:47,50.00000000000001
2016-02-19 21:30:55,50.00000000000001
2016-02-19 21:32:07,30.000000000000004
2016-02-19 21:32:26,10.0
2016-02-19 21:33:25,50.00000000000001
2016-02-19 21:33:25,50.00000000000001
2016-02-19 21:39:59,150.0
2016-02-19 21:43:47,100.00000000000001
2016-02-19 21:48:27,50.00000000000001
2016-02-19 21:48:48,50.00000000000001
2016-02-19 21:50:36,50.00000000000001
2016-02-19 21:51:24,50.00000000000001
2016-02-19 21:51:56,1.0
2016-02-19 21:53:48,3.27
2016-02-19 21:54:12,50.00000000000001
2016-02-19 21:54:12,50.00000000000001
2016-02-19 21:58:45,49.0
2016-02-19 22:11:08,5.0
2016-02-19 22:13:34,3.0
2016-02-19 22:31:18,3.0
2016-02-19 22:38:25,9.0
2016-02-19 22:52:33,25.000000000000004
2016-02-19 23:00:57,1.0
2016-02-19 23:04:24,0.2
2016-02-19 23:16:13,50.00000000000001
2016-02-19 23:17:58,50.00000000000001
2016-02-19 23:43:56,50.00000000000001
2016-02-19 23:50:03,1.0
2016-02-19 23:51:04,12.450000000000001
2016-02-19 23:58:49,5.0
2016-02-20 00:30:33,10.0
2016-02-20 00:47:22,48.0
2016-02-20 00:54:40,2.0
2016-02-20 02:54:26,1.0
2016-02-20 05:51:16,2.0
2016-02-20 07:32:37,50.00000000000001
2016-02-20 07:33:53,30.000000000000004
2016-02-20 07:42:59,1.0
2016-02-20 07:59:06,0.1
2016-02-20 12:36:23,2.0
2016-02-20 13:21:43,1.0
2016-02-20 20:37:19,9.0
2016-02-20 20:46:01,21.5
2016-02-20 22:09:21,1.0
2016-02-21 01:34:05,0.1
2016-02-21 04:35:29,1.05
2016-02-21 07:11:37,1.0
2016-02-21 18:25:36,1.0
2016-02-21 20:56:39,1.0
2016-02-21 23:49:46,10.0
2016-02-22 15:01:39,36.0
2016-02-22 19:59:53,1.0
2016-02-22 22:20:15,1.2000000000000002
2016-02-22 23:25:24,1.0
2016-02-23 06:14:34,2.0
2016-02-23 12:19:31,1.0
2016-02-25 07:39:51,10.0
2016-02-25 11:31:37,9.0
2016-02-25 11:43:02,1.0
2016-02-25 17:21:03,11.0
2016-02-26 19:05:34,1.0
2016-02-26 21:21:12,10.0
2016-02-26 21:56:34,10.0
2016-02-27 00:20:47,1.0
2016-02-27 00:50:47,10.0
2016-02-27 11:14:50,4.4
2016-02-27 14:01:56,5.0
2016-02-27 17:07:11,12.100000000000001
2016-02-27 20:49:42,0.9500000000000001
2016-02-27 21:56:50,25.000000000000004
2016-02-28 05:17:21,1.0
2016-02-28 09:43:17,4.0
2016-02-28 10:14:34,1.0
2016-02-28 10:15:48,3.333
2016-02-28 18:13:24,1.0
2016-02-29 15:47:58,1.01
2016-02-29 16:04:43,1.0
2016-03-01 08:14:21,1.0
2016-03-02 15:15:39,1.0
2016-03-02 19:45:06,1.0
2016-03-05 08:25:34,0.9900000000000001
2016-03-05 12:05:42,1.0
2016-03-05 14:37:12,3.0
2016-03-06 11:43:05,25.000000000000004
2016-03-06 18:45:44,50.00000000000001
2016-03-06 20:48:23,1.0
2016-03-08 12:38:02,1.0
2016-03-10 16:44:37,1.0
2016-03-10 19:27:09,2.0
2016-03-12 20:08:36,1.0256410256410258
2016-03-19 03:49:46,1.0
2016-03-27 10:58:53,1.0
2016-04-18 21:09:15,10.0
2016-04-19 09:35:07,1.0
2016-05-30 13:44:07,1.0
2016-07-23 14:47:05,2.0
2016-07-23 14:50:03,2.0
2016-07-31 03:28:19,1.0
2016-07-31 12:14:06,2.0
2016-09-18 05:12:01,1.0
2016-09-18 06:00:33,1.0
2017-04-07 15:03:32,0.017
2017-04-10 11:25:22,2.2946305644791e-05
2017-05-25 11:05:23,73.12
2017-05-25 11:14:42,23.150000000000002
2017-08-13 17:26:36,0.001


==> results/dateInFlow__Doubler2.csv <==
2016-02-16 20:29:24,1.0
2016-02-16 20:32:55,3.0
2016-02-17 15:05:51,1.0
2016-02-17 15:37:44,1.0
2016-02-17 15:40:08,4.0
2016-02-17 15:56:26,1.0
2016-02-17 16:00:44,3.0
2016-02-17 16:01:16,3.0
2016-02-17 16:09:45,9.995000000000001
2016-02-17 16:11:34,4.0
2016-02-17 16:16:13,1.0
2016-02-17 16:53:45,10.0
2016-02-17 17:18:47,3.0
2016-02-17 17:31:08,5.0
2016-02-17 17:49:45,1.0
2016-02-17 17:53:10,2.5
2016-02-17 18:11:30,1.0
2016-02-17 18:36:01,2.0
2016-02-17 18:40:55,3.0
2016-02-17 19:21:22,5.0
2016-02-17 19:22:19,5.0
2016-02-17 19:28:55,2.0
2016-02-17 19:28:55,1.0
2016-02-17 19:44:03,7.290000000000001
2016-02-17 20:51:30,2.0
2016-02-17 21:04:24,5.0
2016-02-17 21:14:55,8.0
2016-02-17 21:17:12,5.0
2016-02-17 21:22:32,1.0
2016-02-17 21:30:34,100.05000000000001
2016-02-17 21:32:51,5.0
2016-02-17 21:46:29,1.0
2016-02-17 22:02:13,1.495
2016-02-17 22:12:24,3.7
2016-02-17 22:42:29,2.7
2016-02-17 22:48:05,9.0
2016-02-17 22:57:17,1.5
2016-02-17 23:01:41,0.9900000000000001
2016-02-17 23:07:22,1.9000000000000001
2016-02-17 23:16:27,1.3
2016-02-17 23:30:48,4.5
2016-02-17 23:38:01,3.0
2016-02-17 23:45:37,5.550000000000001
2016-02-18 05:23:16,1.0
2016-02-18 06:16:28,8.0
2016-02-18 07:03:20,13.000000000000002
2016-02-18 07:07:52,9.0
2016-02-18 07:28:21,2.0
2016-02-18 07:30:47,100.00000000000001
2016-02-18 07:36:39,10.0
2016-02-18 07:48:50,4.0
2016-02-18 08:40:48,1.0
2016-02-18 09:15:39,4.0
2016-02-18 09:20:21,20.0
2016-02-18 09:48:14,1.0
2016-02-18 09:55:02,200.00500000000002
2016-02-18 10:01:06,9.0
2016-02-18 10:33:28,1.0
2016-02-18 11:39:56,1.59
2016-02-18 12:59:34,1.0
2016-02-18 13:05:56,4.1000000000000005
2016-02-18 13:34:49,17.0
2016-02-18 13:43:06,100.00000000000001
2016-02-18 13:49:17,1.0
2016-02-18 14:09:49,100.00000000000001
2016-02-18 14:14:20,100.00000000000001
2016-02-18 14:17:57,1.0
2016-02-18 14:17:57,9.99
2016-02-18 14:19:27,1.0
2016-02-18 14:20:04,1.0
2016-02-18 14:21:57,50.00000000000001
2016-02-18 14:23:23,1.0
2016-02-18 14:23:53,150.0
2016-02-18 14:43:09,50.00000000000001
2016-02-18 14:53:47,2.0
2016-02-18 15:01:50,50.00000000000001
2016-02-18 15:08:39,22.0
2016-02-18 15:09:21,16.0
2016-02-18 15:09:52,5.300000000000001
2016-02-18 15:21:48,2.0
2016-02-18 15:23:13,30.000000000000004
2016-02-18 15:24:51,20.0
2016-02-18 15:25:04,7.000000000000001
2016-02-18 15:40:36,2.85
2016-02-18 15:40:36,300.0
2016-02-18 15:46:39,30.000000000000004
2016-02-18 15:48:19,180.0
2016-02-18 16:12:47,20.0
2016-02-18 16:44:15,2.0
2016-02-18 17:18:39,2.0
2016-02-18 17:22:53,10.0
2016-02-18 17:27:23,9.0
2016-02-18 17:28:46,12.64
2016-02-18 17:31:55,40.0
2016-02-18 17:37:38,27.000000000000004
2016-02-18 17:38:33,26.57
2016-02-18 17:42:01,7.000000000000001
2016-02-18 17:46:34,50.00000000000001
2016-02-18 18:34:55,8.0
2016-02-18 18:59:56,5.0
2016-02-18 19:27:34,5.0
2016-02-18 19:46:43,1.0
2016-02-18 19:50:42,60.00000000000001
2016-02-18 19:52:26,12.600000000000001
2016-02-18 19:53:39,90.0
2016-02-18 19:54:12,5.0
2016-02-18 20:11:57,15.000000000000002
2016-02-18 20:36:46,0.05
2016-02-18 20:53:57,1.0
2016-02-18 20:56:25,5.0
2016-02-18 21:24:22,1.0
2016-02-18 21:26:16,3.0
2016-02-18 21:36:02,10.0
2016-02-18 21:37:08,3.0
2016-02-18 21:44:01,2.0
2016-02-18 22:04:36,40.0
2016-02-19 01:34:25,1.0
2016-02-19 05:57:58,1.0
2016-02-19 06:00:40,1.0
2016-02-19 06:02:50,50.00000000000001
2016-02-19 06:06:58,30.000000000000004
2016-02-19 06:12:19,1.0
2016-02-19 06:14:08,20.0
2016-02-19 06:15:04,78.0
2016-02-19 06:28:24,2.35
2016-02-19 06:43:18,1.0
2016-02-19 06:43:58,1.0
2016-02-19 07:35:10,10.0
2016-02-19 08:10:08,1.0
2016-02-19 08:11:25,1.0
2016-02-19 08:13:54,1.3
2016-02-19 08:48:57,30.000000000000004
2016-02-19 08:56:53,30.000000000000004
2016-02-19 09:00:38,30.000000000000004
2016-02-19 09:13:22,25.000000000000004
2016-02-19 09:14:12,1.0
2016-02-19 09:17:46,1.0
2016-02-19 09:26:20,29.000000000000004
2016-02-19 09:31:06,15.000000000000002
2016-02-19 11:28:50,1.8
2016-02-19 11:35:30,10.0
2016-02-19 11:54:32,49.0
2016-02-19 11:54:32,10.0
2016-02-19 11:57:08,2.5
2016-02-19 12:13:48,2.0
2016-02-19 12:24:01,2.0
2016-02-19 12:38:45,10.0
2016-02-19 13:19:42,2.0
2016-02-19 14:31:37,2.0
2016-02-19 14:52:04,2.85
2016-02-19 14:55:04,20.0
2016-02-19 14:55:47,7.000000000000001
2016-02-19 15:09:16,2.0
2016-02-19 15:14:35,2.0
2016-02-19 15:16:03,1.0
2016-02-19 15:55:39,5.010000000000001
2016-02-19 16:06:38,9.0
2016-02-19 16:19:21,2.0
2016-02-19 17:08:55,1.0
2016-02-19 17:18:36,2.0
2016-02-19 17:31:31,3.0
2016-02-19 17:32:59,3.0
2016-02-19 18:01:55,20.0
2016-02-19 18:16:26,2.0
2016-02-19 18:33:10,1.0
2016-02-19 18:55:45,2.0
2016-02-19 19:08:07,0.45
2016-02-19 19:12:40,0.030000000000000002
2016-02-19 20:20:10,1.0
2016-02-19 20:26:52,1.2000000000000002
2016-02-19 20:33:57,1.0
2016-02-19 20:36:36,2.0
2016-02-19 20:41:29,68.0
2016-02-19 20:41:50,1.7000000000000002
2016-02-19 20:55:31,20.0
2016-02-19 21:35:02,1.0
2016-02-19 21:46:22,2.0
2016-02-19 21:48:27,1.0
2016-02-19 21:49:57,1.0
2016-02-19 21:51:24,3.0
2016-02-19 21:55:12,1.0
2016-02-19 21:56:08,1.0
2016-02-19 23:04:04,0.5
2016-02-19 23:57:37,5.0
2016-02-20 00:48:55,1.0
2016-02-20 01:17:41,1.0
2016-02-20 02:00:58,0.09000000000000001
2016-02-20 03:08:42,0.09000000000000001
2016-02-20 05:38:39,5.0
2016-02-20 11:51:26,10.0
2016-02-20 12:49:48,3.0
2016-02-20 17:03:44,100.00000000000001
2016-02-20 19:10:13,5.0
2016-02-20 19:31:09,1.0
2016-02-20 19:37:00,63.00000000000001
2016-02-20 22:23:42,10.0
2016-02-20 22:24:59,1.0
2016-02-20 22:30:52,1.0
2016-02-20 22:43:33,30.000000000000004
2016-02-20 22:45:04,50.00000000000001
2016-02-20 22:47:38,2.0
2016-02-20 22:51:48,100.00000000000001
2016-02-20 22:53:51,9.0
2016-02-21 01:32:20,0.1
2016-02-21 03:24:34,1.0
2016-02-21 08:45:36,1.2000000000000002
2016-02-21 09:24:12,2.0
2016-02-21 13:39:54,0.015000000000000001
2016-02-21 13:47:34,0.01
2016-02-21 14:16:22,6.0
2016-02-21 14:33:17,37.0
2016-02-21 17:07:32,1.9000000000000001
2016-02-21 17:47:54,1.0
2016-02-22 00:10:31,1.0
2016-02-22 12:08:16,2.0
2016-02-22 20:45:46,2.0
2016-02-23 03:05:23,0.5
2016-02-23 04:27:36,22.0
2016-02-23 10:37:31,1.0
2016-02-23 18:11:10,1.0
2016-02-24 00:31:42,2.0
2016-02-24 03:59:24,10.0
2016-02-24 04:29:11,100.00000000000001
2016-02-24 13:06:29,10.0
2016-02-24 18:25:14,14.000000000000002
2016-02-24 22:13:07,1.0
2016-02-24 22:16:02,2.0
2016-02-24 22:37:31,1.0
2016-02-25 05:43:37,50.00000000000001
2016-02-25 12:07:20,1.0
2016-02-25 12:16:29,1.0
2016-02-25 12:17:24,1.0
2016-02-25 15:33:07,1.0
2016-02-25 15:54:57,25.000000000000004
2016-02-26 06:28:02,111.1717
2016-02-26 12:32:08,1.0
2016-02-27 05:56:48,1.0
2016-02-27 10:26:08,1.0
2016-02-27 11:03:05,25.000000000000004
2016-02-27 13:47:19,2.0
2016-02-27 13:58:12,5.0
2016-02-27 18:01:21,0.1
2016-02-27 18:07:37,123.4
2016-02-27 18:27:21,200.00000000000003
2016-02-27 18:56:13,59.00000000000001
2016-02-27 20:06:53,0.001
2016-02-27 20:06:57,0.001
2016-02-27 20:06:57,0.001
2016-02-27 20:14:00,1.0000000000000002e-06
2016-02-27 20:28:18,1.0
2016-02-27 20:32:11,0.9600000000000001
2016-02-27 20:32:23,0.9600000000000001
2016-02-27 20:39:24,0.9600000000000001
2016-02-27 20:42:17,0.9600000000000001
2016-02-27 20:42:30,0.9600000000000001
2016-02-27 20:42:33,0.9600000000000001
2016-02-27 20:43:05,5.0
2016-02-27 22:10:20,1.0
2016-02-28 01:57:37,5.0
2016-02-28 02:23:05,1.0
2016-02-28 02:39:53,1.0
2016-02-28 05:56:40,1.0
2016-02-28 06:01:14,10.0
2016-02-28 06:12:28,10.0
2016-02-28 07:34:57,2.0
2016-02-29 09:19:14,5.95
2016-02-29 22:04:15,1.0
2016-03-01 00:23:31,2.0
2016-03-01 08:19:32,1.0
2016-03-01 14:31:43,9.97
2016-03-02 14:57:25,1.0
2016-03-02 16:26:32,100.00000000000001
2016-03-02 16:27:40,10.0
2016-03-02 16:27:57,1.0
2016-03-05 03:32:04,21.0
2016-03-05 04:53:32,0.01
2016-03-05 20:12:27,1.0
2016-03-06 01:15:19,1.0
2016-03-06 10:49:01,1.0
2016-03-06 22:11:38,1.0
2016-03-06 22:21:19,8.0
2016-03-08 02:17:53,50.00000000000001
2016-03-08 05:26:25,5.0
2016-03-08 15:48:24,1.0
2016-03-09 00:25:07,1.0
2016-03-09 00:35:06,40.0
2016-03-09 02:24:33,50.00000000000001
2016-03-09 05:17:08,1.0
2016-03-09 13:04:31,0.01
2016-03-10 16:47:37,1.0
2016-03-10 21:08:26,1.0
2016-03-10 21:12:17,1.0
2016-03-10 21:13:43,50.00000000000001
2016-03-10 22:00:06,1.0
2016-03-10 22:42:25,1.0
2016-03-10 22:49:42,15.000000000000002
2016-03-11 05:11:41,3.0
2016-03-11 13:39:29,1.0
2016-03-12 23:04:44,1.0
2016-03-13 15:40:17,1.0
2016-03-14 07:10:21,1.0
2016-03-14 23:00:25,1.0
2016-03-15 19:35:04,47.0
2016-03-16 02:54:15,1.0
2016-03-17 02:34:51,5.0
2016-03-17 22:22:23,1.0
2016-03-18 15:29:15,1.0
2016-03-19 08:16:18,1.0
2016-03-19 22:16:30,0.9855090000000001
2016-03-19 22:17:14,0.9391115000000001
2016-03-19 22:18:34,0.9777140000000001
2016-03-21 01:48:03,1.0
2016-03-21 12:23:27,1.0
2016-03-23 02:16:09,1.0
2016-03-25 02:58:46,8.0
2016-03-25 22:07:46,1.2000000000000002
2016-03-27 09:13:22,1.0
2016-03-27 23:21:05,1.0
2016-03-28 01:21:53,0.5
2016-03-28 04:54:58,20.0
2016-03-28 04:57:22,20.0
2016-03-28 13:56:24,1.0
2016-03-28 22:16:18,1.0
2016-03-28 22:23:26,5.0
2016-03-29 19:01:08,1.0
2016-03-29 19:12:38,10.0
2016-03-29 19:14:38,0.76
2016-03-29 19:15:52,0.75
2016-03-29 19:17:33,0.7100000000000001
2016-03-29 19:23:03,0.7000000000000001
2016-03-30 08:05:04,4.995
2016-04-02 18:53:55,1.0
2016-04-04 18:20:22,6.0
2016-04-04 21:51:37,1.0
2016-04-09 21:43:33,1.0
2016-04-10 10:32:01,5.0
2016-04-10 21:39:18,1.0
2016-04-13 18:31:58,4.99
2016-04-14 09:52:13,10.0
2016-04-14 14:23:06,4.0
2016-04-18 21:19:45,10.0
2016-04-24 07:52:24,1.0
2016-04-26 02:05:49,1.0
2016-04-26 15:49:47,1.0
2016-05-04 15:41:42,0.5
2016-05-07 00:59:55,5.0
2016-05-12 16:44:52,2.0
2016-05-13 02:16:48,0.5
2016-05-16 12:28:26,0.01
2016-05-30 13:40:34,1.0
2016-06-06 14:35:48,1.0
2016-06-10 20:03:15,0.2
2016-06-12 01:11:33,1.0
2016-07-03 19:54:15,1.0
2016-07-05 22:03:19,1.0
2016-07-14 17:06:29,1.0
2016-08-04 00:29:47,1.5
2016-08-10 14:44:07,0.30000000000000004


==> results/dateInFlow__Doubler3.csv <==
2016-02-20 04:07:16,0.1
2016-02-20 04:07:55,0.1
2016-02-20 05:17:33,50.00000000000001
2016-02-20 05:17:33,1.9300000000000002
2016-02-20 05:17:33,35.0
2016-02-20 05:17:33,14.590000000000002
2016-02-20 05:17:48,50.00000000000001
2016-02-20 05:18:41,23.5
2016-02-20 05:18:58,50.00000000000001
2016-02-20 05:19:55,50.00000000000001
2016-02-20 05:20:23,29.020000000000003
2016-02-20 05:21:15,47.2
2016-02-20 05:21:37,37.5
2016-02-20 05:21:37,3.0
2016-02-20 05:22:10,25.000000000000004
2016-02-20 05:22:35,29.500000000000004
2016-02-20 05:23:02,11.200000000000001
2016-02-20 05:23:36,40.0
2016-02-20 05:23:41,3.479
2016-02-20 05:24:21,25.000000000000004
2016-02-20 05:24:21,50.00000000000001
2016-02-20 05:25:15,33.265
2016-02-20 05:25:38,50.00000000000001
2016-02-20 05:26:41,8.735000000000001
2016-02-20 05:27:36,0.2
2016-02-20 05:31:18,12.635000000000002
2016-02-20 05:33:39,0.7320000000000001
2016-02-20 05:34:50,23.678410000000003
2016-02-20 05:42:36,4.0
2016-02-20 05:43:34,10.0
2016-02-20 05:52:27,10.216000000000001
2016-02-20 06:30:50,9.700000000000001
2016-02-20 06:37:48,1.0
2016-02-20 06:49:38,32.0
2016-02-20 08:25:08,1.0
2016-02-20 10:00:43,5.0
2016-02-20 18:12:08,0.9700000000000001
2016-02-21 22:23:32,1.0
2016-02-21 22:23:32,1.0
2016-02-24 16:46:41,1.0
2016-02-26 23:52:52,1.0
2016-02-27 21:12:10,0.7000000000000001
2016-03-02 15:15:39,1.0


==> results/dateInFlow__DynamicPyramid.csv <==
2016-02-24 03:54:23,0.9
2016-03-02 03:10:14,1.0
2016-03-02 14:55:08,1.0
2016-03-02 20:23:36,1.0
2016-03-03 02:08:09,1.0
2016-03-03 10:08:51,1.0
2016-03-03 10:09:23,1.0
2016-03-03 11:03:38,1.0
2016-03-03 14:06:45,2.0
2016-03-03 14:06:45,2.0
2016-03-03 21:59:34,1.0
2016-03-06 10:49:01,2.0
2016-03-06 11:09:37,2.0
2016-03-06 11:17:55,2.0
2016-03-06 17:22:39,1.0
2016-03-07 01:29:01,1.01
2016-03-07 12:12:03,6.0
2016-03-09 14:58:04,1.0
2016-03-09 18:11:45,10.0
2016-03-09 19:25:24,1.0
2016-03-09 19:47:36,1.0
2016-03-09 20:18:37,1.0
2016-03-09 20:25:08,1.0
2016-03-09 20:30:30,5.0
2016-03-09 21:30:38,1.0
2016-03-09 22:12:56,2.0
2016-03-10 01:41:23,2.0
2016-03-10 01:44:11,1.0
2016-03-10 04:17:48,1.0
2016-03-10 09:13:23,100.00000000000001
2016-03-10 10:39:15,2.0
2016-03-10 10:49:26,13.000000000000002
2016-03-10 13:50:34,10.0
2016-03-10 15:42:39,1.0
2016-03-10 15:50:44,100.00000000000001
2016-03-10 16:15:08,100.00000000000001
2016-03-10 16:36:33,19.0
2016-03-10 16:47:37,10.0
2016-03-10 16:48:05,20.0
2016-03-10 16:49:30,10.0
2016-03-10 16:50:53,10.0
2016-03-10 16:53:48,10.0
2016-03-10 17:05:14,20.0
2016-03-10 17:51:56,5.0
2016-03-10 18:05:07,2.0
2016-03-10 18:12:09,50.00000000000001
2016-03-10 18:14:09,1.0
2016-03-10 18:17:17,6.0
2016-03-10 18:29:34,1.0
2016-03-10 18:37:43,1.0
2016-03-10 18:53:50,25.000000000000004
2016-03-10 19:44:05,1.0
2016-03-10 19:53:38,1.0
2016-03-10 20:47:59,1.0
2016-03-10 21:04:50,5.0
2016-03-10 21:51:34,50.00000000000001
2016-03-10 21:54:10,10.0
2016-03-10 22:04:14,20.0
2016-03-10 23:41:16,30.000000000000004
2016-03-11 00:14:02,60.00000000000001
2016-03-11 00:20:52,100.00000000000001
2016-03-11 00:41:07,20.0
2016-03-11 00:42:21,25.000000000000004
2016-03-11 00:46:31,65.0
2016-03-11 02:03:04,2.0
2016-03-11 02:08:09,1.0
2016-03-11 02:10:22,2.0
2016-03-11 02:11:47,50.00000000000001
2016-03-11 04:13:41,29.000000000000004
2016-03-11 07:34:41,2.0
2016-03-11 07:41:34,75.0
2016-03-11 07:45:05,45.0
2016-03-11 07:47:23,20.0
2016-03-11 07:50:15,60.00000000000001
2016-03-11 08:05:34,40.0
2016-03-11 08:19:56,50.00000000000001
2016-03-11 08:51:11,50.00000000000001
2016-03-11 09:46:08,30.000000000000004
2016-03-11 09:48:05,60.00000000000001
2016-03-11 09:51:05,20.0
2016-03-11 10:02:47,65.0
2016-03-11 10:07:50,50.00000000000001
2016-03-11 10:22:18,5.0
2016-03-11 10:24:09,100.00000000000001
2016-03-11 10:29:04,42.0
2016-03-11 10:45:11,75.0
2016-03-11 10:46:15,1.0
2016-03-11 10:46:15,1.0
2016-03-11 10:46:15,1.0
2016-03-11 10:46:15,1.0
2016-03-11 10:57:26,2.0
2016-03-11 11:31:57,1.0
2016-03-11 12:16:24,10.0
2016-03-11 13:17:43,50.00000000000001
2016-03-11 13:40:51,1.0
2016-03-11 14:09:31,67.0
2016-03-11 14:20:04,50.00000000000001
2016-03-11 14:25:29,50.00000000000001
2016-03-11 14:31:36,56.00000000000001
2016-03-11 14:38:05,40.0
2016-03-11 14:59:54,1.0
2016-03-11 16:50:38,40.0
2016-03-11 16:52:40,60.00000000000001
2016-03-11 16:54:32,100.00000000000001
2016-03-11 17:00:20,65.0
2016-03-11 17:04:17,100.00000000000001
2016-03-11 17:06:12,70.0
2016-03-11 17:11:30,85.0
2016-03-11 17:16:26,88.0
2016-03-11 17:17:56,36.0
2016-03-11 17:20:45,60.00000000000001
2016-03-11 17:25:12,95.0
2016-03-11 17:27:02,92.0
2016-03-11 17:30:01,1.0
2016-03-11 17:34:23,100.00000000000001
2016-03-11 17:35:49,35.0
2016-03-11 17:38:19,100.00000000000001
2016-03-11 17:38:19,50.00000000000001
2016-03-11 17:39:13,100.00000000000001
2016-03-11 17:40:54,75.0
2016-03-11 17:41:28,150.0
2016-03-11 17:43:00,38.0
2016-03-11 17:43:32,50.00000000000001
2016-03-11 17:44:02,98.0
2016-03-11 17:46:09,77.0
2016-03-11 17:48:21,10.0
2016-03-11 17:51:32,100.00000000000001
2016-03-11 17:52:18,15.000000000000002
2016-03-11 17:56:06,75.0
2016-03-11 18:01:36,100.00000000000001
2016-03-11 18:04:18,50.00000000000001
2016-03-11 18:04:46,92.0
2016-03-11 18:08:32,100.00000000000001
2016-03-11 18:21:19,2.7
2016-03-11 18:32:56,80.0
2016-03-11 18:36:10,100.00000000000001
2016-03-11 18:38:53,14.000000000000002
2016-03-11 18:40:04,90.0
2016-03-11 18:41:39,96.0
2016-03-11 18:46:16,1.0
2016-03-11 18:46:16,1.0
2016-03-11 18:47:06,100.00000000000001
2016-03-11 18:47:43,1.0
2016-03-11 18:47:43,1.0
2016-03-11 18:48:18,1.0
2016-03-11 18:48:18,1.0
2016-03-11 18:56:44,1.8
2016-03-11 19:12:09,100.00000000000001
2016-03-11 19:14:46,1.0
2016-03-11 19:32:31,80.0
2016-03-11 19:36:02,51.00000000000001
2016-03-11 19:37:32,20.0
2016-03-11 19:56:45,5.0
2016-03-11 20:03:17,15.000000000000002
2016-03-11 20:21:15,1.0
2016-03-11 20:40:43,25.000000000000004
2016-03-11 21:02:51,1.0
2016-03-11 21:06:43,2.5
2016-03-11 21:17:09,1.0
2016-03-11 21:54:29,1.0
2016-03-11 22:03:46,64.0
2016-03-11 22:20:47,80.0
2016-03-11 23:07:26,10.0
2016-03-11 23:12:39,100.00000000000001
2016-03-12 01:05:58,10.0
2016-03-12 02:00:42,1.0
2016-03-12 02:42:17,1.8
2016-03-12 03:36:46,1.0
2016-03-12 03:41:37,4.0
2016-03-12 03:58:34,23.0
2016-03-12 04:59:24,3.0
2016-03-12 07:02:34,92.0
2016-03-12 08:04:43,69.0
2016-03-12 13:58:36,1.0
2016-03-12 19:24:31,6.344900180000001
2016-03-12 19:52:55,15.000000000000002
2016-03-12 20:03:00,2.0
2016-03-12 20:11:56,1.0
2016-03-12 20:51:13,2.0
2016-03-12 20:51:44,125.00000000000001
2016-03-12 21:07:41,2.0
2016-03-12 21:11:50,1.6
2016-03-12 21:21:23,50.00000000000001
2016-03-12 21:27:05,50.00000000000001
2016-03-12 21:52:10,1.0
2016-03-12 23:55:51,1.0
2016-03-13 00:16:12,70.0
2016-03-13 00:16:46,1.0
2016-03-13 00:45:45,9.99
2016-03-13 02:25:32,1.0
2016-03-13 03:08:37,1.5
2016-03-13 05:18:42,1.0
2016-03-13 05:40:51,0.5
2016-03-13 07:32:05,5.0
2016-03-13 15:06:15,1.0
2016-03-13 17:30:37,0.1
2016-03-13 18:34:33,0.9985
2016-03-13 18:36:40,0.9985
2016-03-13 20:50:07,1.0
2016-03-13 21:15:16,1.0
2016-03-13 23:06:43,1.0
2016-03-13 23:49:47,1.0
2016-03-14 05:13:56,1.0
2016-03-14 12:58:37,1.0
2016-03-14 13:01:37,1.0
2016-03-14 13:19:13,29.000000000000004
2016-03-14 14:29:28,47.946942648266315
2016-03-14 16:27:03,0.1
2016-03-14 18:00:30,1.0
2016-03-14 19:25:21,1.0
2016-03-14 22:29:46,11.0
2016-03-14 22:59:09,10.0
2016-03-14 23:00:54,1.0
2016-03-14 23:19:04,0.1
2016-03-15 01:23:40,1.0
2016-03-15 05:51:22,1.0
2016-03-15 07:13:00,2.0
2016-03-15 11:26:45,1.9960000000000002
2016-03-15 11:42:51,1.0
2016-03-16 02:53:16,1.0
2016-03-16 23:02:47,1.0
2016-03-17 13:06:29,1.0
2016-03-17 13:52:37,1.0
2016-03-17 17:06:05,1.26584727
2016-03-18 03:57:35,1.0
2016-03-18 05:56:51,1.0
2016-03-18 10:35:29,1.0
2016-03-18 12:29:55,50.00000000000001
2016-03-18 12:33:30,50.00000000000001
2016-03-18 12:35:56,50.00000000000001
2016-03-18 13:31:53,1.0
2016-03-18 13:32:25,1.0
2016-03-18 13:32:46,1.0
2016-03-18 13:43:33,0.9994744422190002
2016-03-18 15:00:06,1.01
2016-03-18 16:06:00,0.9607552
2016-03-18 16:11:42,1.0
2016-03-18 16:29:43,99.0
2016-03-18 16:34:24,50.00000000000001
2016-03-18 18:00:07,1.5
2016-03-18 18:01:33,2.1500000000000004
2016-03-18 18:05:05,10.0
2016-03-18 18:12:24,20.0
2016-03-18 18:16:01,20.0
2016-03-18 19:49:11,1.0
2016-03-18 22:46:29,5.0
2016-03-18 23:35:32,10.0
2016-03-19 16:06:04,1.5
2016-03-19 17:14:48,1.0
2016-03-19 18:40:41,1.0
2016-03-19 19:36:20,1.0
2016-03-20 02:34:22,1.0
2016-03-20 04:47:54,1.0
2016-03-21 22:56:41,0.7000000000000001
2016-03-22 19:24:46,18.0
2016-03-23 01:42:40,1.0084505400000001
2016-03-24 16:38:13,1.0
2016-03-24 19:38:43,2.0
2016-03-24 20:55:29,1.0
2016-03-25 00:27:49,1.0
2016-03-25 01:38:53,2.0
2016-03-25 03:49:45,1.0
2016-03-25 03:52:07,1.0
2016-03-25 03:52:07,1.0
2016-03-25 06:23:46,10.0
2016-03-25 22:09:04,1.2000000000000002
2016-03-26 05:44:47,1.0
2016-03-26 05:45:46,1.0
2016-03-26 06:18:52,1.0
2016-03-26 11:02:42,1.0
2016-03-26 12:52:34,1.0
2016-03-26 19:14:29,7.000000000000001
2016-03-26 20:20:21,3.5195800000000004
2016-03-27 19:00:20,1.0
2016-03-28 15:47:42,1.1
2016-03-28 23:28:28,1.0
2016-03-29 11:59:19,8.0
2016-03-29 16:27:14,3.9000000000000004
2016-03-29 21:59:52,1.0
2016-03-29 22:58:31,10.0
2016-03-30 11:05:45,0.25
2016-03-30 19:30:16,5.0
2016-03-30 19:38:34,55.00652854820547
2016-03-31 11:39:20,0.5
2016-03-31 20:23:47,3.0093897491754
2016-03-31 20:38:28,1.0
2016-04-01 04:26:25,1.0
2016-04-01 12:48:14,1.0
2016-04-01 13:11:21,50.00000000000001
2016-04-02 06:02:09,11.4876071
2016-04-02 07:01:48,1.0
2016-04-02 13:29:20,0.2
2016-04-02 15:10:41,2.0
2016-04-02 17:57:52,1.2000000000000002
2016-04-02 23:18:51,1.0
2016-04-02 23:22:13,1.0
2016-04-02 23:24:04,1.0
2016-04-03 00:01:01,3.0
2016-04-03 00:46:36,3.5000000000000004
2016-04-03 01:50:13,0.4
2016-04-03 08:42:09,4.993
2016-04-03 11:23:23,89.9
2016-04-04 00:30:17,25.973575288349114
2016-04-04 06:17:14,24.472517340000003
2016-04-04 16:15:44,0.5
2016-04-04 21:50:01,1.0
2016-04-04 23:52:03,0.5
2016-04-05 05:32:01,48.0
2016-04-05 09:00:39,1.0
2016-04-05 09:03:59,1.0
2016-04-05 09:10:10,5.0
2016-04-05 10:31:51,2.0
2016-04-05 13:12:15,16.844
2016-04-05 13:43:24,12.500000000000002
2016-04-05 13:55:46,1.0
2016-04-05 14:24:17,1.0
2016-04-06 03:19:39,7.9
2016-04-06 04:44:04,1.0
2016-04-06 14:30:03,1.0
2016-04-07 10:35:19,4.5
2016-04-07 13:02:03,1.0
2016-04-08 00:47:52,1.0
2016-04-09 01:49:04,1.1
2016-04-10 17:28:04,51.00000000000001
2016-04-10 17:29:17,51.00000000000001
2016-04-10 17:31:25,51.00000000000001
2016-04-10 17:34:03,51.00000000000001
2016-04-10 17:35:08,51.00000000000001
2016-04-10 17:35:31,51.00000000000001
2016-04-10 17:48:39,51.00000000000001
2016-04-10 17:49:30,51.00000000000001
2016-04-15 22:36:31,1.0
2016-04-19 15:19:22,1.0
2016-04-22 07:27:22,1.0
2016-05-04 15:27:48,1.0
2016-05-08 14:57:59,1.0
2016-06-06 18:57:48,2.75
2016-11-12 04:14:54,1.0


==> results/dateInFlow__Etheramid1.csv <==
2016-04-15 09:27:41,1.0
2016-04-15 10:32:29,1.0
2016-04-18 10:29:19,1.0
2016-04-18 10:30:16,1.0
2016-04-18 11:08:50,1.0
2016-04-18 11:25:24,1.0
2016-04-18 13:17:07,1.0
2016-04-18 13:23:26,1.0
2016-04-18 13:23:54,1.0
2016-04-18 13:24:40,1.0
2016-04-18 13:26:44,1.0
2016-04-18 15:16:57,1.0
2016-04-18 15:54:25,1.0
2016-04-18 22:12:04,1.0
2016-04-19 15:45:04,1.0
2016-04-20 02:52:28,1.0
2016-04-20 08:41:28,1.0
2016-04-20 08:43:01,1.0
2016-04-20 08:57:50,1.0
2016-04-20 09:09:29,1.0
2016-04-21 08:45:17,1.0
2016-04-21 11:57:15,1.0
2016-04-21 15:52:31,1.0
2016-04-21 16:03:12,1.0
2016-04-21 18:08:54,1.0
2016-04-21 18:59:29,1.0
2016-04-21 19:10:11,1.0
2016-04-21 19:22:43,1.0
2016-04-21 20:04:46,1.0
2016-04-21 20:18:35,1.0
2016-04-21 20:32:40,1.0
2016-04-21 20:38:30,1.0
2016-04-21 20:39:46,1.0
2016-04-21 20:46:55,1.0
2016-04-21 20:49:45,1.0
2016-04-21 20:50:02,1.0
2016-04-21 21:11:00,1.0
2016-04-21 21:11:41,1.0
2016-04-21 21:14:12,1.0
2016-04-21 21:14:17,1.0
2016-04-21 21:16:57,1.0
2016-04-21 21:22:28,1.0
2016-04-21 21:22:28,1.0
2016-04-21 21:26:33,1.0
2016-04-21 21:27:20,1.0
2016-04-21 21:33:28,1.0
2016-04-21 21:37:27,1.0
2016-04-21 21:37:29,1.0
2016-04-21 21:37:59,1.0
2016-04-21 21:42:25,1.0
2016-04-21 21:46:11,1.0
2016-04-21 21:50:39,1.0
2016-04-21 21:54:00,1.0
2016-04-21 21:54:14,1.0
2016-04-21 21:55:06,1.0
2016-04-21 22:11:39,1.0
2016-04-21 22:14:25,1.0
2016-04-21 22:15:22,1.0
2016-04-21 22:15:22,1.0
2016-04-21 22:15:33,1.0
2016-04-21 22:15:59,1.0
2016-04-21 22:16:20,1.0
2016-04-21 22:19:34,1.0
2016-04-21 22:22:15,1.0
2016-04-21 22:24:22,1.0
2016-04-21 22:27:42,1.0
2016-04-21 22:27:42,1.0
2016-04-21 22:27:55,1.0
2016-04-21 22:28:46,1.0
2016-04-21 22:28:46,1.0
2016-04-21 22:32:58,1.0
2016-04-21 22:34:41,1.0
2016-04-21 22:36:26,1.0
2016-04-21 22:37:07,1.0
2016-04-21 22:37:07,1.0
2016-04-21 22:42:19,1.0
2016-04-21 22:59:45,1.0
2016-04-21 23:01:04,1.0
2016-04-21 23:01:04,1.0
2016-04-21 23:04:52,1.0
2016-04-21 23:12:52,1.0
2016-04-21 23:13:24,1.0
2016-04-21 23:18:58,1.0
2016-04-21 23:31:51,1.0
2016-04-21 23:46:21,1.0
2016-04-21 23:46:43,1.0
2016-04-22 02:17:06,1.0
2016-04-22 02:26:46,1.0
2016-04-22 06:26:17,1.0
2016-04-22 10:44:28,1.0
2016-04-22 10:46:05,1.0
2016-04-22 10:56:32,1.0
2016-04-22 11:01:43,1.0
2016-04-22 11:10:40,1.0
2016-04-22 12:25:50,1.0
2016-04-22 14:18:27,1.0
2016-04-22 16:23:42,1.0
2016-04-22 17:19:01,1.0
2016-04-22 17:42:12,1.0
2016-04-22 20:23:09,1.0
2016-04-22 21:32:26,1.0
2016-04-23 01:49:49,1.0
2016-04-23 18:51:46,1.0
2016-04-23 19:09:47,1.0
2016-04-26 08:47:36,1.0
2016-04-26 11:26:16,1.0
2016-04-30 10:05:46,1.0
2016-05-02 16:19:19,1.0
2016-05-05 13:54:53,1.0
2016-05-11 15:36:50,1.0


==> results/dateInFlow__EthereumPyramid.csv <==
2015-09-07 15:43:39,1.0
2015-09-07 17:10:49,1.0
2015-09-07 18:06:18,1.0
2015-09-07 20:27:53,1.0
2015-09-07 21:01:53,1.0
2015-09-07 21:02:49,1.0
2015-09-07 21:03:32,1.0
2015-09-07 21:04:56,1.0
2015-09-07 21:07:03,1.0
2015-09-07 21:08:54,1.0
2015-09-07 21:32:08,1.0
2015-09-07 21:50:22,1.0
2015-09-07 21:50:47,1.0
2015-09-07 22:04:13,1.0
2015-09-08 00:43:59,1.0
2015-09-08 00:47:13,1.0
2015-09-08 02:32:40,1.0
2015-09-08 02:36:08,1.0
2015-09-08 04:50:52,1.0
2015-09-08 05:01:40,1.0
2015-09-08 05:25:22,1.0
2015-09-08 05:44:06,1.0
2015-09-08 07:39:58,1.0
2015-09-08 12:20:30,1.0
2015-09-08 13:01:31,1.0
2015-09-08 13:45:29,10.009
2015-09-08 14:20:31,1.0
2015-09-08 14:25:26,1.0
2015-09-08 14:36:29,1.0
2015-09-08 16:48:26,1.0
2015-09-09 04:18:21,12.0012
2015-09-09 11:50:59,1.0
2015-09-09 13:58:06,1.0
2015-09-09 14:27:05,1.0
2015-09-09 21:54:00,1.0
2015-09-09 22:45:34,1.0
2015-09-09 22:56:26,1.0
2015-09-10 06:19:53,1.0
2015-09-10 20:18:04,1.0
2015-09-10 20:19:08,1.0
2015-09-10 20:19:55,1.0
2015-09-10 20:21:02,1.0
2015-09-10 20:21:45,1.0
2015-09-10 22:12:23,1.0
2015-09-11 01:36:29,1.0
2015-09-11 03:01:36,1.0
2015-09-11 16:00:22,1.0
2015-09-11 19:28:44,1e-05
2015-09-11 19:57:48,0.01
2015-09-13 18:19:25,1.0
2015-09-13 18:26:31,1.0
2015-09-13 18:47:15,1.0
2015-09-13 19:53:54,1.0
2015-09-13 21:15:17,1.0
2015-09-13 21:24:39,1.0
2015-09-13 21:29:06,1.0
2015-09-13 21:55:23,1.0
2015-09-14 00:25:37,1.0
2015-09-14 03:11:54,1.0
2015-09-14 03:12:15,1.0
2015-09-14 03:13:16,1.0
2015-09-14 03:13:16,1.0
2015-09-14 04:23:06,1.0
2015-09-14 05:54:43,1.0
2015-09-14 05:56:15,1.0
2015-09-14 06:07:23,1.0
2015-09-14 06:08:12,1.0
2015-09-14 06:16:07,1.0
2015-09-14 09:34:49,1.0
2015-09-14 11:32:09,1.0
2015-09-14 11:40:09,1.0
2015-09-14 11:43:27,1.0
2015-09-14 11:45:14,1.0
2015-09-14 18:44:59,1.0
2015-09-15 00:36:23,1.0
2015-09-17 21:58:59,1.0
2015-09-17 22:40:18,1.0
2015-09-19 06:25:30,1.0
2015-09-19 09:08:17,1.0
2015-09-20 21:35:19,1.00000065
2015-09-20 23:40:19,1.0
2015-09-21 06:37:25,1.0
2015-09-21 16:58:32,1.0
2015-09-21 16:58:32,1.0
2015-09-22 00:45:21,1.0
2015-09-22 06:29:24,1.0
2015-09-23 14:30:09,1.0
2015-09-23 15:46:38,1.0
2015-09-23 15:49:26,1.0
2015-09-23 19:58:43,1.0
2015-09-23 20:01:50,1.0
2015-09-23 20:01:50,1.0
2015-09-23 20:03:05,1.0
2015-09-23 20:03:05,1.0
2015-09-23 20:19:47,1.0
2015-09-24 09:21:35,1.0
2015-09-24 22:30:55,1.0
2015-09-25 01:36:24,1.0
2015-09-27 23:49:51,1.0
2015-10-01 00:59:22,1.0
2015-10-03 16:16:25,1.0
2015-10-04 00:45:38,1.0
2015-10-05 01:58:20,1.0
2015-10-05 02:02:12,1.0
2015-10-05 02:05:48,1.0
2015-10-05 02:07:57,1.0
2015-10-05 02:09:49,1.0
2015-10-05 23:35:15,1.0
2015-10-06 18:08:14,1.0
2015-10-06 18:16:35,1.0
2015-10-08 18:57:07,1.0
2015-10-08 18:58:20,1.0
2015-10-08 18:59:37,1.0
2015-10-08 19:20:31,1.0
2015-10-08 19:21:15,1.0
2015-10-10 00:06:38,1.0
2015-10-10 00:07:59,1.0
2015-10-10 00:55:43,1.0
2015-10-11 07:17:35,1.0
2015-10-12 00:26:45,1.0
2015-10-12 00:27:58,1.0
2015-10-12 01:02:49,1.0
2015-10-13 14:31:49,1.0
2015-10-13 21:29:54,1.0
2015-10-13 21:31:35,1.0
2015-10-13 21:33:06,1.0
2015-10-13 21:33:21,1.0
2015-10-14 12:26:53,1.0
2015-10-14 12:35:50,1.0
2015-10-14 12:38:48,1.0
2015-10-17 02:17:50,1.0
2015-10-18 11:11:15,1.0
2015-10-18 11:12:10,1.0
2015-10-18 21:31:30,1.0
2015-10-18 21:32:44,1.0
2015-10-19 20:03:31,1.0
2015-10-19 21:34:23,0.01
2015-10-19 23:35:56,1.0
2015-10-24 09:39:12,1.0
2015-11-01 04:12:10,1.0
2015-11-01 19:03:45,1.0
2015-11-01 21:08:40,1.0
2015-11-01 22:31:40,1.0
2015-11-02 02:05:51,1.0
2015-11-05 19:58:30,1.0
2015-11-13 02:25:05,1.0
2015-11-13 20:40:14,1.0
2015-11-13 23:01:48,1.0
2015-11-14 19:46:20,1.0
2015-11-14 22:40:58,1.000965
2015-11-14 23:24:32,1.0
2015-11-15 21:02:31,1.0
2015-11-15 21:03:36,1.0
2015-11-16 03:27:02,1.0
2015-11-16 13:12:03,1.0
2015-11-16 19:02:41,1.0
2015-11-16 21:33:11,1.0
2015-11-16 23:18:45,1.0
2015-11-17 05:02:47,1.0
2015-11-17 05:02:51,1.0
2015-11-17 05:03:16,1.0
2015-11-18 23:28:13,1.0
2015-11-18 23:35:51,1.0
2015-11-19 00:00:06,1.0
2015-11-19 00:20:40,1.0
2015-11-20 15:04:37,1.0
2015-11-21 17:41:40,1.0
2015-11-23 11:26:40,1.0
2015-11-24 00:57:11,1.0
2015-11-24 00:57:11,1.0
2015-11-24 00:58:08,1.0
2015-11-24 00:58:43,1.0
2015-11-26 00:14:32,1.0
2015-11-26 17:50:48,1.0
2015-11-28 13:54:57,1.0
2015-11-28 14:49:37,1.0
2015-12-03 08:13:51,1.0
2015-12-05 22:22:50,1.0
2015-12-05 22:24:15,1.0
2015-12-08 01:56:50,1.0
2015-12-09 02:26:37,1.0
2015-12-11 06:47:11,1.0
2015-12-12 17:50:44,1.0
2015-12-12 18:48:18,1.0
2015-12-12 18:55:35,1.0
2015-12-12 21:51:56,1.0
2015-12-12 23:06:39,1.0
2015-12-12 23:25:25,1.0
2015-12-12 23:36:34,1.0
2015-12-13 00:48:19,1.0
2015-12-13 00:57:51,1.0
2015-12-13 01:05:31,1.0
2015-12-13 01:25:15,1.0
2015-12-13 01:53:57,1.0
2015-12-13 01:54:21,1.0
2015-12-13 02:31:34,1.0
2015-12-13 04:53:47,1.0
2015-12-13 05:01:08,1.0
2015-12-13 06:07:20,1.0
2015-12-13 06:51:02,1.0
2015-12-13 08:32:59,1.0
2015-12-13 09:13:05,1.0
2015-12-13 09:59:21,3.0
2015-12-13 10:30:33,1e-18
2015-12-13 10:32:29,1.0
2015-12-13 23:05:51,1.0
2015-12-14 00:35:40,1.0
2015-12-14 16:13:23,1.0
2015-12-14 18:37:21,1.0
2015-12-14 18:38:10,1.0
2015-12-14 18:39:25,1.0
2015-12-14 18:40:12,1.0
2015-12-14 18:51:17,1.0
2015-12-14 18:52:25,1.0
2015-12-14 18:53:13,1.0
2015-12-14 18:54:13,1.0
2015-12-14 18:54:25,1.0
2015-12-14 18:54:47,1.0
2015-12-14 18:55:28,1.0
2015-12-17 21:27:31,1.0
2015-12-20 13:54:39,1.0
2015-12-20 22:52:16,1.0
2015-12-20 23:09:05,1.0
2015-12-20 23:12:46,1.0
2015-12-20 23:20:11,1.0
2015-12-22 00:03:10,1.0
2015-12-22 04:28:55,1.0
2015-12-22 20:02:58,1.0
2015-12-24 07:18:57,1.0
2015-12-25 08:46:28,1.0
2015-12-26 22:22:03,1.0
2015-12-27 06:48:46,1.0
2015-12-27 07:08:53,1.0
2015-12-28 01:43:42,1.0
2015-12-28 01:47:07,1.0
2015-12-28 08:13:36,1.0
2015-12-28 08:30:10,1.0
2015-12-28 08:33:01,1.0
2015-12-28 15:42:38,1.0
2015-12-29 01:39:02,1.0
2015-12-29 02:02:58,1.0
2016-01-03 22:29:00,1.0
2016-01-07 03:04:10,1.0
2016-01-07 14:22:27,1.0
2016-01-08 13:15:05,0.9950000000000001
2016-01-08 13:19:12,1.0
2016-01-11 21:00:01,1.0
2016-01-11 21:25:46,1.0
2016-01-13 20:12:22,1.0
2016-01-13 21:02:36,1.0
2016-01-15 16:15:30,1e-18
2016-01-16 05:36:55,1.0
2016-01-17 02:50:46,1.0
2016-01-17 19:23:18,1.0
2016-01-20 01:47:41,1.0
2016-01-20 06:00:28,1.0
2016-01-20 15:57:29,0.9950000000000001
2016-01-21 14:59:20,1.0
2016-01-22 22:37:53,1.0
2016-01-22 22:38:02,1.0
2016-01-22 22:38:02,1.0
2016-01-22 22:38:02,1.0
2016-01-22 22:38:02,1.0
2016-01-22 22:38:02,1.0
2016-01-22 22:38:02,1.0
2016-01-22 22:38:02,1.0
2016-01-22 22:38:02,1.0
2016-01-22 22:38:02,1.0
2016-01-22 22:40:05,1.0
2016-01-24 22:21:12,1.0
2016-01-24 22:21:37,1.0
2016-01-24 23:35:30,1.0
2016-01-24 23:36:49,1.0
2016-01-24 23:38:25,1.0
2016-01-24 23:38:25,1.0
2016-01-24 23:38:41,1.0
2016-01-25 13:37:48,1.0
2016-01-25 15:13:53,1.0
2016-01-26 01:43:00,1.0
2016-01-26 09:16:14,1.0
2016-01-26 16:56:50,1.0
2016-01-26 19:21:11,1.0
2016-01-26 19:22:04,1.0
2016-01-26 19:23:53,1.0
2016-01-28 13:18:47,1.0
2016-01-28 13:46:59,1.0
2016-01-28 17:16:52,1.0
2016-01-28 17:59:22,1.0
2016-01-28 19:46:45,1.0
2016-01-28 19:47:36,1.0
2016-01-28 19:47:53,1.0
2016-01-28 19:52:32,1.0
2016-01-28 20:08:45,1.0
2016-01-28 20:32:14,1.0
2016-01-28 20:42:19,1.0
2016-01-28 20:43:06,1.0
2016-01-28 21:29:54,1.0
2016-01-28 21:35:56,1.0
2016-01-28 21:56:25,1.0
2016-01-28 22:01:19,1.0
2016-01-28 22:01:22,1.0
2016-01-28 22:01:34,1.0
2016-01-28 22:01:39,1.0
2016-01-28 22:01:39,1.0
2016-01-28 22:47:38,1.0
2016-01-29 09:40:59,1.0
2016-01-29 10:28:27,1.0
2016-01-29 11:28:27,0.9900000000000001
2016-01-29 12:07:05,1.0
2016-01-29 13:34:37,1.0
2016-01-29 14:12:23,1.0
2016-01-29 19:38:08,1.0
2016-01-29 19:44:49,1.0
2016-01-29 21:17:55,1.0
2016-01-29 21:22:59,1.0
2016-01-29 21:24:19,1.0
2016-01-29 21:58:38,1.0
2016-01-29 21:58:38,1.0
2016-01-29 22:15:34,1.0
2016-01-30 01:58:33,1.0
2016-01-30 02:40:08,1.0
2016-01-30 08:50:48,1.0
2016-01-30 13:04:59,1.0
2016-01-30 13:32:40,1.0
2016-01-30 13:40:13,1.0
2016-01-30 14:55:23,1.0
2016-01-30 14:56:54,1.0
2016-01-30 14:58:21,1.0
2016-01-30 15:04:03,1.0
2016-01-30 15:06:49,1.0
2016-01-30 15:29:42,1.0
2016-01-30 15:43:06,1.0
2016-01-30 15:55:02,1.0
2016-01-30 16:33:10,1.0
2016-01-30 17:55:50,1.0
2016-01-30 20:49:57,1.0
2016-01-30 20:52:19,1.0
2016-01-30 20:53:55,1.0
2016-01-31 00:59:52,1.0
2016-01-31 01:01:45,1.0
2016-01-31 01:02:13,1.0
2016-01-31 01:02:44,1.0
2016-01-31 01:03:06,1.0
2016-01-31 01:04:37,1.0
2016-01-31 01:05:04,1.0
2016-01-31 01:05:56,1.0
2016-01-31 01:06:19,1.0
2016-01-31 01:07:05,1.0
2016-01-31 01:07:45,1.0
2016-01-31 01:09:29,1.0
2016-01-31 01:09:29,1.0
2016-01-31 10:10:03,1.0
2016-01-31 16:10:38,1.0
2016-01-31 19:35:17,1.0
2016-01-31 21:41:11,1.0
2016-02-01 12:57:13,1.0
2016-02-02 22:43:35,1.0
2016-02-03 22:19:05,1.0
2016-02-04 23:46:47,1.0
2016-02-04 23:55:07,1.0
2016-02-05 00:41:35,1.0
2016-02-05 22:07:32,0.9950000000000001
2016-02-06 21:36:14,1.0
2016-02-07 01:17:54,1.0
2016-02-07 04:17:17,1.0
2016-02-07 04:18:34,1.0
2016-02-07 08:48:30,1.0
2016-02-07 18:04:02,0.9950000000000001
2016-02-09 13:47:20,1.0
2016-02-09 15:00:48,1.0
2016-02-09 15:38:34,1.0
2016-02-09 21:58:14,1.0
2016-02-09 22:03:01,1.0
2016-02-10 02:43:17,1.0
2016-02-10 02:43:17,1.0
2016-02-10 02:43:17,1.0
2016-02-10 04:31:00,1.0
2016-02-10 05:59:11,2.0
2016-02-10 06:00:43,1.0
2016-02-10 14:45:41,1.0
2016-02-10 14:57:43,1.0
2016-02-10 17:32:49,1.0
2016-02-10 22:49:23,1.0
2016-02-11 03:17:31,1.0
2016-02-11 06:26:00,1.0
2016-02-11 09:32:21,1.0
2016-02-11 16:33:13,1.0
2016-02-11 19:27:53,1.0
2016-02-11 19:28:44,1.0
2016-02-11 19:28:44,1.0
2016-02-11 19:29:31,1.0
2016-02-11 19:55:26,10.0
2016-02-11 21:17:02,1.0
2016-02-11 22:29:43,0.9950000000000001
2016-02-11 22:32:57,1.0
2016-02-11 22:38:06,1.0
2016-02-11 22:46:28,1.0
2016-02-11 22:51:36,1.0
2016-02-11 22:52:12,1.0
2016-02-11 22:57:37,1.0
2016-02-11 22:59:17,1.0
2016-02-11 22:59:35,1.0
2016-02-11 23:57:36,1.0
2016-02-12 00:17:34,1.0
2016-02-12 00:22:53,1.0
2016-02-12 00:59:12,1.0
2016-02-12 06:31:38,1.0
2016-02-12 10:33:01,1.0
2016-02-12 11:21:22,1.0
2016-02-12 11:43:58,1.0
2016-02-12 12:08:58,1.0
2016-02-12 12:13:25,1.0
2016-02-12 12:33:42,1.0
2016-02-12 12:54:34,1.0
2016-02-12 13:16:49,1.0
2016-02-12 13:29:54,1.0
2016-02-12 14:55:18,1.0
2016-02-12 15:02:04,1.0
2016-02-12 15:46:23,1.0
2016-02-12 19:46:39,1.0
2016-02-12 19:48:27,1.0
2016-02-12 19:49:23,1.0
2016-02-12 19:50:48,1.0
2016-02-12 19:52:17,1.0
2016-02-12 19:53:08,1.0
2016-02-12 22:17:48,1.0
2016-02-12 22:18:57,1.0
2016-02-13 04:19:15,1.0
2016-02-13 13:19:28,1.0
2016-02-13 18:48:05,1.0
2016-02-13 18:49:40,1.0
2016-02-13 18:49:51,1.0
2016-02-13 18:49:51,1.0
2016-02-14 04:22:24,1.0
2016-02-14 04:22:32,1.0
2016-02-14 04:23:37,1.0
2016-02-14 04:24:08,1.0
2016-02-14 04:24:42,1.0
2016-02-14 13:05:01,1.0
2016-02-15 01:28:07,1.0
2016-02-15 01:43:33,1.0
2016-02-15 01:48:01,1.0
2016-02-15 01:55:51,1.0
2016-02-15 01:58:29,1.0
2016-02-15 03:30:59,1.0
2016-02-15 03:45:48,1.0
2016-02-15 11:51:40,1.0
2016-02-15 18:44:57,1.0
2016-02-15 19:06:15,1.0
2016-02-15 20:33:14,1.0
2016-02-15 20:40:39,1.0
2016-02-15 20:42:12,1.0
2016-02-15 20:43:36,1.0
2016-02-15 20:51:41,1.0
2016-02-15 20:58:29,1.0
2016-02-15 22:22:36,1.0
2016-02-15 22:23:31,1.0
2016-02-15 22:24:41,1.0
2016-02-15 22:36:28,1.0
2016-02-15 23:54:14,1.0
2016-02-16 00:14:40,1.0
2016-02-16 00:15:49,1.0
2016-02-16 00:16:11,1.0
2016-02-16 00:16:43,1.0
2016-02-16 00:16:54,1.0
2016-02-16 00:17:30,1.0
2016-02-16 00:17:57,1.0
2016-02-16 00:34:21,1.0
2016-02-16 00:35:27,1.0
2016-02-16 00:35:27,1.0
2016-02-16 00:35:27,1.0
2016-02-16 00:35:27,1.0
2016-02-16 02:15:12,1.0
2016-02-16 04:25:23,1.0
2016-02-16 04:25:44,1.0
2016-02-16 04:25:44,1.0
2016-02-16 04:25:44,1.0
2016-02-16 04:25:44,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:26:04,1.0
2016-02-16 04:33:48,1.0
2016-02-16 04:46:19,1.0
2016-02-16 06:35:15,1.0
2016-02-16 06:37:17,1.0
2016-02-16 06:37:17,1.0
2016-02-16 06:37:17,1.0
2016-02-16 19:46:01,1.0
2016-02-17 02:44:44,1.0
2016-02-17 04:06:37,1.0
2016-02-17 15:09:13,1.0
2016-02-17 20:25:22,1.0
2016-02-17 20:35:28,1.0
2016-02-18 09:53:37,1.0
2016-02-18 11:07:41,1.0
2016-02-18 14:54:21,1.0
2016-02-18 22:08:21,1.0
2016-02-19 03:33:02,1.0
2016-02-19 13:20:06,1.0
2016-02-19 13:41:30,1.0
2016-02-19 13:41:41,1.0
2016-02-19 13:41:41,1.0
2016-02-19 13:41:41,1.0
2016-02-19 16:26:46,1.0
2016-02-19 17:32:59,1.0
2016-02-19 17:33:33,1.0
2016-02-19 19:35:32,1.0
2016-02-19 19:38:04,2.0
2016-02-19 19:47:49,1.0
2016-02-19 19:47:49,1.0
2016-02-19 19:49:01,1.0
2016-02-19 19:49:38,1.0
2016-02-19 19:51:11,1.0
2016-02-19 19:51:11,1.0
2016-02-19 19:52:04,1.0
2016-02-19 19:52:16,1.0
2016-02-19 19:52:49,1.0
2016-02-19 19:53:33,1.0
2016-02-19 19:53:50,1.0
2016-02-19 20:39:19,1.0
2016-02-19 23:15:25,1.0
2016-02-19 23:16:29,1.0
2016-02-20 00:45:36,1.0
2016-02-20 03:29:14,1.0
2016-02-20 03:29:40,1.0
2016-02-20 03:29:40,1.0
2016-02-20 03:29:44,1.0
2016-02-20 03:29:44,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:17,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 03:30:25,1.0
2016-02-20 11:24:12,1.0
2016-02-20 11:31:53,1.0
2016-02-20 11:37:30,1.0
2016-02-20 11:41:37,1.0
2016-02-20 11:44:21,1.0
2016-02-20 11:46:56,1.0
2016-02-20 11:48:52,1.0
2016-02-20 11:50:08,1.0
2016-02-20 11:51:26,1.0
2016-02-20 11:51:38,1.0
2016-02-20 11:54:05,1.0
2016-02-20 15:26:36,1.0
2016-02-21 00:51:35,1.0
2016-02-21 04:04:04,1.0
2016-02-21 08:09:11,1.0
2016-02-21 10:04:11,1.0
2016-02-23 01:27:31,1.0
2016-02-23 10:11:24,1.095
2016-02-23 14:40:39,1.0
2016-02-24 15:36:28,1.0
2016-02-24 20:40:25,1.0
2016-02-24 23:04:33,1.0
2016-02-25 00:44:57,1.0
2016-02-25 07:39:05,1.0
2016-02-25 07:41:47,1.0
2016-02-25 07:43:27,1.0
2016-02-25 07:44:41,1.0
2016-02-25 07:47:01,1.0
2016-02-25 07:47:01,1.0
2016-02-25 07:47:48,1.0
2016-02-25 07:48:59,1.0
2016-02-25 07:49:17,1.0
2016-02-25 07:49:35,1.0
2016-02-25 11:53:57,1.0
2016-02-25 11:54:53,1.0
2016-02-25 11:58:14,1.0
2016-02-25 11:59:30,1.0
2016-02-25 17:43:07,1.0
2016-02-26 02:41:07,1.0
2016-02-26 10:08:16,1.0
2016-02-26 15:52:11,1.0
2016-02-26 19:05:49,1.0
2016-02-26 23:01:32,1.0
2016-02-27 03:53:49,1.0
2016-02-27 03:55:53,1.0
2016-02-27 03:56:13,1.0
2016-02-27 03:56:13,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:53,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:57:56,1.0
2016-02-27 03:58:47,1.0
2016-02-27 03:58:47,1.0
2016-02-27 10:44:08,1.0
2016-02-27 10:49:14,1.0
2016-02-28 03:48:55,1.0
2016-02-29 03:58:26,1.0
2016-03-01 19:11:45,1.0
2016-03-01 19:11:45,1.0
2016-03-01 19:11:45,1.0
2016-03-01 19:11:45,1.0
2016-03-01 19:11:45,1.0
2016-03-01 19:11:45,1.0
2016-03-01 19:11:45,1.0
2016-03-01 19:11:45,1.0
2016-03-01 19:11:45,1.0
2016-03-01 19:11:45,1.0
2016-03-01 19:11:45,1.0
2016-03-01 19:11:45,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:26,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:12:47,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:25,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-01 19:13:52,1.0
2016-03-02 00:47:57,1.0
2016-03-02 15:10:20,1.0
2016-03-02 18:41:44,1.0
2016-03-03 23:59:52,1.0
2016-03-04 01:34:34,1.0
2016-03-04 17:23:00,1.0
2016-03-05 01:31:41,1.0
2016-03-05 17:46:37,1.0
2016-03-05 19:35:39,1.0
2016-03-05 22:28:18,1.0
2016-03-06 10:38:56,1.0
2016-03-07 18:15:09,1.0
2016-03-08 05:15:49,1.0
2016-03-08 20:07:00,1.0
2016-03-09 05:40:06,1.0
2016-03-09 18:03:24,1.0
2016-03-10 00:28:22,1.0
2016-03-10 01:24:24,1.0
2016-03-10 14:35:32,1.0
2016-03-10 23:17:51,1.0
2016-03-11 11:44:12,1.0
2016-03-11 11:44:12,1.0
2016-03-11 13:38:00,1.0
2016-03-11 15:08:33,1.0
2016-03-11 20:23:02,1.0
2016-03-12 09:34:47,1.0
2016-03-12 14:25:50,1.0
2016-03-12 14:52:00,1.0
2016-03-13 14:35:51,1.0
2016-03-14 15:18:29,1.0
2016-03-15 00:05:03,1.0
2016-03-15 01:27:59,1.0
2016-03-16 09:41:20,1.0
2016-03-16 18:37:44,1.0
2016-03-16 23:34:30,1.0
2016-03-17 00:01:43,1.0
2016-03-18 02:55:16,1.0
2016-03-18 10:50:44,1.0
2016-03-18 16:34:51,1.0
2016-03-19 12:56:53,1.0
2016-03-21 03:33:56,1.0
2016-03-21 17:35:52,1.0
2016-03-21 20:44:02,1.0
2016-03-25 16:25:59,1.0
2016-03-26 00:41:32,1.0
2016-03-26 18:52:30,1.0
2016-03-26 23:43:59,1.0
2016-03-27 11:39:50,1.0
2016-03-27 12:21:39,1.0
2016-03-28 17:10:36,1.0
2016-03-28 21:44:49,1.0
2016-03-29 02:46:19,1.0
2016-03-30 03:43:37,1.0
2016-03-30 03:48:52,1.0
2016-03-30 17:35:58,1.0
2016-03-30 22:41:34,1.0
2016-04-01 05:56:20,1.0
2016-04-01 05:56:57,1.0
2016-04-01 05:56:57,1.0
2016-04-01 05:56:57,1.0
2016-04-01 05:56:57,1.0
2016-04-01 05:56:57,1.0
2016-04-01 05:56:57,1.0
2016-04-01 05:57:15,1.0
2016-04-01 05:57:15,1.0
2016-04-01 05:57:15,1.0
2016-04-01 05:57:15,1.0
2016-04-01 05:57:15,1.0
2016-04-01 05:57:15,1.0
2016-04-01 05:57:15,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:58:49,1.0
2016-04-01 05:59:02,1.0
2016-04-01 05:59:02,1.0
2016-04-01 05:59:02,1.0
2016-04-01 05:59:02,1.0
2016-04-01 05:59:02,1.0
2016-04-01 05:59:02,1.0
2016-04-01 05:59:02,1.0
2016-04-01 05:59:02,1.0
2016-04-01 05:59:02,1.0
2016-04-01 05:59:02,1.0
2016-04-01 05:59:02,1.0
2016-04-01 05:59:02,1.0
2016-04-01 05:59:02,1.0
2016-04-01 05:59:02,1.0
2016-04-04 21:53:39,1.0
2016-04-06 03:00:19,1.0
2016-04-06 19:25:55,1.0
2016-04-07 01:40:50,1.0
2016-04-09 21:52:37,1.0
2016-04-12 12:47:37,1.0
2016-04-12 12:49:06,1.0
2016-04-12 12:49:24,1.0
2016-04-12 12:50:25,1.0
2016-04-12 12:56:10,1.0
2016-04-12 20:00:38,1.0
2016-04-12 23:52:20,1.0
2016-04-14 17:14:40,1.0
2016-04-15 02:47:06,1.0
2016-04-17 09:01:34,1.0
2016-04-28 01:29:28,1.0
2016-04-30 15:23:19,1.0
2016-04-30 18:16:50,1.0
2016-04-30 19:59:27,1.0
2016-04-30 19:59:32,1.0
2016-04-30 19:59:38,1.0
2016-04-30 23:36:22,0.030339810000000002
2016-04-30 23:36:22,0.57120285
2016-04-30 23:36:22,0.39845734000000005
2016-05-07 00:48:41,1.0
2016-05-08 18:12:47,1.0
2016-05-08 18:13:54,1.0
2016-05-10 23:30:59,1.0
2016-05-11 16:24:36,1.0
2016-05-13 00:41:49,1.0
2016-05-17 21:35:18,1.0
2016-05-17 21:56:37,1.0
2016-05-17 21:59:38,1.0
2016-05-17 22:01:32,1.0
2016-05-17 22:02:24,1.0
2016-05-17 22:02:58,1.0
2016-05-18 03:14:29,1.0
2016-05-18 03:29:19,1.0
2016-05-18 04:12:11,1.0
2016-05-18 04:44:01,1.0
2016-05-18 23:43:41,1.0
2016-05-18 23:46:10,1.0
2016-05-19 12:32:19,1.0
2016-05-21 00:53:19,1.0
2016-05-21 03:39:05,1.0
2016-05-21 04:59:56,1.0
2016-05-21 07:45:51,1.0
2016-05-23 15:57:53,1.0
2016-05-23 16:44:16,1.0
2016-05-23 16:45:08,1.0
2016-05-23 19:33:01,1.0
2016-05-23 19:33:01,1.0
2016-05-25 00:22:14,1.0
2016-05-25 00:27:08,1.0
2016-05-25 03:03:43,1.0
2016-05-31 02:12:11,1.0
2016-05-31 02:12:11,1.0
2016-05-31 08:23:13,1.0
2016-05-31 22:47:42,1.0
2016-06-01 11:58:57,1.0
2016-06-08 18:59:53,1.0
2016-06-08 19:05:13,1.0
2016-06-09 12:26:13,1.0
2016-06-10 02:39:32,1.0
2016-06-14 03:39:06,1.0
2016-06-16 04:08:05,1.0
2016-06-20 18:14:42,1.0
2016-06-20 19:47:43,1.0
2016-07-04 18:34:04,1.0
2016-07-04 18:41:14,1.0
2016-07-05 23:24:34,1.0
2016-07-06 18:14:12,1.0
2016-07-08 17:19:21,1.0
2016-07-19 08:34:03,1.0
2016-07-28 21:10:26,1.0
2016-07-29 10:13:33,0.9900000000000001
2016-07-29 21:49:28,1.0
2016-08-26 08:06:51,1.0
2016-08-28 00:00:53,1.0


==> results/dateInFlow__Ethstick.csv <==
2016-04-06 22:20:47,5.0
2016-04-06 22:22:36,5.0
2016-04-06 22:28:18,5.0
2016-04-06 22:28:43,5.0
2016-04-06 22:29:18,5.0
2016-04-06 22:30:03,5.0
2016-04-06 22:30:42,5.0
2016-04-06 22:32:09,5.0
2016-04-06 22:34:31,5.0
2016-04-06 22:35:13,5.0
2016-04-06 22:36:29,5.0
2016-04-06 22:37:24,5.0
2016-04-06 22:37:27,5.0
2016-04-06 22:37:51,5.0
2016-04-06 22:38:16,5.0
2016-04-06 22:38:35,5.0
2016-04-06 22:38:49,5.0
2016-04-06 22:39:24,5.0
2016-04-06 22:39:45,5.0
2016-04-06 22:40:00,5.0
2016-04-06 22:41:30,5.0
2016-04-06 22:42:48,5.0
2016-04-06 22:42:48,5.0
2016-04-06 22:43:56,5.0
2016-04-06 22:44:07,5.0
2016-04-06 22:44:33,5.0
2016-04-06 22:45:28,5.0
2016-04-06 22:45:55,5.0
2016-04-06 23:03:27,5.0
2016-04-06 23:03:53,5.0
2016-04-06 23:07:07,5.0
2016-04-06 23:07:40,5.0
2016-04-06 23:09:14,5.0
2016-04-06 23:10:39,5.0
2016-04-06 23:11:31,5.0
2016-04-06 23:13:43,5.0
2016-04-06 23:14:10,5.0
2016-04-06 23:15:09,5.0
2016-04-06 23:16:03,5.0
2016-04-06 23:16:36,5.0
2016-04-06 23:16:46,2.0
2016-04-06 23:17:26,5.0
2016-04-06 23:17:58,5.0
2016-04-06 23:17:58,5.0
2016-04-06 23:18:53,5.0
2016-04-06 23:29:23,5.0
2016-04-06 23:33:55,5.0
2016-04-06 23:38:40,5.0
2016-04-06 23:42:51,5.0
2016-04-06 23:50:17,5.0
2016-04-06 23:50:32,5.0
2016-04-06 23:51:21,5.0
2016-04-07 00:06:22,5.0
2016-04-07 00:09:57,5.0
2016-04-07 00:09:57,5.0
2016-04-07 00:11:19,5.0
2016-04-07 00:12:47,5.0
2016-04-07 00:12:47,5.0
2016-04-07 00:12:47,5.0
2016-04-07 00:13:54,3.0
2016-04-07 00:14:45,5.0
2016-04-07 00:15:36,3.0
2016-04-07 00:15:54,5.0
2016-04-07 00:15:54,0.2
2016-04-07 00:16:30,5.0
2016-04-07 00:16:30,5.0
2016-04-07 00:16:30,5.0
2016-04-07 00:17:04,2.4000000000000004
2016-04-07 00:17:47,1.0
2016-04-07 00:18:16,5.0
2016-04-07 00:18:45,5.0
2016-04-07 00:19:02,1.0
2016-04-07 00:19:36,5.0
2016-04-07 00:19:36,5.0
2016-04-07 00:19:36,5.0
2016-04-07 00:19:36,5.0
2016-04-07 00:19:36,5.0
2016-04-07 00:19:50,1.0
2016-04-07 00:20:04,5.0
2016-04-07 00:20:26,5.0
2016-04-07 00:20:43,5.0
2016-04-07 00:20:43,1.0
2016-04-07 00:21:09,5.0
2016-04-07 00:21:23,5.0
2016-04-07 00:21:37,5.0
2016-04-07 00:21:37,5.0
2016-04-07 00:21:58,5.0
2016-04-07 00:22:20,5.0
2016-04-07 00:22:29,4.0
2016-04-07 00:22:56,5.0
2016-04-07 00:22:56,5.0
2016-04-07 00:23:16,5.0
2016-04-07 00:23:26,5.0
2016-04-07 00:23:52,5.0
2016-04-07 00:23:52,1.5
2016-04-07 00:23:52,5.0
2016-04-07 00:24:24,5.0
2016-04-07 00:24:36,5.0
2016-04-07 00:25:22,2.1
2016-04-07 00:25:53,5.0
2016-04-07 00:26:38,2.0
2016-04-07 00:26:50,2.0
2016-04-07 00:27:16,0.6000000000000001
2016-04-07 00:30:08,1.0
2016-04-07 00:31:41,5.0
2016-04-07 00:33:14,1.0
2016-04-07 00:33:14,1.0
2016-04-07 00:33:14,5.0
2016-04-07 00:33:14,5.0
2016-04-07 00:33:14,5.0
2016-04-07 00:33:14,5.0
2016-04-07 00:33:23,1.0
2016-04-07 00:33:36,1.0
2016-04-07 00:34:04,5.0
2016-04-07 00:34:34,5.0
2016-04-07 00:35:13,0.05
2016-04-07 00:35:21,5.0
2016-04-07 00:36:14,5.0
2016-04-07 00:36:14,1.0
2016-04-07 00:36:43,5.0
2016-04-07 00:37:24,5.0
2016-04-07 00:37:24,5.0
2016-04-07 00:37:24,2.5
2016-04-07 00:37:24,5.0
2016-04-07 00:37:24,1.5
2016-04-07 00:37:42,5.0
2016-04-07 00:38:01,2.0
2016-04-07 00:38:01,0.21455563240000003
2016-04-07 00:38:23,5.0
2016-04-07 00:39:17,5.0
2016-04-07 00:39:50,5.0
2016-04-07 00:39:50,5.0
2016-04-07 00:39:58,5.0
2016-04-07 00:40:29,5.0
2016-04-07 00:40:29,5.0
2016-04-07 00:40:29,5.0
2016-04-07 00:40:53,2.5
2016-04-07 00:40:53,5.0
2016-04-07 00:41:09,0.7777000000000001
2016-04-07 00:41:09,0.7777000000000001
2016-04-07 00:41:46,5.0
2016-04-07 00:42:21,5.0
2016-04-07 00:42:59,4.0
2016-04-07 00:42:59,1.0
2016-04-07 00:43:06,1.11111111111
2016-04-07 00:43:06,5.0
2016-04-07 00:43:34,5.0
2016-04-07 00:44:01,5.0
2016-04-07 00:45:06,3.5000000000000004
2016-04-07 00:45:06,1.0
2016-04-07 00:45:22,1.0
2016-04-07 00:45:26,5.0
2016-04-07 00:46:06,5.0
2016-04-07 00:46:06,5.0
2016-04-07 00:46:47,1.0
2016-04-07 00:49:24,0.8
2016-04-07 00:50:15,1.5
2016-04-07 00:53:36,5.0
2016-04-07 00:55:52,1.0
2016-04-07 00:58:14,1.0
2016-04-07 01:08:16,1.0
2016-04-07 01:16:13,0.1
2016-04-07 01:36:43,0.25
2016-04-07 01:39:16,0.2
2016-04-07 01:43:43,0.1
2016-04-07 02:04:13,0.5
2016-04-07 02:33:38,0.9
2016-04-07 06:59:20,0.11000000000000001
2016-04-07 12:59:29,1.0
2016-04-07 14:19:37,0.1
2016-04-07 14:22:00,5.0
2016-04-07 17:12:27,5.0
2016-04-07 19:29:39,5.0
2016-04-07 23:32:30,5.0
2016-04-08 00:30:15,5.0
2016-04-08 00:42:14,5.0
2016-04-08 01:00:15,5.0
2016-04-08 01:00:43,5.0
2016-04-08 01:01:24,5.0
2016-04-08 01:01:24,5.0
2016-04-08 01:01:38,5.0
2016-04-08 01:01:56,5.0
2016-04-08 01:03:02,5.0
2016-04-08 01:03:02,5.0
2016-04-08 01:03:02,5.0
2016-04-08 01:08:56,1.0
2016-04-08 20:00:24,1.0
2016-04-08 22:06:09,0.225
2016-04-08 22:29:16,0.1
2016-04-09 01:31:02,4.9
2016-04-09 09:13:36,0.49000000000000005
2016-04-10 11:32:22,5.0
2016-04-10 15:54:35,5.0
2016-04-12 06:15:17,5.0
2016-04-12 16:00:04,5.0
2016-04-13 03:19:21,0.8
2016-04-18 20:30:35,0.05
2016-04-18 20:30:35,0.05
2016-04-18 20:31:17,0.05
2016-04-18 20:50:13,0.17
2016-04-19 12:53:11,0.1
2016-04-19 15:25:30,0.26
2016-04-20 20:53:08,1.0
2016-04-21 20:06:14,0.6000000000000001
2016-04-22 20:31:35,1.0
2016-04-25 13:04:45,0.1
2016-04-27 18:59:14,5.0
2016-04-27 23:15:34,1.09
2016-04-28 09:33:23,5.0
2016-05-01 04:13:56,0.1
2016-05-07 01:20:35,5.0
2016-05-07 01:22:15,1.0
2016-05-08 21:22:33,0.1
2016-05-22 00:55:14,0.1
2016-06-15 22:20:03,0.1
2016-06-16 23:48:16,0.1337


==> results/dateInFlow__Government.csv <==
2016-03-08 01:06:17,1.0
2016-03-10 19:12:06,1.0
2016-03-10 19:30:40,2.0
2016-03-10 19:33:24,3.0
2016-03-10 19:36:33,1.0
2016-03-10 21:16:40,1.0
2016-03-10 21:36:27,1000.0000000000001
2016-03-11 02:36:04,1.0
2016-03-11 06:02:58,1.0
2016-03-11 08:31:44,1.0
2016-03-11 10:23:05,1.0
2016-03-11 10:46:48,1.0
2016-03-11 14:15:59,1.0
2016-03-11 15:38:32,1.0
2016-03-11 16:05:57,1.0
2016-03-11 18:25:29,1.0
2016-03-11 18:37:44,2.0
2016-03-11 18:53:06,1.0
2016-03-11 19:00:42,1.0
2016-03-11 19:38:34,10.0
2016-03-11 19:40:45,1.0
2016-03-11 19:56:27,1.0
2016-03-11 20:13:33,4.0
2016-03-11 22:03:46,1.0
2016-03-11 22:13:48,10.0
2016-03-11 23:15:27,10.0
2016-03-11 23:24:04,20.0
2016-03-11 23:24:42,1.0
2016-03-11 23:26:36,1.0
2016-03-12 00:16:31,1.0
2016-03-12 00:18:28,10.0
2016-03-12 00:19:05,1.0
2016-03-12 00:27:53,1.0
2016-03-12 00:33:27,1.0
2016-03-12 00:39:48,1.0
2016-03-12 00:49:02,20.0
2016-03-12 00:55:36,20.0
2016-03-12 00:58:45,1.0
2016-03-12 01:08:43,1.0
2016-03-12 01:11:17,1.0
2016-03-12 01:13:01,10.0
2016-03-12 01:15:29,10.0
2016-03-12 01:42:20,1.0
2016-03-12 01:49:39,1.0
2016-03-12 01:56:40,1.0
2016-03-12 02:29:36,40.0
2016-03-12 02:35:15,1.0
2016-03-12 02:41:21,1.0
2016-03-12 02:47:51,1.0
2016-03-12 02:50:18,48.0
2016-03-12 02:52:07,1.0
2016-03-12 02:52:07,10.0
2016-03-12 02:53:16,1.0
2016-03-12 03:00:21,1.0
2016-03-12 03:02:35,1.0
2016-03-12 03:07:52,40.0
2016-03-12 03:25:27,2.0
2016-03-12 03:25:27,1.0
2016-03-12 03:41:52,10.0
2016-03-12 04:02:54,1.0
2016-03-12 04:07:19,10.0
2016-03-12 04:13:27,11.0
2016-03-12 04:20:03,10.0
2016-03-12 05:19:08,1.0
2016-03-12 05:26:14,1.0
2016-03-12 05:58:51,1.0
2016-03-12 06:03:19,1.0
2016-03-12 06:16:05,1.0
2016-03-12 06:23:00,1.0
2016-03-12 06:49:06,18.700000000000003
2016-03-12 07:14:25,1.0
2016-03-12 08:52:39,1.0
2016-03-12 14:36:44,1.0
2016-03-12 17:19:18,1.0
2016-03-12 17:30:04,1.0
2016-03-12 18:05:51,2.0
2016-03-12 18:11:48,1.0
2016-03-12 20:13:19,1.0
2016-03-12 20:19:53,1.0
2016-03-12 20:21:48,1.0
2016-03-12 20:33:48,1.0
2016-03-13 00:25:52,1.0
2016-03-13 00:32:51,1.0
2016-03-13 02:58:31,1.0
2016-03-13 03:03:16,1.0
2016-03-13 03:06:30,1.0
2016-03-13 03:10:36,1.0
2016-03-13 06:28:23,1.0
2016-03-13 06:36:15,1.0
2016-03-13 06:38:51,1.0
2016-03-13 06:47:53,1.0
2016-03-13 09:05:04,1.0
2016-03-13 14:19:36,1.0
2016-03-13 17:01:02,7.000000000000001
2016-03-13 17:37:19,30.000000000000004
2016-03-13 17:40:08,60.00000000000001
2016-03-13 17:43:24,10.0
2016-03-13 17:47:35,60.00000000000001
2016-03-13 17:51:51,1.0
2016-03-13 17:55:10,1.0
2016-03-13 17:56:34,1.0
2016-03-13 17:57:53,1.0
2016-03-13 17:59:26,1.0
2016-03-13 18:00:57,1.0
2016-03-13 18:13:13,40.0
2016-03-13 18:33:03,1.0
2016-03-13 20:45:41,1.0
2016-03-13 22:16:25,1.0
2016-03-13 22:21:04,1.0
2016-03-14 01:50:57,1.0
2016-03-14 01:55:49,1.0
2016-03-14 02:32:59,1.0
2016-03-14 04:29:51,1.0
2016-03-14 04:30:05,1.0
2016-03-14 04:42:01,1.0
2016-03-14 04:44:12,1.0
2016-03-14 04:46:18,1.0
2016-03-14 04:47:22,1.0
2016-03-14 04:49:49,1.0
2016-03-14 04:52:35,1.0
2016-03-14 05:00:06,1.0
2016-03-14 05:07:45,1.0
2016-03-14 05:13:41,1.0
2016-03-14 05:15:33,1.0
2016-03-14 05:18:35,1.0
2016-03-14 05:19:58,1.0
2016-03-14 13:20:39,1.0
2016-03-14 13:20:48,1.0
2016-03-14 13:22:24,1.0
2016-03-14 14:01:32,50.00000000000001
2016-03-14 14:31:42,1.0
2016-03-14 17:01:57,1.0
2016-03-14 17:05:13,1.0
2016-03-14 17:16:00,1.0
2016-03-14 17:19:30,1.0
2016-03-14 17:24:42,1.0
2016-03-14 17:27:25,1.0
2016-03-14 17:39:40,50.00000000000001
2016-03-14 17:45:32,1.0
2016-03-14 18:08:04,40.0
2016-03-14 18:15:58,1.0
2016-03-14 18:33:12,1.0
2016-03-14 18:42:05,1.0
2016-03-14 19:43:16,1.0
2016-03-14 21:53:41,10.0
2016-03-14 21:54:14,10.0
2016-03-14 21:55:08,10.0
2016-03-14 21:56:05,40.0
2016-03-14 22:09:49,1.0
2016-03-14 22:09:49,1.0
2016-03-14 22:10:23,1.0
2016-03-14 22:10:59,1.0
2016-03-14 22:11:29,1.0
2016-03-14 22:11:44,1.0
2016-03-14 22:11:54,1.0
2016-03-14 22:12:16,1.0
2016-03-14 22:12:47,1.0
2016-03-14 22:13:12,1.0
2016-03-14 22:13:37,1.0
2016-03-14 22:14:34,1.0
2016-03-14 22:14:34,1.0
2016-03-14 22:14:34,1.0
2016-03-14 22:14:49,1.0
2016-03-14 22:15:16,1.0
2016-03-14 22:15:16,1.0
2016-03-14 22:15:28,1.0
2016-03-14 22:15:46,1.0
2016-03-14 22:17:06,1.0
2016-03-14 22:17:33,1.0
2016-03-14 22:20:21,40.0
2016-03-14 22:20:56,1.0
2016-03-14 22:20:56,1.0
2016-03-14 22:21:29,1.0
2016-03-14 22:21:57,1.0
2016-03-14 22:21:57,1.0
2016-03-14 22:22:31,1.0
2016-03-14 22:23:34,1.0
2016-03-14 22:25:11,40.0
2016-03-14 22:25:43,1.0
2016-03-14 22:25:54,1.0
2016-03-14 22:26:32,30.000000000000004
2016-03-14 22:27:24,10.0
2016-03-14 22:27:54,10.0
2016-03-14 22:28:17,1.0
2016-03-14 22:28:39,1.0
2016-03-14 22:29:02,1.0
2016-03-14 22:29:46,1.0
2016-03-14 22:29:46,1.0
2016-03-14 22:30:19,1.0
2016-03-14 22:30:32,1.0
2016-03-14 22:32:47,30.000000000000004
2016-03-14 22:33:54,10.0
2016-03-14 22:33:54,1.0
2016-03-14 22:36:12,1.0
2016-03-14 22:38:05,10.0
2016-03-14 22:42:00,30.000000000000004
2016-03-15 01:07:56,10.0
2016-03-15 01:07:56,10.0
2016-03-15 01:20:46,1.0
2016-03-15 01:34:04,1.0
2016-03-15 01:36:16,1.0
2016-03-15 01:40:03,1.0
2016-03-15 01:43:49,4.0
2016-03-15 02:05:04,1.0
2016-03-15 02:12:38,1.0
2016-03-15 05:04:10,1.0
2016-03-15 05:14:18,1.0
2016-03-15 05:15:14,1.0
2016-03-15 05:15:14,1.0
2016-03-15 05:15:43,1.0
2016-03-15 05:20:47,1.0
2016-03-15 05:26:01,1.0
2016-03-15 05:27:42,1.0
2016-03-15 05:29:11,20.0
2016-03-15 05:46:25,1.0
2016-03-15 05:52:38,1.0
2016-03-15 05:56:57,30.000000000000004
2016-03-15 06:02:07,1.0
2016-03-15 06:02:36,1.0
2016-03-15 06:02:36,1.0
2016-03-15 06:07:24,1.0
2016-03-15 06:07:37,1.0
2016-03-15 06:08:21,50.00000000000001
2016-03-15 06:12:10,1.0
2016-03-15 06:15:42,30.000000000000004
2016-03-15 06:46:12,10.0
2016-03-15 10:02:42,1.9400000000000002
2016-03-15 12:56:07,1.0
2016-03-15 14:57:35,1.0
2016-03-15 16:02:55,1.0
2016-03-15 16:03:20,1.0
2016-03-15 16:03:43,1.0
2016-03-15 16:06:19,1.0
2016-03-15 16:06:47,1.0
2016-03-15 16:07:28,1.0
2016-03-15 16:33:12,10.0
2016-03-15 16:33:12,10.0
2016-03-15 16:33:32,10.0
2016-03-15 16:33:44,10.0
2016-03-15 16:35:02,10.0
2016-03-15 17:00:06,10.0
2016-03-15 17:46:56,1.0
2016-03-15 17:48:00,1.0
2016-03-15 18:18:33,50.00000000000001
2016-03-15 18:19:10,50.00000000000001
2016-03-15 18:19:26,50.00000000000001
2016-03-15 18:19:57,50.00000000000001
2016-03-15 18:38:07,1.0
2016-03-15 18:38:38,1.0
2016-03-15 18:38:38,1.0
2016-03-15 18:38:53,1.0
2016-03-15 18:39:16,1.0
2016-03-15 18:39:18,1.0
2016-03-15 18:39:42,1.0
2016-03-15 18:40:05,1.0
2016-03-15 18:40:47,1.0
2016-03-15 18:40:47,1.0
2016-03-15 18:40:47,1.0
2016-03-15 18:42:34,1.0
2016-03-15 18:42:34,1.0
2016-03-15 18:42:34,1.0
2016-03-15 18:42:34,1.0
2016-03-15 18:42:34,1.0
2016-03-15 18:43:08,1.0
2016-03-15 18:43:46,1.0
2016-03-15 18:43:46,1.0
2016-03-15 18:44:19,1.0
2016-03-15 18:44:19,1.0
2016-03-15 18:44:43,1.0
2016-03-15 18:46:53,1.0
2016-03-15 18:47:52,1.0
2016-03-15 18:47:52,1.0
2016-03-15 18:52:15,1.0
2016-03-15 20:47:59,1.0
2016-03-15 22:05:30,2.0
2016-03-15 22:06:08,2.1300000000000003
2016-03-15 22:15:09,1.0
2016-03-15 22:15:36,1.0
2016-03-15 22:16:07,1.0
2016-03-15 22:16:17,1.0
2016-03-15 22:16:33,1.0
2016-03-15 22:17:09,1.0
2016-03-15 22:17:09,1.0
2016-03-15 22:17:39,1.0
2016-03-15 22:17:59,1.0
2016-03-15 22:19:04,1.09
2016-03-15 23:59:40,1.0
2016-03-16 00:57:42,1.0
2016-03-16 01:38:51,6.0
2016-03-16 01:39:45,10.0
2016-03-16 04:34:38,1.0
2016-03-16 05:43:04,1.0
2016-03-16 09:38:12,1.0
2016-03-16 11:22:16,5.0
2016-03-16 12:33:50,5.0
2016-03-16 15:16:15,1.0
2016-03-16 21:47:18,1.0
2016-03-17 02:03:35,1.0
2016-03-17 04:00:13,1.0
2016-03-17 06:12:19,1.0
2016-03-17 06:42:25,1.0
2016-03-17 06:55:46,1.0
2016-03-17 12:13:49,1.0
2016-03-17 15:39:36,1.0
2016-03-17 16:53:36,1.0
2016-03-17 17:07:46,1.0
2016-03-17 20:40:30,1.0
2016-03-17 20:42:58,100.00000000000001
2016-03-17 20:43:09,1.0
2016-03-18 02:12:20,0.0001
2016-03-18 05:42:54,1.0
2016-03-18 06:17:14,1.0
2016-03-18 06:24:51,1.0
2016-03-18 16:08:30,1.0
2016-03-18 16:42:49,1.0
2016-03-19 01:48:52,1.0
2016-03-19 02:07:38,1.0
2016-03-19 02:37:43,1.0
2016-03-19 02:41:12,1.0
2016-03-19 03:34:16,1.0
2016-03-19 05:26:26,1.0
2016-03-19 08:00:25,1.0
2016-03-19 15:16:34,1.0
2016-03-19 15:47:39,1.0
2016-03-19 22:27:07,1.0
2016-03-19 23:26:21,1.0
2016-03-20 06:16:19,1.0
2016-03-20 06:19:45,1.0
2016-03-20 06:32:48,1.0
2016-03-20 07:21:21,1.0
2016-03-20 10:05:11,1.0
2016-03-20 16:09:03,1.0
2016-03-20 19:35:44,1.0
2016-03-20 20:36:00,1.0
2016-03-21 02:33:10,1.0
2016-03-21 05:42:41,1.0
2016-03-21 06:35:29,1.0
2016-03-21 16:11:21,1.0
2016-03-22 02:05:32,1.0
2016-03-22 02:10:32,1.0
2016-03-22 03:28:41,1.0
2016-03-22 06:20:39,1.0
2016-03-22 16:27:05,1.0
2016-03-22 17:07:10,1.0
2016-03-23 00:43:02,1.0
2016-03-23 06:57:11,1.0
2016-03-23 07:29:03,1.0
2016-03-23 13:56:14,1.0
2016-03-23 16:53:58,1.0
2016-03-23 22:39:24,1.0
2016-03-24 00:48:15,1.0
2016-03-24 00:48:23,1.0
2016-03-24 02:45:53,1.0
2016-03-24 05:29:27,1.0
2016-03-24 05:33:35,1.0
2016-03-24 05:47:48,1.0
2016-03-24 06:53:20,1.0
2016-03-24 15:47:07,1.0
2016-03-25 00:20:11,1.0
2016-03-25 00:48:11,1.0
2016-03-25 06:50:19,1.0
2016-03-25 07:34:53,1.0
2016-03-25 16:58:41,1.0
2016-03-25 19:00:18,1.0
2016-03-26 05:12:02,1.0
2016-03-26 05:28:46,1.0
2016-03-26 06:43:42,1.0
2016-03-26 14:42:17,1.0
2016-03-26 21:38:26,1.0
2016-03-26 22:45:30,1.0
2016-03-27 07:46:59,1.0
2016-03-27 16:29:37,1.0
2016-03-28 01:30:10,1.0
2016-03-28 01:32:23,1.0
2016-03-28 09:06:44,1.0
2016-03-28 15:00:00,1.0
2016-03-28 22:42:42,1.0
2016-03-28 22:45:05,1.0
2016-03-29 07:50:28,1.0
2016-03-29 13:32:17,1.0
2016-03-30 00:10:13,1.0
2016-03-30 00:14:12,1.0
2016-03-30 06:21:04,1.0
2016-03-30 15:58:55,1.0
2016-03-31 02:05:08,1.0
2016-03-31 02:28:14,1.0
2016-03-31 09:06:39,1.0
2016-03-31 13:19:34,1.0
2016-03-31 21:49:29,1.0
2016-04-01 02:50:04,1.0
2016-04-01 08:01:06,1.0
2016-04-01 08:12:39,1.0
2016-04-01 16:46:59,1.004
2016-04-01 22:48:48,1.0
2016-04-02 04:18:41,1.0
2016-04-02 07:18:54,1.0
2016-04-02 08:00:41,1.0
2016-04-02 18:02:34,1.0
2016-04-02 18:32:55,1.0
2016-04-03 04:43:37,1.0
2016-04-03 05:48:06,0.001
2016-04-03 06:07:16,1.0
2016-04-03 07:47:10,1.0
2016-04-03 16:11:25,1.0
2016-04-03 21:17:33,1.0
2016-04-03 23:20:34,1.0
2016-04-04 07:01:02,1.0
2016-04-04 17:53:57,1.0
2016-04-05 05:25:43,1.0
2016-04-05 06:20:23,1.0
2016-04-05 16:01:35,1.0
2016-04-05 19:09:42,1.0
2016-04-06 05:30:24,1.0
2016-04-06 06:16:38,1.0
2016-04-06 16:58:00,1.0
2016-04-06 17:15:04,1.0
2016-04-07 01:54:27,0.01
2016-04-07 02:21:03,1.0
2016-04-07 03:34:12,1.0
2016-04-07 09:42:49,1.0
2016-04-07 13:25:42,1.0
2016-04-07 22:24:17,1.0
2016-04-08 07:01:06,1.0
2016-04-08 17:55:04,1.0
2016-04-09 04:59:21,1.0
2016-04-09 05:03:23,1.0
2016-04-09 08:28:57,1.0
2016-04-09 13:35:44,1.0
2016-04-09 19:48:12,1.0
2016-04-09 19:50:25,1.0
2016-04-10 05:02:42,1.0
2016-04-10 05:11:48,1.0
2016-04-10 06:50:57,1.0
2016-04-10 08:26:12,1.0
2016-04-10 16:58:17,1.0
2016-04-10 17:00:12,1.0
2016-04-10 17:02:19,1.0
2016-04-10 17:34:56,1.0
2016-04-11 03:28:02,1.0
2016-04-11 03:35:46,1.0
2016-04-11 08:32:38,0.01
2016-04-11 08:50:18,1.0
2016-04-11 15:39:05,1.0
2016-04-12 00:00:29,1.0
2016-04-12 00:19:14,1.0
2016-04-12 08:24:22,1.0
2016-04-12 08:38:21,1.0
2016-04-12 20:19:59,1.0
2016-04-12 20:34:37,1.0
2016-04-12 20:44:56,1.0
2016-04-12 20:46:17,1.0
2016-04-12 20:53:22,1.0
2016-04-13 08:35:23,1.0
2016-04-13 08:41:11,1.0
2016-04-13 19:17:45,1.0
2016-04-13 19:59:27,1.0
2016-04-14 04:23:04,1.0
2016-04-14 04:47:58,1.0
2016-04-14 09:10:37,1.0
2016-04-14 09:24:28,1.0
2016-04-14 19:55:49,1.0
2016-04-14 19:58:34,1.0
2016-04-14 20:17:55,1.0
2016-04-15 07:23:53,1.0
2016-04-15 07:26:32,1.0
2016-04-15 19:25:37,1.0
2016-04-15 19:44:11,1.0
2016-04-16 04:03:53,1.0
2016-04-16 05:04:34,1.0
2016-04-16 10:06:34,1.0
2016-04-16 20:10:15,1.0
2016-04-17 06:03:21,1.0
2016-04-17 06:57:48,1.0
2016-04-17 18:46:32,1.0
2016-04-18 04:38:33,1.0
2016-04-18 09:02:53,1.0
2016-04-18 21:02:26,1.0
2016-04-18 21:02:41,1.0
2016-04-18 21:03:46,1.0
2016-04-19 05:13:18,1.0
2016-04-19 05:37:57,1.0
2016-04-19 07:08:27,1.0
2016-04-19 08:23:51,1.0
2016-04-19 18:02:57,1.0
2016-04-20 03:55:29,1.0
2016-04-20 15:50:15,1.0
2016-04-20 23:57:48,1.0
2016-04-21 11:56:28,1.0
2016-04-21 22:08:55,1.0
2016-04-21 22:33:38,1.0
2016-04-22 07:44:11,1.0
2016-04-22 19:42:23,1.0
2016-04-23 07:07:44,1.0
2016-04-23 19:06:42,1.0
2016-04-23 22:30:45,1.0
2016-04-24 07:01:45,1.0
2016-04-24 18:59:55,1.0
2016-04-25 05:40:17,1.0
2016-04-25 17:38:59,1.0
2016-06-17 11:11:19,0.001


==> results/dateInFlow__GreedPit.csv <==
2016-03-27 22:12:23,0.1
2016-03-28 01:29:19,5.0
2016-03-28 01:47:01,10.0
2016-03-28 01:50:20,2.0
2016-03-28 01:53:25,20.0
2016-03-28 12:12:06,0.1
2016-03-28 12:14:34,0.2
2016-03-28 12:45:53,3.0
2016-03-28 13:17:07,25.000000000000004
2016-03-28 13:23:46,10.0
2016-03-28 13:40:14,4.0
2016-03-28 14:15:21,0.57016526
2016-03-28 14:43:42,1.0
2016-03-28 16:03:19,45.0
2016-03-28 16:10:11,50.00000000000001
2016-03-28 16:10:11,3.0
2016-03-28 16:14:23,3.0
2016-03-28 16:15:13,20.0
2016-03-28 16:26:45,2.85
2016-03-28 17:00:43,50.00000000000001
2016-03-28 17:09:38,5.0
2016-03-28 17:10:36,18.0
2016-03-28 17:21:07,4.973000000000001
2016-03-28 17:22:49,3.0
2016-03-28 17:37:28,20.0
2016-03-28 17:39:58,50.00000000000001
2016-03-28 17:45:04,50.00000000000001
2016-03-28 17:48:17,25.000000000000004
2016-03-28 17:52:07,7.000000000000001
2016-03-28 17:52:57,11.0
2016-03-28 17:54:38,50.00000000000001
2016-03-28 17:55:03,3.4000000000000004
2016-03-28 17:58:01,20.0
2016-03-28 18:07:45,9.0
2016-03-28 19:23:45,6.640000000000001
2016-03-28 22:06:02,6.0
2016-03-28 23:12:56,4.8828125
2016-03-29 07:06:15,9.89
2016-03-29 07:09:12,1.1
2016-03-29 13:11:06,30.000000000000004
2016-03-29 14:49:50,5.0
2016-03-29 16:13:18,41.0
2016-03-29 16:14:50,4.0
2016-03-29 16:37:12,6.0
2016-03-29 18:11:04,10.0
2016-03-29 18:19:36,1.0
2016-03-29 20:26:37,0.1
2016-03-30 00:15:16,10.0
2016-03-30 00:15:54,2.0
2016-03-30 00:23:07,25.000000000000004
2016-03-30 00:39:14,11.700000000000001
2016-03-30 00:52:00,5.0
2016-03-30 13:30:32,1.0
2016-03-30 17:17:06,0.01
2016-03-31 06:05:05,0.01
2016-03-31 15:45:42,1.0
2016-04-01 04:24:30,1.0
2016-04-01 15:15:43,0.2
2016-04-02 06:41:13,1.0
2016-04-02 17:50:47,1.0
2016-04-02 19:30:14,0.0001
2016-04-02 19:40:58,1.0
2016-04-02 21:34:06,0.1
2016-04-02 21:35:05,0.1
2016-04-02 21:38:03,0.30000000000000004
2016-04-02 23:39:27,4.0
2016-04-03 00:11:19,1.0
2016-04-03 01:09:04,1.9000000000000001
2016-04-03 01:16:46,4.0
2016-04-03 12:20:37,5.0
2016-04-03 13:27:46,4.0
2016-04-03 13:52:09,1.0
2016-04-03 14:08:08,50.00000000000001
2016-04-03 14:47:44,10.0
2016-04-03 15:21:44,15.000000000000002
2016-04-03 17:02:27,9.0
2016-04-03 17:08:20,6.0
2016-04-03 18:00:13,1.0
2016-04-03 18:02:39,49.900000000000006
2016-04-03 18:21:58,0.5
2016-04-03 20:22:31,1.0
2016-04-03 21:00:38,0.25
2016-04-03 21:09:57,0.2
2016-04-04 14:02:49,2.0
2016-04-04 16:13:50,0.5
2016-04-04 20:17:09,0.1
2016-04-04 20:43:27,5.0
2016-04-04 23:43:37,2.0
2016-04-05 11:35:06,1.0
2016-04-05 21:20:06,0.1
2016-04-06 08:03:00,1.0
2016-04-07 00:13:21,1.0
2016-04-07 06:36:27,0.2
2016-04-07 14:30:10,0.5
2016-04-07 16:53:53,0.5
2016-04-07 17:33:47,0.095
2016-04-07 20:22:55,0.30000000000000004
2016-04-08 00:41:13,1.0
2016-04-08 02:58:32,5.0
2016-04-08 05:16:44,4.9
2016-04-08 05:36:48,5e-05
2016-04-08 19:59:49,1.0
2016-04-11 18:55:18,0.5
2016-04-16 18:30:34,0.05
2016-04-22 05:56:31,0.30000000000000004
2016-04-24 07:49:38,1.0
2016-04-24 15:32:02,0.15000000000000002
2016-04-27 23:15:34,1.04
2016-05-04 07:33:39,0.01
2016-05-11 02:12:56,5.0
2016-05-22 14:28:44,1.0
2016-05-30 06:13:02,0.24271844660194178
2016-06-02 22:46:47,0.6000000000000001
2016-06-19 14:58:25,0.5
2016-06-19 16:42:10,0.1
2016-06-30 15:14:10,0.37000000000000005


==> results/dateInFlow__LittleCactus.csv <==
2016-03-31 21:37:17,0.02
2016-03-31 21:39:24,0.04
2016-03-31 21:40:28,0.5
2016-03-31 22:28:15,4.0
2016-03-31 22:30:44,50.00000000000001
2016-03-31 22:34:59,8.0
2016-03-31 22:41:35,9.0
2016-04-01 11:24:00,2.0
2016-04-01 22:26:03,0.001
2016-04-02 00:04:09,0.2
2016-04-02 06:22:31,2.5
2016-04-02 11:53:19,1.0
2016-04-02 12:38:18,5.0
2016-04-02 14:31:38,5.5
2016-04-02 14:41:52,20.0
2016-04-02 15:14:01,5.0
2016-04-02 15:33:31,6.500000000000001
2016-04-02 15:45:20,5.0
2016-04-02 15:57:13,3.5000000000000004
2016-04-02 16:08:21,3.0
2016-04-02 16:10:05,10.0
2016-04-02 16:23:48,4.5
2016-04-02 16:54:01,0.01
2016-04-02 18:42:16,3.0
2016-04-02 21:38:03,10.0
2016-04-02 23:02:10,0.01
2016-04-03 01:00:52,3.1415926535897936
2016-04-03 01:12:50,1.1235813213455892
2016-04-03 02:57:17,0.30000000000000004
2016-04-03 02:57:46,3.0
2016-04-03 03:17:13,3.1415926535897936
2016-04-03 11:41:06,50.00000000000001
2016-04-03 11:51:51,10.0
2016-04-03 12:09:48,49.900000000000006
2016-04-03 12:37:34,5.0
2016-04-03 12:39:55,6.0
2016-04-03 14:56:53,0.38
2016-04-03 15:01:08,0.01
2016-04-03 15:33:47,1.0
2016-04-03 15:52:26,1.0
2016-04-03 18:15:41,4.2
2016-04-03 20:46:13,0.15000000000000002
2016-04-03 20:56:07,2.0
2016-04-03 21:06:21,1.0
2016-04-03 22:37:46,4.5
2016-04-03 23:15:29,2.002872988789
2016-04-03 23:31:39,1.1
2016-04-04 00:04:51,0.23
2016-04-04 08:58:06,0.5
2016-04-05 07:41:29,0.01
2016-04-05 19:51:14,3.16
2016-04-05 20:49:16,0.01
2016-04-05 20:49:35,2.0
2016-04-05 21:01:05,1.0
2016-04-05 21:04:15,1.0
2016-04-05 21:11:52,1.0
2016-04-05 21:18:25,12.500000000000002
2016-04-05 21:22:08,0.01
2016-04-06 02:30:15,20.0
2016-04-06 03:07:44,35.0
2016-04-06 05:21:05,0.2
2016-04-06 06:52:46,0.09000000000000001
2016-04-06 06:54:20,28.000000000000004
2016-04-06 06:55:55,22.0
2016-04-06 09:07:08,0.5
2016-04-06 09:41:06,0.5
2016-04-06 10:14:49,0.1
2016-04-06 11:05:23,5.0
2016-04-06 11:10:10,2.0
2016-04-06 11:18:11,5.0
2016-04-06 11:18:52,2.0
2016-04-06 11:19:23,5.0
2016-04-06 11:19:54,1.0
2016-04-06 11:22:16,1.0
2016-04-06 12:10:36,3.0
2016-04-06 12:10:36,5.0
2016-04-06 12:11:14,2.0
2016-04-06 12:11:22,0.1
2016-04-06 12:32:14,50.00000000000001
2016-04-06 12:35:45,6.0
2016-04-06 12:38:16,5.0
2016-04-06 12:38:16,10.0
2016-04-06 12:38:54,2.0
2016-04-06 13:54:15,4.42
2016-04-06 14:17:42,5.0
2016-04-06 14:36:29,1.0
2016-04-06 15:17:54,0.5
2016-04-06 18:01:56,0.1
2016-04-06 21:53:53,0.01
2016-04-06 22:43:56,49.900000000000006
2016-04-07 02:32:37,0.5
2016-04-07 06:42:22,0.1
2016-04-07 13:44:44,20.0
2016-04-07 14:04:52,0.2
2016-04-07 15:59:37,19.0
2016-04-07 18:08:30,2.74
2016-04-07 20:16:59,0.49000000000000005
2016-04-08 00:37:30,5.04950495049505
2016-04-08 08:08:48,0.05
2016-04-08 09:35:39,3.0
2016-04-08 11:45:01,30.900000000000002
2016-04-08 12:37:16,0.1
2016-04-08 13:35:20,39.0
2016-04-08 15:06:07,1.0
2016-04-08 17:43:07,18.0
2016-04-08 17:44:34,0.1
2016-04-08 17:45:27,0.05
2016-04-08 17:47:18,13.500000000000002
2016-04-08 17:48:58,2.5
2016-04-09 02:39:43,0.12352228000000001
2016-04-09 07:46:31,0.01
2016-04-10 10:59:26,0.04
2016-04-10 11:19:27,10.0
2016-04-10 11:22:21,20.0
2016-04-10 11:26:35,20.0
2016-04-11 20:00:29,0.060000000000000005
2016-04-16 11:28:48,0.01
2016-04-25 05:51:36,0.1
2016-04-28 06:49:31,0.01


==> results/dateInFlow__Multi33v.csv <==
2016-02-22 11:58:36,1.0
2016-02-22 12:13:23,1.0
2016-02-22 12:31:28,1.0
2016-02-22 12:48:32,0.1
2016-02-22 14:10:47,1.0
2016-02-22 14:15:40,1.0
2016-02-22 14:16:26,1.0
2016-02-22 14:20:31,1.0
2016-02-22 14:23:13,1.0
2016-02-22 14:27:54,1.0
2016-02-22 14:28:39,1.0
2016-02-22 14:32:29,1.0
2016-02-22 14:33:28,1.0
2016-02-22 14:33:52,1.0
2016-02-22 14:34:20,1.0
2016-02-22 14:35:52,1.0
2016-02-22 14:36:54,1.0
2016-02-22 14:37:53,1.0
2016-02-22 14:38:18,1.0
2016-02-22 14:38:38,1.0
2016-02-22 14:39:00,1.0
2016-02-22 14:40:07,1.0
2016-02-22 14:41:35,1.0
2016-02-22 14:41:35,1.0
2016-02-22 14:41:41,1.0
2016-02-22 14:42:13,1.0
2016-02-22 14:42:57,1.0
2016-02-22 14:42:57,1.0
2016-02-22 14:44:00,1.0
2016-02-22 14:44:00,1.0
2016-02-22 14:44:53,1.0
2016-02-22 14:45:13,1.0
2016-02-22 14:45:54,1.0
2016-02-22 14:47:14,1.0
2016-02-22 14:47:43,1.0
2016-02-22 14:49:05,1.0
2016-02-22 14:49:28,1.0
2016-02-22 14:49:28,1.0
2016-02-22 14:50:51,1.0
2016-02-22 14:53:39,1.0
2016-02-22 14:54:29,1.0
2016-02-22 15:25:30,1.0
2016-02-22 15:41:51,1.0
2016-02-22 15:47:59,1.0
2016-02-22 16:04:16,1.0
2016-02-22 16:10:55,1.0
2016-02-22 16:26:33,1.0
2016-02-22 16:26:56,1.0
2016-02-22 16:28:36,1.0
2016-02-22 16:37:48,1.0
2016-02-22 16:40:27,1.0
2016-02-22 16:42:10,1.0
2016-02-22 16:42:45,1.0
2016-02-22 16:48:28,1.0
2016-02-22 16:51:01,1.0
2016-02-22 16:53:06,1.0
2016-02-22 17:08:24,1.0
2016-02-22 17:25:02,1.0
2016-02-22 17:32:38,1.0
2016-02-22 17:38:17,1.0
2016-02-22 19:09:23,1.0


==> results/dateInFlow__Myscheme.csv <==
2015-08-07 23:47:55,1.0
2015-08-07 23:48:38,1.0
2015-08-08 00:10:29,1.0
2015-08-08 00:17:50,1.0
2015-08-08 00:33:47,1.0
2015-08-08 00:34:38,1.0
2015-08-08 00:36:38,1.0
2015-08-08 00:37:03,1.0
2015-08-08 00:41:49,1.0
2015-08-08 00:47:33,1.0
2015-08-08 01:11:12,1.0
2015-08-08 01:25:53,1.0
2015-08-08 01:37:53,1.0
2015-08-08 01:53:26,1.0
2015-08-08 01:58:47,10.0
2015-08-08 02:15:00,1.0
2015-08-08 02:15:54,1.0
2015-08-08 02:20:01,1.0
2015-08-08 02:45:07,1.0
2015-08-08 03:05:14,1.0
2015-08-08 03:11:25,1.0
2015-08-08 03:14:08,1.0
2015-08-08 03:16:42,1.0
2015-08-08 03:37:13,1.0
2015-08-08 03:43:21,100.00000000000001
2015-08-08 04:16:15,1.0
2015-08-08 04:21:03,1.0
2015-08-08 04:21:09,1.0
2015-08-08 04:30:24,1.0
2015-08-08 04:34:44,1.0
2015-08-08 04:37:34,1.0
2015-08-08 04:37:36,1.0
2015-08-08 04:39:50,1.0
2015-08-08 04:39:50,1.0
2015-08-08 05:28:10,1.0
2015-08-08 05:29:50,1.0
2015-08-08 05:30:12,1.0
2015-08-08 05:31:07,1.0
2015-08-08 05:37:37,1.0
2015-08-08 05:43:39,1.0
2015-08-08 05:43:39,1.0
2015-08-08 05:43:39,1.0
2015-08-08 05:56:51,1.0
2015-08-08 14:55:51,1.0
2015-08-08 15:41:51,1.0
2015-08-08 16:19:09,1.0
2015-08-08 16:36:30,100.00000000000001
2015-08-08 17:14:44,1.0
2015-08-08 17:23:18,1.0
2015-08-08 18:47:07,1.0
2015-08-08 19:21:08,1.0
2015-08-08 19:30:59,0.1
2015-08-08 20:24:06,1.0
2015-08-08 22:19:38,1.0
2015-08-08 23:26:40,1.0
2015-08-08 23:26:40,1.0
2015-08-08 23:29:46,1.0
2015-08-08 23:33:40,1.0
2015-08-08 23:33:40,1.0
2015-08-08 23:33:40,1.0
2015-08-08 23:33:40,1.0
2015-08-08 23:33:40,1.0
2015-08-08 23:33:40,1.0
2015-08-08 23:33:40,1.0
2015-08-08 23:33:40,1.0
2015-08-08 23:33:40,1.0
2015-08-08 23:35:37,1.0
2015-08-08 23:51:28,1.0
2015-08-09 00:10:01,1.0
2015-08-09 00:49:29,1.0
2015-08-09 02:18:35,1.0
2015-08-09 04:12:28,1.0
2015-08-09 10:14:36,1.0
2015-08-09 10:15:05,1.0
2015-08-09 11:02:52,1.0
2015-08-09 12:48:20,1.0
2015-08-09 21:09:21,1.0
2015-08-13 21:51:03,1.0
2015-08-15 19:54:07,1.0
2015-08-15 22:14:46,1.0
2015-08-15 23:24:10,1.0
2015-08-17 19:24:35,1.0
2015-08-19 10:41:47,1.0
2015-09-11 12:00:31,1.0
2015-09-22 06:55:02,1.0
2015-09-22 07:02:32,1.0
2015-12-05 22:38:35,1.0


==> results/dateInFlow__Newponzi.csv <==
2016-04-05 12:23:22,5.0
2016-04-05 12:23:22,1.0
2016-04-05 12:23:55,2.5
2016-04-05 12:23:55,3.0
2016-04-05 12:24:14,9.0
2016-04-05 12:24:25,2.0
2016-04-05 12:24:53,1.0
2016-04-05 12:25:37,10.0
2016-04-05 12:25:37,6.0
2016-04-05 12:26:45,3.0
2016-04-05 12:29:52,9.0
2016-04-05 12:30:55,6.0
2016-04-05 12:32:24,1.0
2016-04-05 12:32:41,5.0
2016-04-05 12:33:24,2.0
2016-04-05 12:33:24,0.1
2016-04-05 12:33:39,0.8
2016-04-05 12:34:39,0.4
2016-04-05 12:35:27,0.2
2016-04-05 12:36:22,0.15000000000000002
2016-04-05 12:36:22,1.0
2016-04-05 12:38:56,0.1
2016-04-05 12:40:14,0.5
2016-04-05 12:47:37,1.0
2016-04-05 12:50:24,1.0
2016-04-05 12:51:25,1.0
2016-04-05 12:51:36,1.0
2016-04-05 12:57:44,1.0
2016-04-05 13:15:31,6.0
2016-04-06 11:13:47,0.2


==> results/dateInFlow__Newponzi__small.csv <==
2016-04-05 12:23:22,5.0
2016-04-05 12:23:22,1.0
2016-04-05 12:23:55,2.5
2016-04-05 12:23:55,3.0
2016-04-05 12:24:14,9.0
2016-04-05 12:24:25,2.0
2016-04-05 12:24:53,1.0
2016-04-05 12:25:37,10.0
2016-04-05 12:25:37,6.0
2016-04-05 12:26:45,3.0
2016-04-05 12:29:52,9.0
2016-04-05 12:30:55,6.0
2016-04-05 12:32:24,1.0
2016-04-05 12:32:41,5.0
2016-04-05 12:33:24,2.0
2016-04-05 12:33:24,0.1
2016-04-05 12:33:39,0.8
2016-04-05 12:34:39,0.4
2016-04-05 12:35:27,0.2
2016-04-05 12:36:22,0.15
2016-04-05 12:36:22,1.0
2016-04-05 12:38:56,0.1
2016-04-05 12:40:14,0.5
2016-04-05 12:47:37,1.0
2016-04-05 12:50:24,1.0
2016-04-05 12:51:25,1.0
2016-04-05 12:51:36,1.0
2016-04-05 12:57:44,1.0
2016-04-05 13:15:31,6.0



==> results/dateInFlow__ProtectTheCastle.csv <==
2016-03-20 14:41:47,0.5
2016-03-21 09:35:16,30.000000000000004
2016-03-21 09:40:02,2.0
2016-03-21 10:05:41,1.0
2016-03-21 10:57:55,20.0
2016-03-21 11:03:35,18.0
2016-03-21 11:09:27,11.0
2016-03-21 11:16:28,30.000000000000004
2016-03-21 11:16:28,30.000000000000004
2016-03-21 11:23:26,30.000000000000004
2016-03-21 11:24:31,20.0
2016-03-21 11:26:11,20.0
2016-03-21 11:31:10,13.500000000000002
2016-03-21 13:09:49,0.9979060200000001
2016-03-21 13:29:31,28.000000000000004
2016-03-21 13:29:51,2.0
2016-03-21 14:08:43,0.1
2016-03-21 14:49:10,16.997906020000002
2016-03-21 16:36:17,4.5905523844000005
2016-03-21 16:38:35,100.00000000000001
2016-03-21 16:39:26,49.983605004800005
2016-03-21 16:46:35,40.98659442420001
2016-03-21 17:09:45,100.00000000000001
2016-03-21 17:12:55,99.9952536782
2016-03-21 17:15:20,98.982797658224
2016-03-21 17:16:27,30.000000000000004
2016-03-21 17:19:46,9.390657641216015
2016-03-21 17:25:20,0.1
2016-03-21 18:38:00,5.0
2016-03-21 19:54:01,0.02
2016-03-21 22:17:19,0.001
2016-03-21 22:21:47,0.001
2016-03-21 22:22:41,0.001
2016-03-21 22:27:28,0.01
2016-03-21 22:28:13,0.01
2016-03-21 22:28:56,0.01
2016-03-21 22:32:08,0.1
2016-03-22 00:09:01,0.01
2016-03-22 00:27:03,0.01
2016-03-22 00:27:32,0.01
2016-03-22 00:28:18,0.01
2016-03-22 01:14:00,0.01
2016-03-22 01:37:28,1.0
2016-03-22 06:11:27,3.0
2016-03-22 06:14:47,7.000000000000001
2016-03-22 07:45:41,0.01
2016-03-22 11:08:27,0.001
2016-03-22 11:10:42,1.0
2016-03-22 11:46:43,0.02
2016-03-22 13:21:41,0.01
2016-03-22 16:04:28,2.0
2016-03-22 16:22:39,5.0
2016-03-22 16:59:16,0.01
2016-03-22 16:59:27,0.01
2016-03-22 18:31:11,0.01
2016-03-22 18:35:30,0.5
2016-03-22 18:41:13,1.0
2016-03-22 18:46:00,0.5
2016-03-22 19:20:47,0.0035769
2016-03-22 19:31:34,0.047
2016-03-22 19:47:11,3.0
2016-03-22 19:52:05,2.0
2016-03-22 22:03:22,0.01
2016-03-22 22:08:36,0.01
2016-03-22 22:09:06,0.001
2016-03-22 22:38:39,0.01
2016-03-22 23:11:02,0.01
2016-03-23 00:02:12,4.0
2016-03-23 01:22:30,0.01
2016-03-23 01:33:33,3.0
2016-03-23 01:40:35,0.01
2016-03-23 02:16:57,0.01
2016-03-23 04:20:49,0.01
2016-03-23 06:42:23,0.001
2016-03-23 06:43:04,0.001
2016-03-23 06:46:01,0.001
2016-03-23 07:16:04,0.01
2016-03-23 10:45:57,0.001
2016-03-23 11:38:54,0.001
2016-03-23 11:42:28,0.001
2016-03-23 14:33:28,0.1
2016-03-23 14:33:28,0.1
2016-03-23 14:34:13,0.1
2016-03-23 14:43:31,0.01
2016-03-23 15:12:29,1.0
2016-03-23 15:22:08,0.5
2016-03-23 15:23:31,1.0
2016-03-23 15:27:39,29.997877560000003
2016-03-23 15:30:16,17.097476315319202
2016-03-23 15:32:38,14.997877560000001
2016-03-23 15:40:43,0.4
2016-03-23 15:48:22,0.787
2016-03-23 15:49:45,9.987877560000001
2016-03-23 16:11:15,5.0
2016-03-23 16:15:16,4.98533512
2016-03-23 16:40:03,1.0
2016-03-23 17:05:31,0.0033416875522138683
2016-03-23 17:13:14,0.012877560000000001
2016-03-23 18:44:56,0.01
2016-03-23 19:36:19,0.01
2016-03-23 19:48:59,4.99
2016-03-23 20:03:45,0.01
2016-03-23 20:25:01,10.0
2016-03-23 20:59:49,1.0
2016-03-23 21:47:24,0.01
2016-03-23 23:20:10,0.01
2016-03-23 23:46:06,1.0
2016-03-23 23:53:39,0.01
2016-03-23 23:55:43,0.01
2016-03-23 23:58:30,0.001
2016-03-24 00:55:40,0.01
2016-03-24 04:22:54,0.01
2016-03-24 04:23:29,0.01
2016-03-24 04:23:29,0.01
2016-03-24 05:56:34,0.01
2016-03-24 06:00:29,0.001
2016-03-24 06:14:39,0.01
2016-03-24 06:52:19,0.01
2016-03-24 06:52:32,0.01
2016-03-24 06:53:06,0.01
2016-03-24 07:25:42,0.01
2016-03-24 07:26:26,0.01
2016-03-24 07:27:20,0.01
2016-03-24 08:09:11,0.01
2016-03-24 08:10:10,0.001
2016-03-24 08:11:57,0.001
2016-03-24 08:17:41,0.01
2016-03-24 08:17:54,0.01
2016-03-24 08:18:31,0.01
2016-03-24 09:47:16,0.01
2016-03-24 09:51:32,0.01
2016-03-24 10:28:26,0.01
2016-03-24 10:28:59,0.01
2016-03-24 10:28:59,0.01
2016-03-24 10:31:24,0.01
2016-03-24 10:31:39,0.01
2016-03-24 10:33:16,0.01
2016-03-24 10:33:48,0.01
2016-03-24 10:33:48,0.01
2016-03-24 10:38:12,0.01
2016-03-24 10:40:40,0.01
2016-03-24 10:40:40,0.01
2016-03-24 10:41:25,0.01
2016-03-24 11:45:47,0.01
2016-03-24 11:59:44,0.01
2016-03-24 11:59:44,0.01
2016-03-24 11:59:56,0.01
2016-03-24 12:02:34,0.01
2016-03-24 12:16:53,0.01
2016-03-24 12:17:04,0.01
2016-03-24 12:17:18,0.01
2016-03-24 12:37:33,0.30000000000000004
2016-03-24 12:48:20,0.01
2016-03-24 13:42:26,0.01
2016-03-24 13:42:40,0.01
2016-03-24 13:43:00,0.01
2016-03-24 14:01:53,0.2
2016-03-24 14:05:54,0.01
2016-03-24 14:06:12,0.01
2016-03-24 14:06:12,0.01
2016-03-24 15:38:52,0.01
2016-03-24 16:01:13,0.01
2016-03-24 16:01:13,0.01
2016-03-24 16:01:24,0.01
2016-03-24 17:06:16,0.001
2016-03-24 17:57:29,0.01
2016-03-24 18:31:26,0.01
2016-03-24 18:59:15,0.01
2016-03-24 19:43:17,0.001
2016-03-24 23:38:12,0.01
2016-03-24 23:50:39,0.01
2016-03-25 00:11:50,0.01
2016-03-25 00:12:06,0.01
2016-03-25 00:13:52,0.001
2016-03-25 02:46:41,0.01
2016-03-25 02:47:02,0.01
2016-03-25 02:47:37,0.01
2016-03-25 03:06:44,0.001
2016-03-25 07:52:31,0.01
2016-03-25 08:02:43,0.01
2016-03-25 08:02:55,0.01
2016-03-25 08:03:40,0.01
2016-03-25 10:12:37,0.01
2016-03-25 10:41:47,0.01
2016-03-25 10:42:04,0.01
2016-03-25 10:42:04,0.01
2016-03-25 11:27:39,0.01
2016-03-25 11:31:02,0.01
2016-03-25 11:31:55,0.013009158100000001
2016-03-25 11:45:17,0.01
2016-03-25 11:45:45,0.01
2016-03-25 11:45:45,0.01
2016-03-25 14:58:05,0.01
2016-03-25 15:58:31,0.0001
2016-03-25 18:24:53,0.01
2016-03-25 18:24:53,0.01
2016-03-25 18:25:10,0.01
2016-03-25 20:27:58,0.01
2016-03-25 21:58:57,0.01
2016-03-25 21:59:19,0.01
2016-03-25 21:59:43,0.01
2016-03-25 23:36:58,0.01
2016-03-26 02:33:31,0.01
2016-03-26 02:33:31,0.01
2016-03-26 02:33:36,0.01
2016-03-26 07:26:53,0.01
2016-03-26 07:27:12,0.01
2016-03-26 07:27:21,0.01
2016-03-26 09:13:27,0.01
2016-03-26 09:20:51,0.01
2016-03-26 13:25:11,0.01
2016-03-26 13:32:14,0.01
2016-03-26 13:33:05,0.01
2016-03-26 16:35:50,0.1
2016-03-26 16:35:50,0.1
2016-03-26 16:35:50,0.1
2016-03-26 17:40:11,0.01
2016-03-26 23:33:54,0.2
2016-03-27 01:14:21,5.0
2016-03-27 01:19:33,0.01
2016-03-27 05:43:15,0.01
2016-03-27 05:44:09,0.01
2016-03-27 05:44:43,0.01
2016-03-27 09:08:56,0.010298661174047374
2016-03-27 11:25:47,0.01
2016-03-27 16:03:36,0.08
2016-03-27 16:17:48,0.01
2016-03-27 21:38:27,0.01
2016-03-27 21:38:58,0.01
2016-03-27 21:39:36,0.01
2016-03-27 22:58:52,0.01
2016-03-28 00:05:11,0.01
2016-03-28 00:06:10,0.01
2016-03-28 00:06:26,0.01
2016-03-28 01:06:35,0.01
2016-03-28 01:09:29,0.01
2016-03-28 01:10:06,0.01
2016-03-28 01:11:14,0.01
2016-03-28 01:26:29,0.01
2016-03-28 01:31:32,0.01
2016-03-28 01:32:26,0.01
2016-03-28 01:33:14,0.01
2016-03-28 02:04:15,0.01
2016-03-28 02:42:21,0.01
2016-03-28 02:42:57,0.01
2016-03-28 02:43:49,0.01
2016-03-28 07:42:19,0.01
2016-03-28 07:42:58,0.01
2016-03-28 07:42:58,0.01
2016-03-28 08:45:17,0.01
2016-03-28 11:25:18,0.01
2016-03-28 11:48:22,0.01
2016-03-28 11:48:59,0.01
2016-03-28 11:49:51,0.01
2016-03-28 13:16:17,0.01
2016-03-28 13:21:29,0.01
2016-03-28 15:33:33,0.01
2016-03-28 21:33:31,0.01
2016-03-28 21:39:28,0.01
2016-03-28 21:42:41,0.01
2016-03-28 22:43:19,1.0
2016-03-29 02:36:05,0.1
2016-03-29 02:37:33,0.30000000000000004
2016-03-29 02:38:22,0.30000000000000004
2016-03-29 05:21:28,0.01
2016-03-29 05:21:51,0.01
2016-03-29 05:22:42,0.01
2016-03-29 10:22:11,0.01
2016-03-29 10:22:11,0.01
2016-03-29 12:19:16,0.01
2016-03-29 12:19:37,0.01
2016-03-29 12:20:05,0.01
2016-03-29 18:20:41,0.01
2016-03-29 21:52:15,0.01
2016-03-29 22:47:46,0.1
2016-03-29 23:00:48,1.0000000000000002e-06
2016-03-29 23:03:09,0.01
2016-03-30 02:01:29,1e-08
2016-03-30 03:52:30,0.01
2016-03-30 03:53:17,0.01
2016-03-30 07:24:28,0.01
2016-03-30 15:19:56,0.15000000000000002
2016-03-30 19:59:50,0.1337
2016-03-31 00:05:41,0.01
2016-03-31 06:05:41,0.01
2016-03-31 12:05:58,0.01
2016-03-31 12:05:58,0.01
2016-03-31 17:01:53,0.011000000000000001
2016-03-31 22:43:03,0.01
2016-03-31 22:48:38,0.025
2016-04-01 04:48:35,0.01
2016-04-01 08:35:55,0.01
2016-04-01 14:33:52,0.01
2016-04-01 16:13:40,0.01
2016-04-01 20:33:37,0.01
2016-04-01 22:54:26,0.02
2016-04-02 04:54:41,0.01
2016-04-02 10:59:00,0.01
2016-04-02 16:59:05,0.01
2016-04-02 18:31:09,0.01
2016-04-03 00:31:22,0.01
2016-04-03 06:31:28,0.01
2016-04-03 12:31:39,0.01
2016-04-03 18:31:43,0.01
2016-04-04 00:31:53,0.01
2016-04-04 06:32:07,0.01
2016-04-04 17:59:59,70.0
2016-04-04 18:02:12,10.0
2016-04-04 18:05:30,5.0
2016-04-04 18:06:16,20.0
2016-04-04 18:07:47,20.0
2016-04-04 18:09:11,50.00000000000001
2016-04-04 21:25:58,0.01
2016-04-04 21:37:07,0.01
2016-04-04 21:40:17,0.01
2016-04-04 22:27:34,0.01
2016-04-04 22:28:04,0.01
2016-04-04 22:28:54,0.01
2016-04-05 03:20:01,0.01
2016-04-05 03:51:34,0.01
2016-04-05 03:52:17,0.01
2016-04-05 03:52:17,0.01
2016-04-05 06:08:39,0.01
2016-04-05 06:10:32,0.01
2016-04-05 06:34:29,0.01
2016-04-05 06:34:29,0.01
2016-04-05 06:34:29,0.01
2016-04-05 07:06:13,0.01
2016-04-05 07:06:40,0.01
2016-04-05 07:07:03,0.01
2016-04-05 08:00:23,0.01
2016-04-05 08:00:46,0.01
2016-04-05 08:00:57,0.01
2016-04-05 10:52:14,0.01
2016-04-05 13:42:55,0.01
2016-04-05 13:43:19,0.01
2016-04-05 13:43:51,0.01
2016-04-05 15:49:05,0.1
2016-04-05 15:50:02,0.1
2016-04-05 15:50:26,0.01
2016-04-05 16:34:15,0.001
2016-04-05 17:01:40,0.001
2016-04-05 17:13:20,0.001
2016-04-05 17:33:32,0.01
2016-04-05 17:33:47,0.01
2016-04-05 20:29:09,0.33
2016-04-05 21:16:52,0.01
2016-04-05 22:45:22,0.01
2016-04-05 22:46:43,0.01
2016-04-05 22:47:17,0.01
2016-04-06 01:29:55,0.01
2016-04-06 01:30:10,0.01
2016-04-06 01:30:28,0.01
2016-04-06 01:44:48,0.01
2016-04-06 01:45:07,0.01
2016-04-06 01:45:46,0.01
2016-04-06 07:19:10,0.01
2016-04-06 07:19:10,0.01
2016-04-06 07:19:25,0.01
2016-04-06 07:29:18,0.01
2016-04-06 07:30:05,0.01
2016-04-06 07:30:08,0.01
2016-04-06 07:54:05,0.01
2016-04-06 11:15:15,0.01
2016-04-06 11:17:12,0.01
2016-04-06 11:17:41,0.01
2016-04-06 14:03:06,0.01
2016-04-06 14:05:59,0.01
2016-04-06 14:05:59,0.01
2016-04-06 19:57:14,0.01
2016-04-06 19:57:14,0.01
2016-04-06 19:57:14,0.01
2016-04-06 21:43:18,0.01
2016-04-06 22:14:59,0.01
2016-04-07 01:39:30,0.01
2016-04-07 01:40:15,0.01
2016-04-07 01:54:54,0.01
2016-04-07 01:55:15,0.01
2016-04-07 01:56:05,0.01
2016-04-07 04:53:48,0.01
2016-04-07 04:55:12,0.01
2016-04-07 05:18:14,0.01
2016-04-07 05:19:00,0.01
2016-04-07 05:19:38,0.01
2016-04-07 07:04:42,0.01
2016-04-07 07:38:45,0.01
2016-04-07 07:40:15,0.01
2016-04-07 07:43:40,0.01
2016-04-07 12:12:26,0.1
2016-04-07 12:54:54,0.01
2016-04-07 16:15:00,0.01
2016-04-07 16:15:41,0.01
2016-04-07 16:15:51,0.01
2016-04-07 18:54:12,0.01
2016-04-07 18:54:12,0.01
2016-04-07 18:54:40,0.01
2016-04-07 19:19:43,0.01
2016-04-07 19:20:32,0.01
2016-04-07 19:21:13,0.01
2016-04-07 22:25:35,0.01
2016-04-07 22:25:35,0.01
2016-04-07 22:25:53,0.01
2016-04-08 01:57:22,0.01
2016-04-08 01:57:42,0.01
2016-04-08 01:57:42,0.01
2016-04-08 04:37:55,0.01
2016-04-08 04:38:12,0.01
2016-04-08 04:38:37,0.01
2016-04-08 05:37:05,0.01
2016-04-08 05:47:34,0.01
2016-04-08 05:47:40,0.01
2016-04-08 06:15:15,0.01
2016-04-08 06:15:15,0.01
2016-04-08 06:16:01,0.01
2016-04-08 07:18:22,0.01
2016-04-08 09:12:18,0.01
2016-04-08 09:12:40,0.01
2016-04-08 09:13:01,0.01
2016-04-08 14:09:33,1.0
2016-04-08 14:45:23,0.01
2016-04-08 14:45:23,0.01
2016-04-08 14:49:33,0.01
2016-04-08 17:55:21,0.01
2016-04-08 17:56:19,0.01
2016-04-08 17:56:19,0.01
2016-04-08 17:56:19,0.01
2016-04-08 18:06:06,0.01
2016-04-08 18:06:06,0.01
2016-04-08 18:07:36,0.001
2016-04-08 18:08:42,0.01
2016-04-08 18:54:40,0.133701337
2016-04-08 19:22:12,0.01
2016-04-08 19:35:47,0.01
2016-04-08 19:40:55,0.01
2016-04-09 02:22:54,0.01
2016-04-09 05:30:13,0.01
2016-04-09 11:30:38,0.01
2016-04-09 17:23:27,0.01
2016-04-09 22:22:52,0.01
2016-04-10 04:23:02,0.01
2016-04-10 10:23:18,0.01
2016-04-10 11:43:08,0.01
2016-04-10 16:08:36,0.1
2016-04-10 22:08:53,0.01
2016-04-11 03:09:28,0.01
2016-04-11 09:09:31,0.01
2016-04-11 13:54:31,0.1
2016-04-11 19:54:32,0.01
2016-04-11 19:54:52,0.01
2016-04-12 01:55:25,0.01
2016-04-12 07:55:40,0.01
2016-04-12 13:55:49,0.01
2016-04-12 19:56:30,0.01
2016-04-12 19:56:30,0.01
2016-04-13 01:56:53,0.01
2016-04-13 07:57:00,0.01
2016-04-13 13:57:01,0.01
2016-04-13 19:57:00,0.01
2016-04-14 01:57:15,0.01
2016-04-14 07:57:18,0.01
2016-04-14 13:57:19,0.01
2016-04-14 19:57:29,0.01
2016-04-15 01:57:35,0.01
2016-04-15 07:57:40,0.01
2016-04-15 13:57:57,0.01
2016-04-15 22:27:13,0.01
2016-04-16 15:10:44,0.01
2016-04-16 21:31:11,0.01
2016-04-17 03:31:27,0.01
2016-04-17 12:24:33,0.01
2016-04-17 18:14:50,0.01
2016-04-18 00:14:55,0.01
2016-04-18 03:38:07,0.5841637316
2016-04-18 17:19:46,0.01
2016-04-18 17:19:46,0.01
2016-04-18 20:22:45,0.01
2016-04-18 20:24:50,0.01
2016-04-18 20:28:06,0.01
2016-04-18 20:28:28,0.05
2016-04-18 21:02:26,0.01
2016-04-18 21:22:45,0.01
2016-04-19 03:13:36,0.01
2016-04-19 07:03:35,0.19
2016-04-19 12:54:10,0.03354067
2016-04-19 18:50:37,0.01
2016-04-20 00:45:21,0.01
2016-04-20 06:39:20,0.01
2016-04-20 12:36:57,0.01
2016-04-20 18:34:42,0.01
2016-04-20 22:19:46,0.01
2016-04-20 22:34:22,0.1
2016-04-21 04:34:55,0.01
2016-04-21 15:57:15,0.1337
2016-04-21 20:14:28,0.133701337
2016-04-22 02:14:37,0.01
2016-04-25 07:57:41,1e-08
2016-04-25 08:00:22,0.01
2016-04-25 14:00:39,0.01
2016-04-26 11:20:13,0.1
2016-04-26 23:46:35,0.01
2016-05-01 13:17:10,0.01
2016-05-01 19:17:22,0.01
2016-05-04 20:17:44,0.01
2016-05-05 06:03:01,0.01
2016-05-08 01:30:04,0.01
2016-05-08 01:30:29,0.01
2016-05-08 01:35:25,0.01
2016-05-16 05:18:39,0.013370000000000002
2016-05-18 00:08:11,0.5
2016-05-18 20:57:56,0.0001
2016-05-18 21:11:28,0.011000000000000001
2016-05-25 21:09:59,1.0
2016-05-25 22:22:07,0.01
2016-06-04 08:57:54,0.5
2016-06-05 10:17:37,0.5
2016-06-05 10:56:42,0.060000000000000005
2016-06-05 21:06:41,0.005
2016-06-10 19:57:26,0.1
2016-06-15 23:26:15,0.01
2016-07-24 01:53:38,0.01
2016-07-24 04:07:42,0.01
2016-07-24 15:39:52,0.02
2016-07-31 08:07:44,0.01
2016-07-31 13:34:33,0.002
2016-07-31 19:41:32,0.02
2016-08-01 02:25:35,0.02
2016-09-29 22:15:01,0.005
2016-11-03 13:23:22,0.1
2017-01-29 11:28:23,0.5


==> results/dateInFlow__Quick1.csv <==
2016-04-05 01:35:53,1.0
2016-04-05 01:36:11,1.0
2016-04-05 01:36:29,5.0
2016-04-05 01:37:15,1.0
2016-04-05 01:37:36,5.0
2016-04-05 01:38:26,8.0
2016-04-05 01:38:42,4.0
2016-04-05 01:39:15,4.0
2016-04-05 01:40:21,9.0
2016-04-05 01:41:31,12.0
2016-04-05 01:42:39,6.0
2016-04-05 01:43:16,10.0
2016-04-05 01:44:27,10.0
2016-04-05 01:44:27,5.0
2016-04-05 01:45:07,1.0
2016-04-05 01:45:16,1.4000000000000001
2016-04-05 01:46:35,20.0
2016-04-05 01:50:56,0.15000000000000002
2016-04-05 01:57:35,1.0
2016-04-05 02:31:23,2.0
2016-04-05 03:33:26,0.5
2016-04-05 03:37:02,1.01
2016-04-06 21:21:09,2.2230000000000003
2016-04-06 21:25:56,1.0
2016-04-06 21:40:59,0.1


==> results/dateInFlow__Rubixi.csv <==
2016-03-14 22:23:58,1.0
2016-03-14 23:54:23,1.0
2016-03-15 00:02:11,2.5
2016-03-15 00:11:38,3.0
2016-03-15 03:03:47,1.0
2016-03-15 10:42:20,2.0
2016-03-15 12:28:44,1.0
2016-03-15 13:00:16,50.00000000000001
2016-03-15 13:03:56,7.500000000000001
2016-03-15 13:34:21,1.0
2016-03-15 13:39:42,5.0
2016-03-15 13:50:36,9.0
2016-03-15 14:31:42,1.0
2016-03-15 14:32:39,20.0
2016-03-15 14:41:47,1.5
2016-03-15 14:43:58,9.0
2016-03-15 14:49:46,9.0
2016-03-15 15:01:06,15.000000000000002
2016-03-15 15:11:27,5.0
2016-03-15 16:09:32,20.0
2016-03-15 16:17:40,20.0
2016-03-15 16:18:27,20.0
2016-03-15 16:20:16,20.0
2016-03-15 16:23:18,1.1
2016-03-15 16:56:24,20.0
2016-03-15 16:58:47,22.5
2016-03-15 17:10:14,40.0
2016-03-15 17:32:57,18.0
2016-03-15 17:39:13,3.9852605994
2016-03-15 17:41:57,100.0657857868
2016-03-15 17:52:16,2.0
2016-03-15 17:54:13,20.0
2016-03-15 17:57:18,40.0
2016-03-15 18:00:28,29.998450540000004
2016-03-15 18:01:53,50.00000000000001
2016-03-15 18:05:48,100.19758310758596
2016-03-15 18:08:05,33.0
2016-03-15 18:30:43,30.000000000000004
2016-03-15 19:02:20,1.0
2016-03-15 19:39:23,8.0
2016-03-15 20:08:24,15.000000000000002
2016-03-15 20:21:50,40.0
2016-03-15 20:48:50,3.9350993400000003
2016-03-15 22:02:10,1.0
2016-03-15 22:30:45,3.9893009653508003
2016-03-15 22:34:00,10.0
2016-03-15 22:36:18,30.000000000000004
2016-03-15 22:36:18,10.0
2016-03-15 22:39:24,7.000000000000001
2016-03-15 22:46:05,5.9768861877
2016-03-15 23:07:51,1.0
2016-03-16 00:12:02,12.336002100000002
2016-03-16 00:20:34,19.998450540000004
2016-03-16 00:23:21,10.0
2016-03-16 02:15:16,1.0
2016-03-16 02:17:48,2.0
2016-03-16 05:19:06,3.0
2016-03-16 08:05:29,1.2000000000000002
2016-03-16 11:49:15,1.0
2016-03-16 12:24:09,10.0
2016-03-16 20:28:36,15.000000000000002
2016-03-16 20:36:38,1.0
2016-03-16 21:16:50,1.0
2016-03-16 22:53:23,0.1
2016-03-17 10:55:01,2.0
2016-03-17 13:45:04,1.0
2016-03-17 14:06:07,3.50845054
2016-03-17 20:06:19,1.0
2016-03-17 20:10:28,10.0
2016-03-18 15:21:20,1.0
2016-03-18 20:34:49,1.0
2016-03-18 22:49:59,4.0
2016-03-18 23:34:26,10.0
2016-03-19 05:49:09,1.0
2016-03-19 12:00:44,1.0
2016-03-19 17:14:48,4.0
2016-03-20 02:46:39,1.0
2016-03-20 05:20:13,1.0
2016-03-20 17:44:32,5.0
2016-03-22 10:54:46,1.0
2016-03-22 17:00:00,8.0
2016-03-22 19:16:32,10.0
2016-03-22 21:44:10,1.0
2016-03-23 00:04:09,2.0
2016-03-23 02:26:10,1.0
2016-03-23 07:28:30,5.0
2016-03-23 07:38:30,1.4400000000000002
2016-03-24 02:27:19,2.0
2016-03-24 12:41:39,1.1
2016-03-24 20:52:23,1.0
2016-03-24 21:20:21,1.0
2016-03-25 03:29:16,1.0
2016-03-25 03:30:21,1.0
2016-03-25 14:19:37,2.0
2016-03-25 20:45:30,2.0
2016-03-28 20:48:05,1.0
2016-03-30 00:16:27,1.0
2016-03-30 03:01:35,1.3
2016-03-30 14:23:48,1.0
2016-03-30 15:11:20,0.34900000000000003
2016-04-02 06:58:32,1.0
2016-04-02 07:37:35,1.4246924300000001
2016-04-02 18:11:05,1.0
2016-04-02 19:42:17,0.5
2016-04-02 21:38:02,1.0
2016-04-02 21:45:58,0.001
2016-04-02 21:47:02,1.0
2016-04-02 23:27:33,1.0
2016-04-02 23:31:40,1.0
2016-04-02 23:37:44,1.0
2016-04-03 01:51:11,15.000000000000002
2016-04-03 01:52:32,1.0
2016-04-03 01:54:33,1.0
2016-04-03 01:59:15,2.0
2016-04-03 10:08:08,0.001
2016-04-03 11:06:02,0.001
2016-04-03 11:17:10,50.00000000000001
2016-04-03 11:32:34,0.001
2016-04-03 12:05:04,1.0
2016-04-03 12:07:55,49.900000000000006
2016-04-03 19:19:50,1.0
2016-04-03 23:43:56,2.0
2016-04-04 12:30:27,1.0
2016-04-04 13:58:21,1.5
2016-04-04 15:34:24,1.0
2016-04-04 16:03:25,1.0
2016-04-04 16:11:13,3.0
2016-04-04 19:35:38,1.0
2016-04-05 01:39:23,1.0
2016-04-05 05:08:19,1.0
2016-04-05 07:40:25,1.0
2016-04-05 09:58:46,2.0
2016-04-05 09:59:53,1.0
2016-04-05 10:10:55,13.000000000000002
2016-04-05 10:32:47,14.000000000000002
2016-04-06 03:04:53,10.0
2016-04-06 07:04:27,1.99899813109
2016-04-06 08:30:08,1.0
2016-04-06 11:47:30,1.0
2016-04-06 14:20:45,1.0
2016-04-06 14:27:05,1.0
2016-04-06 17:36:53,1.0
2016-04-06 18:31:43,80.0
2016-04-07 00:30:08,1.0
2016-04-07 13:10:53,10.0
2016-04-08 00:39:09,1.0
2016-04-08 09:13:01,1.6933856
2016-04-08 15:45:37,2.0
2016-04-08 15:52:12,15.000000000000002
2016-04-08 20:12:31,1.0
2016-04-08 20:27:04,7.062450190000001
2016-04-09 11:54:10,10.0
2016-04-09 13:46:45,1.34
2016-04-09 13:49:00,1.0
2016-04-09 13:50:28,1.0
2016-04-09 14:27:02,1.0
2016-04-09 20:35:11,1.0
2016-04-09 22:00:18,1.0
2017-08-19 20:24:43,0.039


==> results/dateInFlow__ShinySquirrels1.csv <==
2016-04-21 04:42:48,1.0
2016-04-21 05:04:28,1.0
2016-04-21 05:05:40,0.07500000000000001
2016-04-21 05:16:16,1.0
2016-04-21 05:25:14,1.5
2016-04-21 05:34:59,0.2
2016-04-21 05:52:09,0.5
2016-04-21 06:06:14,0.4
2016-04-21 07:07:48,1.0
2016-04-21 08:00:33,0.4
2016-04-21 08:07:30,1.0
2016-04-21 08:19:48,0.9
2016-04-21 09:19:40,1.7000000000000002
2016-04-21 14:22:44,3.5000000000000004
2016-04-21 14:44:06,2.5
2016-04-21 21:10:36,1.0
2016-04-21 21:29:07,3.0
2016-04-21 22:48:49,4.9
2016-04-21 22:51:56,4.9
2016-04-22 01:40:06,4.0
2016-04-22 01:44:37,1.7000000000000002
2016-04-22 02:21:02,0.4
2016-04-22 03:19:46,3.0
2016-04-22 03:33:21,2.5
2016-04-22 03:37:14,0.5
2016-04-22 03:38:29,5.0
2016-04-22 03:40:05,0.8700000000000001
2016-04-22 03:45:27,1.0
2016-04-22 03:48:18,5.0
2016-04-22 03:50:42,1.2000000000000002
2016-04-22 06:21:00,0.4
2016-04-22 07:07:18,0.125
2016-04-22 10:12:33,4.9
2016-04-22 13:14:51,0.01
2016-04-22 13:15:45,0.01
2016-04-22 13:17:45,0.01
2016-04-22 13:19:48,0.01
2016-04-22 13:19:48,0.01
2016-04-22 13:29:30,0.01
2016-04-22 13:43:39,0.9900000000000001
2016-04-22 14:16:09,0.8
2016-04-22 14:17:14,0.25
2016-04-22 14:21:17,0.02
2016-04-22 14:22:21,0.07
2016-04-22 14:23:25,0.05
2016-04-22 14:25:41,0.04
2016-04-22 14:27:21,0.07
2016-04-22 14:27:43,0.031000000000000003
2016-04-22 14:28:53,0.02
2016-04-22 16:35:02,0.030000000000000002
2016-04-22 16:39:21,0.01
2016-04-22 18:11:09,0.1
2016-04-23 01:14:26,1.0
2016-04-23 04:45:09,0.4
2016-04-24 14:12:56,2.5
2016-04-26 01:56:25,0.5
2016-04-26 02:00:41,1.5
2016-04-26 02:55:24,0.1
2016-04-26 11:12:14,0.1
2016-04-28 09:57:26,0.05
2016-04-29 06:54:05,0.1
2016-05-01 09:19:27,0.4
2016-05-05 06:14:48,5.0
2016-05-10 06:20:33,0.5
2016-05-10 22:16:28,0.02
2016-05-16 20:25:11,1.5
2016-06-15 22:34:15,0.025500000000000002
2016-06-16 05:52:01,2.0
2016-06-17 02:43:09,0.1
2016-06-22 08:06:00,1.0
2016-06-28 02:22:31,0.2
2016-06-28 02:25:20,3.8000000000000003
2016-07-07 06:47:40,0.060000000000000005
2017-01-05 03:20:19,2.35


==> results/dateInFlow__Thesimplegame.csv <==
2016-04-03 22:10:24,0.1
2016-04-03 22:27:20,0.2
2016-04-03 22:28:35,2.0
2016-04-03 22:31:15,4.0
2016-04-03 22:34:34,10.0
2016-04-03 22:36:22,5.0
2016-04-03 22:38:09,10.0
2016-04-03 22:38:51,10.0
2016-04-03 22:39:43,10.0
2016-04-03 22:39:43,10.0
2016-04-03 22:40:22,10.0
2016-04-03 22:41:08,10.0
2016-04-03 22:41:19,3.5000000000000004
2016-04-03 22:41:52,10.0
2016-04-03 22:41:56,10.0
2016-04-03 22:42:26,10.0
2016-04-03 22:42:50,10.0
2016-04-03 22:43:02,10.0
2016-04-03 22:43:58,5.0
2016-04-03 22:43:58,10.0
2016-04-03 22:44:43,4.0
2016-04-03 22:47:44,0.1
2016-04-03 22:55:54,0.1
2016-04-04 00:22:42,5.0
2016-04-04 08:21:06,5.0
2016-04-04 09:52:02,9.9
2016-04-04 11:53:19,1.0
2016-04-04 14:10:51,1.1
2016-04-04 17:11:47,1.0
2016-04-04 17:21:59,0.6810390000000001


==> results/dateInFlow__TreasureChest.csv <==
2016-03-26 19:29:58,0.05
2016-03-26 19:31:42,0.05
2016-03-26 19:38:12,0.05
2016-03-26 20:33:27,0.05
2016-03-26 23:10:21,5.0
2016-03-26 23:24:27,5.0
2016-03-26 23:39:48,1.0
2016-03-26 23:46:12,1.0
2016-03-26 23:47:22,1.0001449
2016-03-26 23:53:58,1.0
2016-03-26 23:55:19,1.0
2016-03-26 23:56:09,1.0
2016-03-26 23:56:41,1.0
2016-03-26 23:57:00,1.0
2016-03-26 23:58:14,1.0
2016-03-26 23:58:28,1.0
2016-03-26 23:59:24,1.0
2016-03-26 23:59:24,1.0
2016-03-26 23:59:24,1.0
2016-03-26 23:59:30,1.0
2016-03-26 23:59:41,1.0
2016-03-27 00:00:14,1.0
2016-03-27 00:00:29,1.0
2016-03-27 00:01:00,1.0
2016-03-27 00:01:20,1.0
2016-03-27 00:01:52,1.0
2016-03-27 00:01:52,0.05
2016-03-27 00:01:52,1.0
2016-03-27 00:02:27,0.05
2016-03-27 00:03:08,1.0
2016-03-27 00:03:35,1.0
2016-03-27 00:03:35,1.0
2016-03-27 00:03:44,1.0
2016-03-27 00:03:57,1.0
2016-03-27 00:04:30,1.0
2016-03-27 00:04:30,0.05
2016-03-27 00:09:41,10.0
2016-03-27 00:10:54,1.0
2016-03-27 00:10:54,1.0
2016-03-27 00:12:02,1.0
2016-03-27 00:12:19,1.0
2016-03-27 00:12:39,1.0
2016-03-27 00:12:39,1.0
2016-03-27 00:12:58,1.0
2016-03-27 00:34:03,1.0
2016-03-27 00:34:03,1.0
2016-03-27 00:34:52,1.0
2016-03-27 00:34:52,1.0
2016-03-27 00:35:16,1.0
2016-03-27 00:49:25,0.1
2016-03-27 00:50:59,0.1
2016-03-27 00:51:35,0.1
2016-03-27 00:52:10,0.1
2016-03-27 00:52:48,0.1
2016-03-27 00:53:07,0.1
2016-03-27 00:53:58,5.0
2016-03-27 01:53:00,1.0
2016-03-27 05:21:57,5.0
2016-03-27 05:57:47,1.0
2016-03-27 05:57:47,1.0
2016-03-27 05:58:05,1.0
2016-03-28 02:43:30,1.0
2016-03-28 07:59:57,2.0
2016-04-02 11:53:19,1.0
2016-04-02 22:33:29,0.05634716000000001
2016-04-02 22:42:27,2.0
2016-04-03 08:42:09,5.0
2016-04-03 15:15:14,1.0
2016-04-03 21:07:02,1.0
2016-04-04 00:27:01,0.1
2016-04-04 00:34:49,0.4
2016-04-07 07:54:16,0.05


==> results/dateInFlow__ZeroPonzi.csv <==
2016-04-04 09:45:22,1.0
2016-04-04 09:46:26,10.0
2016-04-04 10:39:40,1.3
2016-04-04 10:42:17,1.5
2016-04-04 11:10:27,0.2
2016-04-04 12:01:02,1.0
2016-04-04 12:24:20,1.0
2016-04-04 12:38:06,1.5
2016-04-04 13:01:52,0.5
2016-04-04 13:03:15,1.0
2016-04-04 14:05:24,3.4000000000000004
2016-04-04 14:07:58,1.7500000000000002
2016-04-04 14:08:28,5.0
2016-04-04 14:10:51,4.300000000000001
2016-04-04 14:12:16,4.0
2016-04-04 14:12:39,2.0
2016-04-04 14:14:16,10.0
2016-04-04 14:16:04,5.300000000000001
2016-04-04 14:16:48,3.0
2016-04-04 14:18:11,2.75
2016-04-04 14:19:05,10.0
2016-04-04 14:19:58,1.1
2016-04-04 14:21:06,6.65
2016-04-04 14:22:33,3.5000000000000004
2016-04-04 14:23:13,10.0
2016-04-04 14:24:52,9.0
2016-04-04 14:26:09,10.0
2016-04-04 14:26:25,8.350000000000001
2016-04-04 14:26:37,10.0
2016-04-04 14:26:37,9.488749480000001
2016-04-04 14:27:14,10.0
2016-04-04 14:27:24,8.0
2016-04-04 14:28:02,10.0
2016-04-04 14:28:20,10.0
2016-04-04 14:28:41,0.1
2016-04-04 14:28:41,4.25
2016-04-04 14:28:41,10.0
2016-04-04 14:29:41,10.0
2016-04-04 14:29:41,1.8
2016-04-04 14:29:41,7.000000000000001
2016-04-04 14:29:41,7.000000000000001
2016-04-04 14:29:41,10.0
2016-04-04 14:30:13,0.15000000000000002
2016-04-04 14:31:23,5.5
2016-04-04 14:31:48,10.0
2016-04-04 14:31:53,10.0
2016-04-04 14:32:03,0.1
2016-04-04 14:32:24,10.0
2016-04-04 14:32:24,9.0
2016-04-04 14:32:29,10.0
2016-04-04 14:32:53,10.0
2016-04-04 14:32:53,10.0
2016-04-04 14:33:24,4.0
2016-04-04 14:33:24,10.0
2016-04-04 14:33:36,5.0
2016-04-04 14:33:56,6.750000000000001
2016-04-04 14:33:56,0.80242365
2016-04-04 14:34:23,10.0
2016-04-04 14:34:55,3.0
2016-04-04 14:34:55,10.0
2016-04-04 14:36:08,10.0
2016-04-04 14:36:08,0.25
2016-04-04 14:36:08,7.000000000000001
2016-04-04 14:36:08,7.000000000000001
2016-04-04 14:36:08,3.0
2016-04-04 14:36:31,10.0
2016-04-04 14:36:48,10.0
2016-04-04 14:37:01,7.000000000000001
2016-04-04 14:37:34,10.0
2016-04-04 14:37:56,0.49525134000000004
2016-04-04 14:38:30,10.0
2016-04-04 14:38:30,5.0
2016-04-04 14:38:30,0.1
2016-04-04 14:38:37,1.0016861825
2016-04-04 14:39:40,2.0
2016-04-04 14:40:58,8.5
2016-04-04 14:41:42,1.0
2016-04-04 14:41:42,1.0
2016-04-04 14:43:09,10.0
2016-04-04 14:43:52,10.0
2016-04-04 14:44:20,10.0
2016-04-04 14:44:43,10.0
2016-04-04 14:44:59,10.0
2016-04-04 14:46:36,0.30000000000000004
2016-04-04 14:49:28,1.0
2016-04-04 14:49:34,10.0
2016-04-04 14:49:51,10.0
2016-04-04 14:50:01,10.0
2016-04-04 14:50:14,10.0
2016-04-04 14:50:32,10.0
2016-04-04 14:50:32,10.0
2016-04-04 14:50:44,10.0
2016-04-04 14:51:27,10.0
2016-04-04 14:51:27,10.0
2016-04-04 14:51:27,10.0
2016-04-04 14:51:27,10.0
2016-04-04 14:51:27,10.0
2016-04-04 14:51:33,10.0
2016-04-04 14:52:10,10.0
2016-04-04 14:52:10,10.0
2016-04-04 14:52:10,7.348004793125001
2016-04-04 14:53:36,10.0
2016-04-04 14:53:36,1.0
2016-04-04 14:53:36,10.0
2016-04-04 14:54:01,1.0
2016-04-04 14:54:01,10.0
2016-04-04 14:54:28,5.0
2016-04-04 14:54:42,10.0
2016-04-04 14:55:03,7.000000000000001
2016-04-04 14:55:21,2.0
2016-04-04 14:56:04,10.0
2016-04-04 14:56:04,2.9000000000000004
2016-04-04 14:56:04,10.0
2016-04-04 14:56:04,9.0
2016-04-04 14:56:15,10.0
2016-04-04 14:56:26,10.0
2016-04-04 14:57:03,10.0
2016-04-04 14:57:03,10.0
2016-04-04 14:57:03,10.0
2016-04-04 14:57:03,10.0
2016-04-04 14:57:08,10.0
2016-04-04 14:57:38,10.0
2016-04-04 14:57:38,1.0
2016-04-04 14:57:44,2.0
2016-04-04 14:57:52,3.0
2016-04-04 14:57:52,10.0
2016-04-04 14:57:52,10.0
2016-04-04 14:58:25,6.0
2016-04-04 14:58:49,5.0
2016-04-04 14:58:49,10.0
2016-04-04 14:58:49,10.0
2016-04-04 14:58:49,10.0
2016-04-04 14:59:11,5.0
2016-04-04 14:59:11,10.0
2016-04-04 14:59:49,10.0
2016-04-04 14:59:49,7.000000000000001
2016-04-04 14:59:49,10.0
2016-04-04 14:59:49,10.0
2016-04-04 14:59:49,1.0
2016-04-04 14:59:49,10.0
2016-04-04 15:00:09,5.0
2016-04-04 15:00:09,5.0
2016-04-04 15:00:09,10.0
2016-04-04 15:00:09,10.0
2016-04-04 15:00:49,10.0
2016-04-04 15:00:49,10.0
2016-04-04 15:00:49,10.0
2016-04-04 15:00:49,6.0
2016-04-04 15:01:24,0.15000000000000002
2016-04-04 15:01:34,10.0
2016-04-04 15:01:34,10.0
2016-04-04 15:01:39,10.0
2016-04-04 15:01:50,10.0
2016-04-04 15:01:50,10.0
2016-04-04 15:02:11,10.0
2016-04-04 15:02:11,10.0
2016-04-04 15:02:19,10.0
2016-04-04 15:02:19,1.0
2016-04-04 15:03:12,5.0
2016-04-04 15:03:12,2.0
2016-04-04 15:03:12,10.0
2016-04-04 15:03:12,10.0
2016-04-04 15:03:12,10.0
2016-04-04 15:03:12,10.0
2016-04-04 15:03:12,10.0
2016-04-04 15:03:14,10.0
2016-04-04 15:03:30,10.0
2016-04-04 15:03:30,5.0
2016-04-04 15:03:42,10.0
2016-04-04 15:04:04,10.0
2016-04-04 15:04:04,10.0
2016-04-04 15:04:04,10.0
2016-04-04 15:04:04,10.0
2016-04-04 15:04:04,10.0
2016-04-04 15:04:13,5.0
2016-04-04 15:04:13,10.0
2016-04-04 15:04:40,6.359645311406251
2016-04-04 15:04:40,10.0
2016-04-04 15:04:47,0.1
2016-04-04 15:04:49,0.1
2016-04-04 15:05:20,10.0
2016-04-04 15:05:20,9.0
2016-04-04 15:05:20,0.30000000000000004
2016-04-04 15:05:20,10.0
2016-04-04 15:05:20,10.0
2016-04-04 15:05:39,10.0
2016-04-04 15:05:39,5.0
2016-04-04 15:05:57,3.0
2016-04-04 15:05:57,10.0
2016-04-04 15:06:20,10.0
2016-04-04 15:06:33,10.0
2016-04-04 15:06:44,10.0
2016-04-04 15:06:44,10.0
2016-04-04 15:06:44,10.0
2016-04-04 15:06:58,5.0
2016-04-04 15:07:13,10.0
2016-04-04 15:07:13,10.0
2016-04-04 15:07:29,2.0
2016-04-04 15:07:46,5.0
2016-04-04 15:07:46,10.0
2016-04-04 15:08:09,0.1
2016-04-04 15:08:34,6.750000000000001
2016-04-04 15:09:27,10.0
2016-04-04 15:09:50,3.0
2016-04-04 15:09:59,1.0
2016-04-04 15:09:59,10.0
2016-04-04 15:10:13,0.1
2016-04-04 15:10:25,10.0
2016-04-04 15:10:51,10.0
2016-04-04 15:10:51,10.0
2016-04-04 15:11:15,10.0
2016-04-04 15:11:15,10.0
2016-04-04 15:11:15,10.0
2016-04-04 15:11:15,10.0
2016-04-04 15:11:36,1.0
2016-04-04 15:11:36,10.0
2016-04-04 15:11:36,10.0
2016-04-04 15:11:36,6.750000000000001
2016-04-04 15:11:36,10.0
2016-04-04 15:12:09,6.66
2016-04-04 15:12:09,10.0
2016-04-04 15:12:09,10.0
2016-04-04 15:12:09,10.0
2016-04-04 15:12:09,10.0
2016-04-04 15:12:09,10.0
2016-04-04 15:12:55,6.7
2016-04-04 15:12:55,5.0
2016-04-04 15:12:55,10.0
2016-04-04 15:12:55,10.0
2016-04-04 15:12:55,10.0
2016-04-04 15:12:55,1.0
2016-04-04 15:13:11,10.0
2016-04-04 15:13:11,10.0
2016-04-04 15:13:25,10.0
2016-04-04 15:13:25,10.0
2016-04-04 15:13:25,10.0
2016-04-04 15:13:30,10.0
2016-04-04 15:13:43,10.0
2016-04-04 15:13:43,10.0
2016-04-04 15:14:06,10.0
2016-04-04 15:14:06,10.0
2016-04-04 15:14:10,0.1
2016-04-04 15:14:10,10.0
2016-04-04 15:14:10,0.1
2016-04-04 15:14:18,10.0
2016-04-04 15:14:41,10.0
2016-04-04 15:14:41,10.0
2016-04-04 15:15:21,10.0
2016-04-04 15:15:21,10.0
2016-04-04 15:15:21,4.0
2016-04-04 15:15:36,10.0
2016-04-04 15:15:48,0.1
2016-04-04 15:15:48,10.0
2016-04-04 15:15:54,1.0
2016-04-04 15:16:50,10.0
2016-04-04 15:16:50,10.0
2016-04-04 15:16:50,10.0
2016-04-04 15:17:01,8.4
2016-04-04 15:17:11,10.0
2016-04-04 15:18:03,10.0
2016-04-04 15:18:03,10.0
2016-04-04 15:18:03,9.0
2016-04-04 15:18:03,10.0
2016-04-04 15:18:03,10.0
2016-04-04 15:18:03,10.0
2016-04-04 15:18:03,1.0
2016-04-04 15:18:28,10.0
2016-04-04 15:18:52,10.0
2016-04-04 15:19:01,10.0
2016-04-04 15:19:01,3.0
2016-04-04 15:19:01,10.0
2016-04-04 15:19:11,10.0
2016-04-04 15:19:29,10.0
2016-04-04 15:19:31,10.0
2016-04-04 15:19:42,10.0
2016-04-04 15:20:26,10.0
2016-04-04 15:20:26,10.0
2016-04-04 15:20:26,10.0
2016-04-04 15:20:26,10.0
2016-04-04 15:20:26,4.0
2016-04-04 15:20:26,0.1
2016-04-04 15:20:31,10.0
2016-04-04 15:20:31,10.0
2016-04-04 15:20:37,10.0
2016-04-04 15:20:46,10.0
2016-04-04 15:20:46,1.0
2016-04-04 15:20:46,8.4
2016-04-04 15:21:59,10.0
2016-04-04 15:21:59,2.0
2016-04-04 15:21:59,5.0
2016-04-04 15:21:59,1.0
2016-04-04 15:21:59,10.0
2016-04-04 15:21:59,10.0
2016-04-04 15:21:59,0.25
2016-04-04 15:21:59,10.0
2016-04-04 15:21:59,10.0
2016-04-04 15:21:59,9.0
2016-04-04 15:22:12,1.0
2016-04-04 15:22:32,10.0
2016-04-04 15:22:32,10.0
2016-04-04 15:22:49,10.0
2016-04-04 15:22:49,10.0
2016-04-04 15:22:49,8.4
2016-04-04 15:22:55,1.0
2016-04-04 15:22:55,10.0
2016-04-04 15:22:55,10.0
2016-04-04 15:23:09,10.0
2016-04-04 15:23:14,10.0
2016-04-04 15:23:33,10.0
2016-04-04 15:23:33,10.0
2016-04-04 15:24:10,10.0
2016-04-04 15:24:10,10.0
2016-04-04 15:24:10,10.0
2016-04-04 15:24:10,10.0
2016-04-04 15:24:10,0.5
2016-04-04 15:24:10,10.0
2016-04-04 15:24:10,10.0
2016-04-04 15:24:10,10.0
2016-04-04 15:24:23,10.0
2016-04-04 15:24:23,10.0
2016-04-04 15:24:35,10.0
2016-04-04 15:24:54,10.0
2016-04-04 15:24:54,3.0
2016-04-04 15:24:54,10.0
2016-04-04 15:25:05,10.0
2016-04-04 15:25:05,10.0
2016-04-04 15:25:22,10.0
2016-04-04 15:25:22,3.5000000000000004
2016-04-04 15:25:22,10.0
2016-04-04 15:25:22,1.0
2016-04-04 15:25:22,1.0
2016-04-04 15:25:22,10.0
2016-04-04 15:25:25,1.0
2016-04-04 15:25:35,10.0
2016-04-04 15:25:52,3.5000000000000004
2016-04-04 15:25:52,10.0
2016-04-04 15:25:52,10.0
2016-04-04 15:26:16,10.0
2016-04-04 15:26:16,7.000000000000001
2016-04-04 15:26:16,1.0
2016-04-04 15:26:29,10.0
2016-04-04 15:26:29,1.0
2016-04-04 15:26:40,10.0
2016-04-04 15:26:40,10.0
2016-04-04 15:26:48,10.0
2016-04-04 15:26:48,3.5000000000000004
2016-04-04 15:27:01,10.0
2016-04-04 15:27:01,10.0
2016-04-04 15:27:13,10.0
2016-04-04 15:27:13,1.0
2016-04-04 15:27:21,10.0
2016-04-04 15:27:34,10.0
2016-04-04 15:27:48,1.0
2016-04-04 15:27:48,1.0
2016-04-04 15:28:15,8.0
2016-04-04 15:28:30,10.0
2016-04-04 15:28:52,3.0
2016-04-04 15:29:18,1.0
2016-04-04 15:29:42,10.0
2016-04-04 15:30:46,10.0
2016-04-04 15:31:40,0.25
2016-04-04 15:31:40,0.25
2016-04-04 15:31:40,2.0
2016-04-04 15:31:40,10.0
2016-04-04 15:31:40,10.0
2016-04-04 15:31:56,6.231245
2016-04-04 15:32:06,10.0
2016-04-04 15:32:25,10.0
2016-04-04 15:32:31,10.0
2016-04-04 15:33:14,10.0
2016-04-04 15:33:14,5.0
2016-04-04 15:33:14,2.0
2016-04-04 15:33:14,4.444444444
2016-04-04 15:33:24,10.0
2016-04-04 15:33:54,10.0
2016-04-04 15:33:54,10.0
2016-04-04 15:34:10,10.0
2016-04-04 15:34:24,10.0
2016-04-04 15:34:35,10.0
2016-04-04 15:34:35,8.0
2016-04-04 15:34:59,10.0
2016-04-04 15:35:03,10.0
2016-04-04 15:35:28,10.0
2016-04-04 15:35:31,10.0
2016-04-04 15:36:11,1.0
2016-04-04 15:36:11,10.0
2016-04-04 15:36:11,2.0
2016-04-04 15:36:11,5.0
2016-04-04 15:36:24,10.0
2016-04-04 15:36:24,0.1
2016-04-04 15:36:46,0.21321
2016-04-04 15:36:46,10.0
2016-04-04 15:36:46,10.0
2016-04-04 15:37:21,10.0
2016-04-04 15:37:21,3.0
2016-04-04 15:37:21,5.0
2016-04-04 15:37:41,10.0
2016-04-04 15:37:41,0.8
2016-04-04 15:37:41,5.0
2016-04-04 15:38:28,10.0
2016-04-04 15:38:28,3.0
2016-04-04 15:38:28,2.0
2016-04-04 15:38:44,10.0
2016-04-04 15:38:59,10.0
2016-04-04 15:39:39,10.0
2016-04-04 15:39:39,5.0
2016-04-04 15:39:39,10.0
2016-04-04 15:40:08,10.0
2016-04-04 15:40:08,10.0
2016-04-04 15:41:03,0.1
2016-04-04 15:41:03,3.8000000000000003
2016-04-04 15:41:03,10.0
2016-04-04 15:41:03,8.0
2016-04-04 15:41:33,10.0
2016-04-04 15:41:33,10.0
2016-04-04 15:41:41,10.0
2016-04-04 15:41:47,10.0
2016-04-04 15:41:58,10.0
2016-04-04 15:42:51,10.0
2016-04-04 15:42:51,0.4
2016-04-04 15:42:51,5.0
2016-04-04 15:42:57,7.000000000000001
2016-04-04 15:42:57,3.1170000000000004
2016-04-04 15:42:57,4.37
2016-04-04 15:42:57,10.0
2016-04-04 15:43:26,5.0
2016-04-04 15:43:26,0.33
2016-04-04 15:43:39,10.0
2016-04-04 15:43:46,4.37
2016-04-04 15:43:57,10.0
2016-04-04 15:43:57,10.0
2016-04-04 15:44:19,10.0
2016-04-04 15:44:19,10.0
2016-04-04 15:44:42,1.0
2016-04-04 15:44:42,8.0
2016-04-04 15:44:42,1.0
2016-04-04 15:44:47,7.000000000000001
2016-04-04 15:45:04,10.0
2016-04-04 15:45:18,10.0
2016-04-04 15:45:54,7.000000000000001
2016-04-04 15:46:11,5.0
2016-04-04 15:46:35,2.0
2016-04-04 15:47:11,10.0
2016-04-04 15:47:11,10.0
2016-04-04 15:47:11,4.37
2016-04-04 15:47:11,10.0
2016-04-04 15:48:33,1.0
2016-04-04 15:48:41,0.12000000000000001
2016-04-04 15:49:27,2.0
2016-04-04 15:49:27,5.0
2016-04-04 15:49:27,10.0
2016-04-04 15:49:44,10.0
2016-04-04 15:50:02,0.11000000000000001
2016-04-04 15:50:13,10.0
2016-04-04 15:50:28,10.0
2016-04-04 15:50:55,7.000000000000001
2016-04-04 15:51:12,3.0
2016-04-04 15:51:21,0.5231886992578125
2016-04-04 15:51:49,10.0
2016-04-04 15:53:38,0.5
2016-04-04 15:53:38,1.0
2016-04-04 15:54:22,3.333
2016-04-04 15:59:36,0.31
2016-04-04 16:15:44,1.0
2016-04-04 16:24:04,1.5
2016-04-04 18:21:11,1.0
2016-04-04 18:27:30,5.0
2016-04-04 18:47:10,0.2
2016-04-04 18:50:56,5.0
2016-04-04 18:51:08,4.0
2016-04-04 18:53:23,1.0
2016-04-04 18:53:23,10.0
2016-04-04 19:29:15,10.0
2016-04-04 19:57:24,2.0
2016-04-04 20:02:14,1.0
2016-04-04 20:29:55,10.0
2016-04-04 20:29:59,10.0
2016-04-04 20:31:00,10.0
2016-04-04 20:35:18,1.1500000000000001
2016-04-04 20:56:23,3.0
2016-04-04 21:10:33,0.1
2016-04-04 21:16:13,1.9938280684204843
2016-04-04 21:24:38,10.0
2016-04-04 21:25:47,10.0
2016-04-04 21:26:04,10.0
2016-04-04 21:27:53,5.0
2016-04-04 21:29:19,1.5
2016-04-04 21:30:29,10.0
2016-04-04 21:31:46,10.0
2016-04-04 21:35:03,6.0
2016-04-04 21:35:03,10.0
2016-04-04 21:35:03,10.0
2016-04-04 21:36:24,10.0
2016-04-04 21:36:40,5.0
2016-04-04 21:37:24,7.000000000000001
2016-04-04 21:38:22,10.0
2016-04-04 21:39:05,10.0
2016-04-04 21:39:26,10.0
2016-04-04 21:39:51,10.0
2016-04-04 21:41:41,10.0
2016-04-04 21:41:41,10.0
2016-04-04 21:43:40,1.0
2016-04-04 21:43:40,1.0
2016-04-04 21:47:28,2.2
2016-04-04 21:47:44,10.0
2016-04-04 21:49:30,2.5
2016-04-04 21:49:44,1.25
2016-04-04 21:49:56,1.5
2016-04-04 21:51:00,2.5
2016-04-04 21:51:00,0.1
2016-04-04 21:51:00,10.0
2016-04-04 21:51:00,10.0
2016-04-04 21:51:52,0.18547619040000002
2016-04-04 21:51:52,10.0
2016-04-04 21:52:14,10.0
2016-04-04 21:52:14,10.0
2016-04-04 21:52:14,5.0
2016-04-04 21:52:34,10.0
2016-04-04 21:52:34,10.0
2016-04-04 21:52:39,5.0
2016-04-04 21:53:39,10.0
2016-04-04 21:53:39,10.0
2016-04-04 21:53:39,3.9000000000000004
2016-04-04 21:53:39,10.0
2016-04-04 21:53:39,10.0
2016-04-04 21:53:39,10.0
2016-04-04 21:53:39,10.0
2016-04-04 21:53:39,10.0
2016-04-04 21:53:39,1.0
2016-04-04 21:53:45,10.0
2016-04-04 21:53:56,2.0
2016-04-04 21:54:40,10.0
2016-04-04 21:54:40,10.0
2016-04-04 21:54:40,10.0
2016-04-04 21:54:40,10.0
2016-04-04 21:54:40,1.0
2016-04-04 21:54:40,9.0
2016-04-04 21:55:36,5.0
2016-04-04 21:55:36,10.0
2016-04-04 21:55:36,10.0
2016-04-04 21:56:15,10.0
2016-04-04 21:56:15,10.0
2016-04-04 21:57:12,10.0
2016-04-04 21:57:12,10.0
2016-04-04 21:57:12,10.0
2016-04-04 21:57:12,10.0
2016-04-04 21:57:12,10.0
2016-04-04 21:57:46,10.0
2016-04-04 21:57:59,10.0
2016-04-04 21:58:31,10.0
2016-04-04 21:58:31,10.0
2016-04-04 21:58:31,10.0
2016-04-04 21:58:31,1.7400000000000002
2016-04-04 21:58:31,5.45
2016-04-04 21:58:53,8.0
2016-04-04 21:59:04,10.0
2016-04-04 21:59:04,5.45
2016-04-04 21:59:46,10.0
2016-04-04 22:00:18,10.0
2016-04-04 22:00:18,10.0
2016-04-04 22:00:18,10.0
2016-04-04 22:00:46,10.0
2016-04-04 22:00:46,1.0
2016-04-04 22:01:10,10.0
2016-04-04 22:01:24,0.6725770542873639
2016-04-04 22:01:24,2.0
2016-04-04 22:01:40,10.0
2016-04-04 22:01:51,10.0
2016-04-04 22:02:26,1.54857821345
2016-04-04 22:02:36,10.0
2016-04-04 22:02:41,5.45
2016-04-04 22:03:10,10.0
2016-04-04 22:03:10,10.0
2016-04-04 22:03:10,10.0
2016-04-04 22:03:10,10.0
2016-04-04 22:03:10,10.0
2016-04-04 22:03:10,10.0
2016-04-04 22:03:10,10.0
2016-04-04 22:03:33,10.0
2016-04-04 22:03:55,10.0
2016-04-04 22:04:06,10.0
2016-04-04 22:04:16,10.0
2016-04-04 22:04:32,8.0
2016-04-04 22:04:32,10.0
2016-04-04 22:04:58,10.0
2016-04-04 22:05:08,10.0
2016-04-04 22:05:33,9.0
2016-04-04 22:06:19,10.0
2016-04-04 22:06:43,10.0
2016-04-04 22:07:50,10.0
2016-04-04 22:08:26,2.49865662
2016-04-04 22:09:34,0.2
2016-04-04 22:11:09,1.33333333
2016-04-04 22:12:06,0.2
2016-04-04 22:17:15,10.0
2016-04-04 22:17:31,0.65
2016-04-04 22:23:21,0.5
2016-04-04 22:26:20,1.0
2016-04-04 22:27:39,1.0
2016-04-04 22:29:58,2.490412181525659
2016-04-04 22:45:34,7.000000000000001
2016-04-04 22:51:49,2.22
2016-04-04 23:05:48,10.0
2016-04-04 23:05:48,10.0
2016-04-04 23:06:21,10.0
2016-04-04 23:06:21,10.0
2016-04-04 23:06:47,0.1
2016-04-04 23:11:19,10.0
2016-04-04 23:14:18,0.125
2016-04-04 23:23:55,2.0
2016-04-04 23:34:13,0.25
2016-04-04 23:52:32,10.0
2016-04-05 00:02:11,1.0
2016-04-05 00:13:03,10.0
2016-04-05 00:14:27,10.0
2016-04-05 00:14:49,10.0
2016-04-05 00:25:34,1.0947918874325284
2016-04-05 01:51:51,2.7
2016-04-05 04:08:11,10.0
2016-04-05 04:09:53,10.0
2016-04-05 04:10:05,10.0
2016-04-05 04:10:15,10.0
2016-04-05 04:10:53,6.0
2016-04-05 11:33:07,1.0
2016-04-06 20:33:46,2.5


==> results/dateOutFlow__Bunny.csv <==
2016-02-29 17:29:27,0.019000000000000003
2016-02-29 20:04:54,0.057
2016-02-29 20:10:39,0.38
2016-02-29 20:10:39,0.19
2016-03-01 08:47:48,1.9000000000000001
2016-03-01 09:16:11,0.76
2016-03-01 09:28:42,0.76
2016-03-01 09:36:39,0.9500000000000001
2016-03-01 09:44:52,0.16060000000000002
2016-03-01 12:08:34,0.76
2016-03-01 12:50:01,0.76
2016-03-01 13:42:40,1.33
2016-03-01 14:34:39,1.026
2016-03-01 14:34:39,0.19
2016-03-02 08:16:11,0.38
2016-03-02 08:16:11,0.5700000000000001
2016-03-02 09:23:07,0.49400000000000005
2016-03-02 12:51:06,1.9000000000000001
2016-03-03 13:23:17,1.33
2016-03-03 13:25:02,0.1628
2016-03-03 19:50:03,0.5700000000000001
2016-03-04 11:59:15,0.38
2016-03-04 15:15:29,0.76
2016-03-04 15:15:29,0.38
2016-03-05 10:40:03,0.047
2016-03-05 10:46:47,0.5700000000000001
2016-03-05 11:11:13,0.9500000000000001
2016-03-05 11:11:13,0.5700000000000001
2016-03-05 13:45:52,0.9500000000000001
2016-03-07 04:56:07,0.38
2016-03-07 04:56:07,1.33
2016-03-07 04:56:07,0.646
2016-03-07 04:56:07,0.19
2016-03-07 04:59:23,0.9500000000000001
2016-03-07 04:59:23,1.1400000000000001
2016-03-07 04:59:23,0.76
2016-03-07 04:59:23,0.5700000000000001
2016-03-07 05:01:01,0.76
2016-03-07 05:01:01,0.5700000000000001
2016-03-07 05:01:01,0.5700000000000001
2016-03-07 05:01:01,1.1400000000000001
2016-03-07 05:15:15,0.76
2016-03-07 05:15:15,0.5700000000000001
2016-03-07 05:15:15,0.5700000000000001
2016-03-07 05:15:15,0.47500000000000003
2016-03-07 05:15:15,0.38
2016-03-07 05:17:18,0.9500000000000001
2016-03-07 05:17:18,0.19
2016-03-07 05:17:18,0.5700000000000001
2016-03-07 05:17:18,0.38
2016-03-07 05:17:18,1.52
2016-03-07 05:20:16,1.33
2016-03-07 05:20:16,0.9500000000000001
2016-03-07 05:20:16,0.5700000000000001
2016-03-07 05:22:28,0.76
2016-03-07 05:22:28,0.019000000000000003
2016-03-07 07:44:25,0.5178
2016-03-13 04:01:18,5.7
2016-03-17 20:45:37,5.7
2016-03-19 22:42:53,5.7
2016-03-25 14:29:25,5.7
2016-03-26 13:26:56,0.40000020000000003
2016-03-28 19:43:54,5.7
2016-04-03 03:09:50,5.7
2016-04-12 23:09:12,5.7
2017-07-19 10:14:05,0.009000000000000001


==> results/dateOutFlow__DianaEthereum-x18.csv <==
2016-03-08 12:58:05,0.018000000000000002
2016-03-08 13:01:43,0.027000000000000003
2016-03-08 13:04:44,0.015500000000000002
2016-03-08 16:03:03,0.036000000000000004
2016-03-08 16:03:03,0.036000000000000004
2016-03-08 16:03:03,0.018000000000000002
2016-03-12 13:59:06,0.18000000000000002
2016-03-13 18:11:16,0.7200000000000001
2016-03-14 17:55:44,2.051
2016-03-14 18:35:50,18.0
2016-03-16 08:59:45,18.0
2016-03-16 09:21:29,2.8800000000000003
2016-03-16 09:21:29,8.100000000000001
2016-03-16 09:21:29,0.09000000000000001
2016-03-16 09:25:43,18.0
2016-03-16 09:25:43,9.0
2016-03-16 09:27:20,21.6
2016-03-16 09:27:20,1.62
2016-03-16 09:27:20,6.772009030699774
2016-03-16 13:08:38,82.80000000000001
2016-03-16 15:09:28,45.0
2016-03-16 15:09:28,2.8800000000000003
2016-03-16 15:15:18,27.000000000000004
2016-03-16 15:15:18,5.112
2016-03-16 15:15:18,0.09000000000000001
2016-03-16 15:20:07,32.400000000000006
2016-03-16 15:26:03,25.200000000000003
2016-03-16 15:26:03,23.400000000000002
2016-03-16 15:26:03,1.026
2016-03-16 15:26:03,19.8
2016-03-16 15:43:26,28.8
2016-03-16 15:58:29,12.600000000000001
2016-03-16 19:51:56,44.47987786592776
2016-03-17 20:08:35,18.0
2016-03-17 20:08:35,0.234
2016-03-17 20:08:35,1.8
2016-03-21 07:25:49,6.211329376
2016-03-24 05:35:08,72.0
2016-03-26 23:16:32,5.04
2016-03-31 15:32:37,36.0
2016-03-31 16:00:44,72.0
2016-03-31 16:38:21,180.0
2016-03-31 16:38:21,1.8
2016-03-31 16:38:21,9.0
2016-03-31 16:38:21,26.993792556000002
2016-03-31 16:38:21,1.8
2016-03-31 16:56:50,1.8
2016-03-31 16:56:50,1.8
2016-03-31 16:56:50,0.018000000000000002
2016-03-31 16:56:50,8.82
2016-03-31 16:56:50,1.8
2016-03-31 16:56:50,18.0
2016-03-31 16:56:50,0.018000000000000002
2016-03-31 16:56:50,1.8
2016-03-31 16:56:50,1.8
2016-03-31 16:56:50,3.6
2016-03-31 16:56:50,10.764000000000001
2016-03-31 16:56:50,1.8
2016-03-31 16:56:50,1.8
2016-03-31 16:56:50,9.0
2016-03-31 16:56:50,1.8
2016-03-31 17:00:27,34.018728768
2016-03-31 17:00:27,0.0252
2016-03-31 17:00:27,0.09000000000000001
2016-03-31 17:00:27,2.25
2016-03-31 17:00:27,9.0
2016-03-31 17:00:27,3.6
2016-03-31 17:00:27,0.018000000000000002
2016-03-31 17:00:27,9.0
2016-03-31 17:00:27,1.8
2016-03-31 17:00:27,1.8
2016-03-31 17:00:27,2.7
2016-03-31 17:00:27,0.10800000000000001
2016-03-31 18:26:27,18.0
2016-03-31 18:26:27,3.101384898
2016-03-31 18:26:27,9.0
2016-03-31 18:26:27,3.6
2016-03-31 18:26:27,0.18000000000000002
2016-03-31 18:26:27,1.8
2016-03-31 18:26:27,1.8
2016-03-31 18:26:27,1.8
2016-03-31 18:26:27,3.6
2016-03-31 18:26:27,0.18000000000000002
2016-03-31 18:26:27,0.36000000000000004
2016-03-31 18:26:27,1.8
2016-03-31 18:26:27,0.08780146121368584
2016-03-31 18:26:27,0.18000000000000002
2016-03-31 18:36:53,2.7
2016-03-31 18:36:53,0.18000000000000002
2016-03-31 18:36:53,0.36000000000000004
2016-03-31 18:36:53,0.27
2016-03-31 18:36:53,0.18000000000000002
2016-03-31 18:36:53,0.018000000000000002
2016-03-31 18:36:53,0.18000000000000002
2016-03-31 18:36:53,0.54
2016-03-31 18:36:53,0.018000000000000002
2016-03-31 18:36:53,0.18000000000000002
2016-03-31 18:36:53,0.36000000000000004
2016-03-31 18:36:53,0.9
2016-03-31 18:36:53,0.324
2016-03-31 18:36:53,0.252
2016-03-31 18:36:53,0.18000000000000002
2016-03-31 18:36:53,0.48600000000000004
2016-03-31 18:36:53,8.99746978909091
2016-03-31 18:36:53,0.36000000000000004
2016-03-31 18:36:53,1.62
2016-03-31 18:36:53,0.18000000000000002
2016-03-31 18:36:53,0.09000000000000001
2016-03-31 18:36:53,1.8
2016-03-31 18:36:53,1.8
2016-03-31 18:36:53,1.1657321903099045
2016-03-31 18:36:53,1.26
2016-03-31 18:36:53,1.8
2016-03-31 18:36:53,1.53
2016-03-31 18:36:53,0.09000000000000001
2016-03-31 18:36:53,0.2697833412
2016-03-31 18:36:53,1.8
2016-03-31 18:36:53,0.18000000000000002
2016-03-31 18:36:53,1.8
2016-03-31 18:39:32,90.0
2016-03-31 18:42:13,90.0
2016-03-31 18:43:33,90.0
2016-03-31 18:46:00,90.84890706618407
2016-03-31 18:46:00,0.18000000000000002
2016-03-31 18:55:20,179.99721676800002
2016-03-31 18:58:14,90.0
2016-03-31 19:12:29,179.98760206800003
2016-03-31 19:13:58,81.0
2016-03-31 19:18:16,18.0
2016-03-31 19:20:38,72.0
2016-03-31 19:25:58,108.00000000000001
2016-03-31 19:25:58,0.18000000000000002
2016-03-31 19:27:28,81.0
2016-03-31 19:30:07,144.0
2016-03-31 19:33:07,178.20000000000002
2016-03-31 19:35:51,178.12963657800003
2016-03-31 19:35:51,35.82
2016-03-31 19:39:35,106.2
2016-03-31 19:39:35,70.2
2016-03-31 19:40:01,97.2
2016-03-31 19:40:47,90.0
2016-03-31 19:42:47,90.0
2016-03-31 19:42:47,70.2
2016-03-31 19:44:50,144.0
2016-03-31 19:46:34,90.0
2016-03-31 19:46:56,54.00000000000001
2016-03-31 19:47:52,162.0
2016-03-31 19:54:44,171.0
2016-03-31 20:04:39,54.00000000000001
2016-03-31 20:05:00,108.00000000000001
2016-03-31 20:06:42,129.60000000000002
2016-03-31 20:08:44,144.0
2016-03-31 20:09:57,108.00000000000001
2016-03-31 21:02:52,456.24719634222214
2016-04-01 03:20:26,158.4
2016-04-01 05:11:37,1e-18
2016-04-03 10:14:15,32.400000000000006
2016-04-04 04:43:39,5.637740478634986
2016-04-16 08:44:41,2.7200585530000003
2016-05-17 17:51:46,1.5642076315017601
2016-05-29 08:00:25,0.322
2016-06-01 11:31:33,1.101
2016-07-18 10:04:18,9.962000000000002
2016-07-19 04:32:57,144.0
2016-08-21 14:07:50,0.30000000000000004
2016-12-02 07:19:09,0.112
2017-08-13 05:35:13,0.009000000000000001


==> results/dateOutFlow__DoubleTx.csv <==
2016-02-19 18:53:42,0.19
2016-02-19 19:01:31,0.19
2016-02-19 19:03:49,9.5
2016-02-19 19:04:02,4.2389
2016-02-19 19:04:43,9.5
2016-02-19 19:05:15,8.037
2016-02-19 19:07:33,38.0
2016-02-19 19:10:05,2.052
2016-02-19 19:11:22,28.7128
2016-02-19 19:11:36,5.681
2016-02-19 19:13:46,28.500000000000004
2016-02-19 19:24:40,64.32678
2016-02-19 19:27:42,95.0
2016-02-19 19:30:28,28.500000000000004
2016-02-19 19:30:28,0.9500000000000001
2016-02-19 19:30:28,19.0
2016-02-19 19:30:28,14.250000000000002
2016-02-19 19:30:28,19.0
2016-02-19 19:34:04,1.9000000000000001
2016-02-19 19:34:53,9.006
2016-02-19 19:35:24,47.5
2016-02-19 19:37:07,1.9000000000000001
2016-02-19 19:39:11,57.00000000000001
2016-02-19 19:39:54,38.95
2016-02-19 19:41:55,95.0
2016-02-20 00:19:24,37.2882125


==> results/dateOutFlow__Doubler.csv <==
2016-02-19 20:46:44,1.9600000000000002
2016-02-19 20:47:17,19.6
2016-02-19 20:58:51,19.6
2016-02-19 21:00:08,19.6
2016-02-19 21:00:08,1.9600000000000002
2016-02-19 21:01:33,19.6
2016-02-19 21:01:54,50.00000000000001
2016-02-19 21:01:54,37.24
2016-02-19 21:01:54,1.9600000000000002
2016-02-19 21:01:54,39.2
2016-02-19 21:04:12,50.00000000000001
2016-02-19 21:04:12,39.2
2016-02-19 21:08:23,98.0
2016-02-19 21:10:18,39.2
2016-02-19 21:11:31,50.00000000000001
2016-02-19 21:11:31,98.0
2016-02-19 21:12:31,50.00000000000001
2016-02-19 21:12:31,39.2
2016-02-19 21:12:31,3.9004000000000003
2016-02-19 21:19:26,98.0
2016-02-19 21:23:59,39.2
2016-02-19 21:23:59,98.0
2016-02-19 21:26:20,98.0
2016-02-19 21:26:20,9.8
2016-02-19 21:26:59,98.0
2016-02-19 21:27:53,9.8
2016-02-19 21:28:22,98.0
2016-02-19 21:28:22,56.84
2016-02-19 21:28:22,7.448
2016-02-19 21:28:28,29.400000000000002
2016-02-19 21:28:28,39.2
2016-02-19 21:30:47,98.0
2016-02-19 21:32:26,98.0
2016-02-19 21:33:25,98.0
2016-02-19 21:39:59,100.00000000000001
2016-02-19 21:43:47,50.00000000000001
2016-02-19 21:43:47,98.0
2016-02-19 21:48:48,98.0
2016-02-19 21:51:24,98.0
2016-02-19 21:54:12,98.0
2016-02-19 22:41:03,40.2312
2016-02-19 22:52:33,98.0
2016-02-19 23:17:58,98.0
2016-02-20 00:47:22,98.0
2016-02-20 07:33:53,98.0
2016-02-21 00:16:24,7.465000000000001
2016-02-22 15:01:39,98.0
2016-02-25 07:39:51,14.700000000000001
2016-02-27 21:56:50,98.0
2016-03-08 12:38:02,98.0
2016-04-01 16:41:25,5.403172820512821
2016-08-09 11:37:02,0.38
2017-04-07 15:03:32,0.017
2017-05-25 11:05:23,23.12
2017-05-25 11:14:42,98.0
2017-08-13 17:26:36,0.001


==> results/dateOutFlow__Doubler2.csv <==
2016-02-16 20:32:55,1.8
2016-02-17 15:40:08,5.4
2016-02-17 16:00:44,1.8
2016-02-17 16:01:16,1.8
2016-02-17 16:09:45,7.2
2016-02-17 16:11:34,1.8
2016-02-17 16:16:13,5.4
2016-02-17 16:53:45,5.4
2016-02-17 18:01:53,6.2495
2016-02-17 18:36:01,17.991
2016-02-17 19:21:22,7.2
2016-02-17 19:22:19,1.8
2016-02-17 21:04:24,18.0
2016-02-17 21:14:55,5.4
2016-02-17 21:30:34,9.0
2016-02-17 21:32:51,1.8
2016-02-17 21:46:29,4.5
2016-02-17 22:02:13,1.8
2016-02-17 22:12:24,3.6
2016-02-17 22:42:29,5.4
2016-02-17 22:48:05,9.0
2016-02-17 22:57:17,9.0
2016-02-17 23:01:41,0.9900000000000001
2016-02-17 23:07:22,3.6
2016-02-17 23:16:27,1.8
2016-02-17 23:21:25,17.4935
2016-02-17 23:30:48,13.122000000000002
2016-02-17 23:38:01,3.6
2016-02-17 23:45:37,9.0
2016-02-18 05:23:16,14.4
2016-02-18 06:16:28,9.0
2016-02-18 07:03:20,1.8
2016-02-18 09:20:21,180.09
2016-02-18 09:48:14,9.0
2016-02-18 10:01:06,2.6910000000000003
2016-02-18 10:33:28,6.66
2016-02-18 11:39:56,4.86
2016-02-18 12:59:34,16.200000000000003
2016-02-18 13:01:15,39.8645
2016-02-18 13:05:56,2.7
2016-02-18 13:34:49,3.4200000000000004
2016-02-18 13:43:06,2.3400000000000003
2016-02-18 13:49:17,8.100000000000001
2016-02-18 14:09:49,5.4
2016-02-18 14:14:20,9.99
2016-02-18 14:17:57,1.8
2016-02-18 14:17:57,14.4
2016-02-18 14:19:27,23.400000000000002
2016-02-18 14:20:04,16.200000000000003
2016-02-18 14:23:23,180.0
2016-02-18 14:23:53,18.0
2016-02-18 14:43:09,7.2
2016-02-18 14:53:47,1.8
2016-02-18 15:01:50,7.2
2016-02-18 15:08:39,36.0
2016-02-18 15:09:21,1.8
2016-02-18 15:09:52,360.009
2016-02-18 15:21:48,16.200000000000003
2016-02-18 15:23:13,1.8
2016-02-18 15:24:51,2.862
2016-02-18 15:25:04,1.8
2016-02-18 15:40:36,7.380000000000001
2016-02-18 15:40:36,30.6
2016-02-18 15:46:39,180.0
2016-02-18 16:12:47,180.0
2016-02-18 16:20:14,127.32400000000001
2016-02-18 16:44:15,180.0
2016-02-18 17:18:39,1.8
2016-02-18 17:27:23,17.982000000000003
2016-02-18 17:28:46,1.8
2016-02-18 17:31:55,1.8
2016-02-18 17:38:33,90.0
2016-02-18 17:42:01,1.8
2016-02-18 19:05:51,19.921000000000003
2016-02-18 22:04:36,270.0
2016-02-19 06:06:58,90.0
2016-02-19 06:12:19,3.6
2016-02-19 06:15:04,90.0
2016-02-19 08:48:57,39.6
2016-02-19 08:56:53,28.8
2016-02-19 09:00:38,9.540000000000001
2016-02-19 09:13:22,3.6
2016-02-19 09:26:20,54.00000000000001
2016-02-19 11:35:30,36.0
2016-02-19 11:54:32,12.600000000000001
2016-02-19 11:54:32,5.130000000000001
2016-02-19 14:40:18,70.555
2016-02-19 19:08:07,0.45
2016-02-19 19:12:40,0.030000000000000002
2016-02-19 22:38:00,18.976000000000003
2016-02-19 23:04:04,0.5
2016-02-20 02:00:58,0.09000000000000001
2016-02-20 03:08:42,0.09000000000000001
2016-02-20 22:51:48,540.0
2016-02-21 00:15:43,39.7
2016-02-21 01:32:20,0.1
2016-02-21 13:39:54,0.015000000000000001
2016-02-21 13:47:34,0.01
2016-02-21 14:16:22,54.00000000000001
2016-02-23 03:05:23,0.5
2016-02-26 06:28:02,324.0
2016-02-26 12:32:08,36.0
2016-02-27 11:03:05,3.6
2016-02-27 13:47:19,3.6
2016-02-27 13:58:12,18.0
2016-02-27 18:01:21,0.1
2016-02-27 18:07:37,16.200000000000003
2016-02-27 18:27:21,22.752000000000002
2016-02-27 18:56:13,72.0
2016-02-27 19:22:32,82.66717
2016-02-27 20:06:53,0.001
2016-02-27 20:06:57,0.001
2016-02-27 20:06:57,0.001
2016-02-27 20:14:00,1.0000000000000002e-06
2016-02-27 20:28:18,48.6
2016-02-27 20:32:11,0.9600000000000001
2016-02-27 20:32:23,0.9600000000000001
2016-02-27 20:39:24,0.9600000000000001
2016-02-27 20:42:17,0.9600000000000001
2016-02-27 20:42:30,0.9600000000000001
2016-02-27 20:42:33,0.9600000000000001
2016-02-27 20:43:05,47.826
2016-02-27 22:10:20,12.600000000000001
2016-02-28 01:57:37,90.0
2016-02-28 02:23:05,14.4
2016-02-28 02:39:53,9.0
2016-02-28 05:56:40,9.0
2016-02-28 06:01:14,1.8
2016-03-02 16:26:32,108.00000000000001
2016-03-02 16:27:40,22.680000000000003
2016-03-05 04:53:32,0.01
2016-03-09 02:24:33,162.0
2016-03-09 05:17:08,9.0
2016-03-09 13:04:31,0.01
2016-03-10 21:13:43,27.000000000000004
2016-03-10 22:00:06,1.8
2016-03-10 22:42:25,9.0
2016-03-10 22:49:42,1.8
2016-03-11 05:11:41,5.4
2016-03-11 13:39:29,18.0
2016-03-12 23:04:44,5.4
2016-03-13 15:40:17,3.6
2016-03-19 22:16:30,0.9855090000000001
2016-03-19 22:17:14,0.9391115000000001
2016-03-19 22:18:34,0.9777140000000001
2016-03-25 02:58:46,72.0
2016-03-25 22:07:46,1.8
2016-03-27 09:13:22,1.8
2016-03-27 23:21:05,1.8
2016-03-28 01:21:53,0.5
2016-03-29 19:14:38,0.76
2016-03-29 19:15:52,0.75
2016-03-29 19:17:33,0.7100000000000001
2016-03-29 19:23:03,0.7000000000000001
2016-04-01 16:41:04,56.11150000000001
2016-04-14 14:23:06,90.0
2016-05-04 15:41:42,0.5
2016-05-13 02:16:48,0.5
2016-06-10 20:03:15,0.2
2016-08-09 11:35:14,6.149
2016-08-10 14:44:07,0.30000000000000004


==> results/dateOutFlow__Doubler3.csv <==
2016-02-20 04:07:55,0.19
2016-02-20 05:17:33,0.19
2016-02-20 05:17:33,95.0
2016-02-20 05:17:48,3.6670000000000003
2016-02-20 05:18:41,66.5
2016-02-20 05:18:58,27.721000000000004
2016-02-20 05:20:23,95.0
2016-02-20 05:21:15,44.650000000000006
2016-02-20 05:23:02,95.0
2016-02-20 05:24:21,95.0
2016-02-20 05:25:15,55.138000000000005
2016-02-20 05:34:50,89.68
2016-02-20 10:00:43,71.25
2016-02-20 11:36:11,38.9140205
2016-02-27 21:12:10,5.7
2016-03-02 13:03:27,0.0668895
2016-03-02 14:32:43,0.28350000000000003
2016-03-04 17:56:35,0.9500000000000001
2016-03-04 17:56:35,0.05


==> results/dateOutFlow__DynamicPyramid.csv <==
2016-03-03 02:08:09,3.0
2016-03-03 11:03:38,3.0
2016-03-03 14:06:45,3.0
2016-03-06 10:49:01,3.0
2016-03-06 11:17:55,3.0
2016-03-07 01:29:01,3.0
2016-03-07 12:12:03,3.0
2016-03-09 18:11:45,6.0
2016-03-09 18:11:45,6.0
2016-03-09 20:18:37,3.0
2016-03-09 21:27:52,5.501
2016-03-10 09:13:23,4.0
2016-03-10 09:13:23,2.0
2016-03-10 09:13:23,2.02
2016-03-10 09:13:23,12.0
2016-03-10 09:13:23,2.0
2016-03-10 09:13:23,20.0
2016-03-10 09:13:23,2.0
2016-03-10 09:13:23,2.0
2016-03-10 09:13:23,2.0
2016-03-10 09:13:23,2.0
2016-03-10 09:13:23,10.0
2016-03-10 09:13:23,2.0
2016-03-10 09:13:23,4.0
2016-03-10 09:13:23,3.0
2016-03-10 09:13:23,1.5
2016-03-10 09:13:23,1.5
2016-03-10 16:15:08,150.0
2016-03-10 16:15:08,3.0
2016-03-10 16:15:08,19.5
2016-03-10 16:15:08,15.000000000000002
2016-03-10 16:15:08,1.5
2016-03-10 18:12:09,150.0
2016-03-10 22:04:14,150.0
2016-03-10 23:41:16,28.500000000000004
2016-03-11 00:00:16,44.1
2016-03-11 00:14:02,15.000000000000002
2016-03-11 00:14:02,30.000000000000004
2016-03-11 00:14:02,15.000000000000002
2016-03-11 00:20:52,15.000000000000002
2016-03-11 00:20:52,15.000000000000002
2016-03-11 00:20:52,30.000000000000004
2016-03-11 00:20:52,7.500000000000001
2016-03-11 00:20:52,3.0
2016-03-11 00:46:31,75.0
2016-03-11 00:46:31,1.5
2016-03-11 00:46:31,9.0
2016-03-11 00:46:31,1.5
2016-03-11 00:46:31,37.5
2016-03-11 00:46:31,1.5
2016-03-11 02:03:04,1.5
2016-03-11 02:08:09,1.5
2016-03-11 02:11:47,7.500000000000001
2016-03-11 07:41:34,75.0
2016-03-11 07:41:34,15.000000000000002
2016-03-11 07:41:34,30.000000000000004
2016-03-11 07:45:05,45.0
2016-03-11 07:50:15,90.0
2016-03-11 07:59:30,35.1
2016-03-11 09:46:08,150.0
2016-03-11 09:48:05,30.000000000000004
2016-03-11 09:51:05,37.5
2016-03-11 10:07:50,97.5
2016-03-11 10:07:50,3.0
2016-03-11 10:07:50,1.5
2016-03-11 10:07:50,3.0
2016-03-11 10:24:09,75.0
2016-03-11 10:24:09,43.5
2016-03-11 10:29:04,3.0
2016-03-11 10:46:15,112.50000000000001
2016-03-11 14:09:31,67.5
2016-03-11 14:09:31,30.000000000000004
2016-03-11 14:25:29,90.0
2016-03-11 14:31:36,60.00000000000001
2016-03-11 16:50:38,75.0
2016-03-11 16:52:40,75.0
2016-03-11 16:54:32,45.0
2016-03-11 17:00:20,90.0
2016-03-11 17:04:17,30.000000000000004
2016-03-11 17:06:12,97.5
2016-03-11 17:11:30,75.0
2016-03-11 17:11:30,7.500000000000001
2016-03-11 17:17:56,150.0
2016-03-11 17:20:45,63.00000000000001
2016-03-11 17:27:02,112.50000000000001
2016-03-11 17:27:02,1.5
2016-03-11 17:27:02,1.5
2016-03-11 17:27:02,1.5
2016-03-11 17:27:02,1.5
2016-03-11 17:27:02,3.0
2016-03-11 17:27:02,1.5
2016-03-11 17:27:02,15.000000000000002
2016-03-11 17:34:23,75.0
2016-03-11 17:34:23,1.5
2016-03-11 17:35:49,100.50000000000001
2016-03-11 17:38:19,75.0
2016-03-11 17:38:19,75.0
2016-03-11 17:39:13,84.0
2016-03-11 17:40:54,60.00000000000001
2016-03-11 17:40:54,1.5
2016-03-11 17:41:28,60.00000000000001
2016-03-11 17:41:28,90.0
2016-03-11 17:44:02,150.0
2016-03-11 17:46:09,97.5
2016-03-11 17:56:06,150.0
2016-03-11 18:01:36,105.00000000000001
2016-03-11 18:04:46,127.50000000000001
2016-03-11 18:08:32,132.0
2016-03-11 18:32:56,54.00000000000001
2016-03-11 18:36:10,90.0
2016-03-11 18:41:39,142.5
2016-03-11 18:47:06,138.0
2016-03-11 18:47:06,1.5
2016-03-11 19:32:31,150.0
2016-03-11 19:32:31,52.50000000000001
2016-03-11 19:35:23,214.70000000000002
2016-03-11 22:03:46,150.0
2016-03-11 22:20:47,75.0
2016-03-11 23:12:39,150.0
2016-03-12 07:02:34,112.50000000000001
2016-03-12 21:07:41,225.00000000000003
2016-03-12 21:27:05,57.00000000000001
2016-03-12 22:21:27,49.77449001800001
2016-03-13 00:16:12,75.0
2016-03-14 02:12:22,8.386000000000001
2016-03-14 20:43:09,5.016816558895979
2016-03-14 22:59:09,147.0
2016-03-18 12:33:30,115.50000000000001
2016-03-18 12:35:56,15.000000000000002
2016-03-18 16:34:24,150.0
2016-03-18 16:34:24,22.5
2016-03-25 21:11:39,19.336207510819
2016-03-25 22:09:04,112.50000000000001
2016-04-01 13:11:21,150.0
2016-04-03 11:23:23,75.0
2016-04-05 03:43:54,16.318536025097636
2016-04-05 09:00:39,138.0
2016-04-10 17:29:17,150.0
2016-04-10 17:29:17,4.050000000000001
2016-04-10 17:35:08,120.00000000000001
2016-04-10 17:49:30,150.0
2016-04-10 17:49:30,21.0
2016-05-10 20:47:22,13.403440000000002


==> results/dateOutFlow__Etheramid1.csv <==
2016-04-15 09:27:41,1.0
2016-04-15 10:32:29,0.5
2016-04-15 10:32:29,0.5
2016-04-18 10:29:19,1.0
2016-04-18 10:30:16,0.5
2016-04-18 10:30:16,0.5
2016-04-18 11:08:50,0.5
2016-04-18 11:08:50,0.25
2016-04-18 11:08:50,0.25
2016-04-18 11:25:24,0.5
2016-04-18 11:25:24,0.5
2016-04-18 13:17:07,0.5
2016-04-18 13:17:07,0.5
2016-04-18 13:23:26,0.5
2016-04-18 13:23:26,0.5
2016-04-18 13:23:54,0.5
2016-04-18 13:23:54,0.5
2016-04-18 13:24:40,0.5
2016-04-18 13:24:40,0.5
2016-04-18 13:26:44,0.5
2016-04-18 13:26:44,0.25
2016-04-18 13:26:44,0.25
2016-04-18 15:16:57,0.5
2016-04-18 15:16:57,0.25
2016-04-18 15:16:57,0.125
2016-04-18 15:16:57,0.125
2016-04-18 15:54:25,0.5
2016-04-18 15:54:25,0.25
2016-04-18 15:54:25,0.25
2016-04-18 22:12:04,0.5
2016-04-18 22:12:04,0.25
2016-04-18 22:12:04,0.125
2016-04-18 22:12:04,0.125
2016-04-19 15:45:04,0.5
2016-04-19 15:45:04,0.25
2016-04-19 15:45:04,0.25
2016-04-20 02:52:28,0.5
2016-04-20 02:52:28,0.25
2016-04-20 02:52:28,0.25
2016-04-20 08:41:28,0.5
2016-04-20 08:41:28,0.25
2016-04-20 08:41:28,0.125
2016-04-20 08:41:28,0.0625
2016-04-20 08:41:28,0.0625
2016-04-20 08:43:01,0.5
2016-04-20 08:43:01,0.5
2016-04-20 08:57:50,0.5
2016-04-20 08:57:50,0.25
2016-04-20 08:57:50,0.125
2016-04-20 08:57:50,0.125
2016-04-20 09:09:29,0.5
2016-04-20 09:09:29,0.25
2016-04-20 09:09:29,0.125
2016-04-20 09:09:29,0.125
2016-04-21 08:45:17,0.5
2016-04-21 08:45:17,0.25
2016-04-21 08:45:17,0.125
2016-04-21 08:45:17,0.125
2016-04-21 11:57:15,1.0
2016-04-21 15:52:31,0.5
2016-04-21 15:52:31,0.5
2016-04-21 16:03:12,0.5
2016-04-21 16:03:12,0.25
2016-04-21 16:03:12,0.25
2016-04-21 18:08:54,0.5
2016-04-21 18:08:54,0.25
2016-04-21 18:08:54,0.25
2016-04-21 18:59:29,0.5
2016-04-21 18:59:29,0.25
2016-04-21 18:59:29,0.25
2016-04-21 19:10:11,0.5
2016-04-21 19:10:11,0.25
2016-04-21 19:10:11,0.125
2016-04-21 19:10:11,0.125
2016-04-21 19:22:43,0.5
2016-04-21 19:22:43,0.25
2016-04-21 19:22:43,0.125
2016-04-21 19:22:43,0.125
2016-04-21 20:04:46,0.5
2016-04-21 20:04:46,0.25
2016-04-21 20:04:46,0.25
2016-04-21 20:18:35,0.5
2016-04-21 20:18:35,0.5
2016-04-21 20:32:40,1.0
2016-04-21 20:38:30,0.5
2016-04-21 20:38:30,0.5
2016-04-21 20:39:46,1.0
2016-04-21 20:46:55,0.5
2016-04-21 20:46:55,0.25
2016-04-21 20:46:55,0.25
2016-04-21 20:49:45,0.5
2016-04-21 20:49:45,0.25
2016-04-21 20:49:45,0.25
2016-04-21 20:50:02,0.5
2016-04-21 20:50:02,0.25
2016-04-21 20:50:02,0.125
2016-04-21 20:50:02,0.0625
2016-04-21 20:50:02,0.0625
2016-04-21 21:11:00,0.5
2016-04-21 21:11:00,0.5
2016-04-21 21:11:41,0.5
2016-04-21 21:11:41,0.25
2016-04-21 21:11:41,0.125
2016-04-21 21:11:41,0.0625
2016-04-21 21:11:41,0.0625
2016-04-21 21:14:12,1.0
2016-04-21 21:14:17,1.0
2016-04-21 21:16:57,0.5
2016-04-21 21:16:57,0.5
2016-04-21 21:22:28,1.0
2016-04-21 21:22:28,0.5
2016-04-21 21:22:28,0.5
2016-04-21 21:26:33,0.5
2016-04-21 21:26:33,0.25
2016-04-21 21:26:33,0.25
2016-04-21 21:27:20,1.0
2016-04-21 21:33:28,0.5
2016-04-21 21:33:28,0.25
2016-04-21 21:33:28,0.125
2016-04-21 21:33:28,0.125
2016-04-21 21:37:27,1.0
2016-04-21 21:37:29,1.0
2016-04-21 21:37:59,1.0
2016-04-21 21:42:25,0.5
2016-04-21 21:42:25,0.25
2016-04-21 21:42:25,0.125
2016-04-21 21:42:25,0.0625
2016-04-21 21:42:25,0.0625
2016-04-21 21:46:11,0.5
2016-04-21 21:46:11,0.25
2016-04-21 21:46:11,0.125
2016-04-21 21:46:11,0.0625
2016-04-21 21:46:11,0.0625
2016-04-21 21:50:39,0.5
2016-04-21 21:50:39,0.25
2016-04-21 21:50:39,0.125
2016-04-21 21:50:39,0.0625
2016-04-21 21:50:39,0.03125
2016-04-21 21:50:39,0.03125
2016-04-21 21:54:00,0.5
2016-04-21 21:54:00,0.5
2016-04-21 21:54:14,0.5
2016-04-21 21:54:14,0.5
2016-04-21 21:55:06,0.5
2016-04-21 21:55:06,0.5
2016-04-21 22:11:39,0.5
2016-04-21 22:11:39,0.25
2016-04-21 22:11:39,0.125
2016-04-21 22:11:39,0.0625
2016-04-21 22:11:39,0.03125
2016-04-21 22:11:39,0.015625
2016-04-21 22:11:39,0.015625
2016-04-21 22:14:25,0.5
2016-04-21 22:14:25,0.25
2016-04-21 22:14:25,0.125
2016-04-21 22:14:25,0.0625
2016-04-21 22:14:25,0.0625
2016-04-21 22:15:22,0.5
2016-04-21 22:15:22,0.5
2016-04-21 22:15:22,0.5
2016-04-21 22:15:22,0.5
2016-04-21 22:15:33,0.5
2016-04-21 22:15:33,0.5
2016-04-21 22:15:59,0.5
2016-04-21 22:15:59,0.5
2016-04-21 22:16:20,0.5
2016-04-21 22:16:20,0.5
2016-04-21 22:19:34,0.5
2016-04-21 22:19:34,0.25
2016-04-21 22:19:34,0.125
2016-04-21 22:19:34,0.0625
2016-04-21 22:19:34,0.0625
2016-04-21 22:22:15,0.5
2016-04-21 22:22:15,0.25
2016-04-21 22:22:15,0.125
2016-04-21 22:22:15,0.0625
2016-04-21 22:22:15,0.03125
2016-04-21 22:22:15,0.015625
2016-04-21 22:22:15,0.015625
2016-04-21 22:24:22,0.5
2016-04-21 22:24:22,0.25
2016-04-21 22:24:22,0.125
2016-04-21 22:24:22,0.0625
2016-04-21 22:24:22,0.0625
2016-04-21 22:27:42,0.5
2016-04-21 22:27:42,0.5
2016-04-21 22:27:42,0.5
2016-04-21 22:27:42,0.5
2016-04-21 22:27:55,0.5
2016-04-21 22:27:55,0.5
2016-04-21 22:28:46,0.5
2016-04-21 22:28:46,0.25
2016-04-21 22:28:46,0.125
2016-04-21 22:28:46,0.0625
2016-04-21 22:28:46,0.03125
2016-04-21 22:28:46,0.015625
2016-04-21 22:28:46,0.015625
2016-04-21 22:28:46,0.5
2016-04-21 22:28:46,0.25
2016-04-21 22:28:46,0.125
2016-04-21 22:28:46,0.0625
2016-04-21 22:28:46,0.03125
2016-04-21 22:28:46,0.015625
2016-04-21 22:28:46,0.015625
2016-04-21 22:32:58,0.5
2016-04-21 22:32:58,0.25
2016-04-21 22:32:58,0.125
2016-04-21 22:32:58,0.0625
2016-04-21 22:32:58,0.03125
2016-04-21 22:32:58,0.03125
2016-04-21 22:34:41,0.5
2016-04-21 22:34:41,0.25
2016-04-21 22:34:41,0.25
2016-04-21 22:36:26,0.5
2016-04-21 22:36:26,0.25
2016-04-21 22:36:26,0.125
2016-04-21 22:36:26,0.0625
2016-04-21 22:36:26,0.03125
2016-04-21 22:36:26,0.03125
2016-04-21 22:37:07,0.5
2016-04-21 22:37:07,0.5
2016-04-21 22:37:07,0.5
2016-04-21 22:37:07,0.5
2016-04-21 22:42:19,0.5
2016-04-21 22:42:19,0.25
2016-04-21 22:42:19,0.125
2016-04-21 22:42:19,0.125
2016-04-21 22:59:45,0.5
2016-04-21 22:59:45,0.25
2016-04-21 22:59:45,0.125
2016-04-21 22:59:45,0.0625
2016-04-21 22:59:45,0.0625
2016-04-21 23:01:04,0.5
2016-04-21 23:01:04,0.25
2016-04-21 23:01:04,0.125
2016-04-21 23:01:04,0.0625
2016-04-21 23:01:04,0.03125
2016-04-21 23:01:04,0.015625
2016-04-21 23:01:04,0.015625
2016-04-21 23:01:04,0.5
2016-04-21 23:01:04,0.25
2016-04-21 23:01:04,0.125
2016-04-21 23:01:04,0.0625
2016-04-21 23:01:04,0.03125
2016-04-21 23:01:04,0.015625
2016-04-21 23:01:04,0.015625
2016-04-21 23:04:52,0.5
2016-04-21 23:04:52,0.5
2016-04-21 23:12:52,0.5
2016-04-21 23:12:52,0.25
2016-04-21 23:12:52,0.125
2016-04-21 23:12:52,0.125
2016-04-21 23:13:24,0.5
2016-04-21 23:13:24,0.25
2016-04-21 23:13:24,0.125
2016-04-21 23:13:24,0.0625
2016-04-21 23:13:24,0.03125
2016-04-21 23:13:24,0.03125
2016-04-21 23:18:58,0.5
2016-04-21 23:18:58,0.25
2016-04-21 23:18:58,0.125
2016-04-21 23:18:58,0.0625
2016-04-21 23:18:58,0.03125
2016-04-21 23:18:58,0.03125
2016-04-21 23:31:51,0.5
2016-04-21 23:31:51,0.25
2016-04-21 23:31:51,0.125
2016-04-21 23:31:51,0.0625
2016-04-21 23:31:51,0.03125
2016-04-21 23:31:51,0.015625
2016-04-21 23:31:51,0.015625
2016-04-21 23:46:21,0.5
2016-04-21 23:46:21,0.25
2016-04-21 23:46:21,0.125
2016-04-21 23:46:21,0.0625
2016-04-21 23:46:21,0.0625
2016-04-21 23:46:43,0.5
2016-04-21 23:46:43,0.25
2016-04-21 23:46:43,0.125
2016-04-21 23:46:43,0.0625
2016-04-21 23:46:43,0.0625
2016-04-22 02:17:06,0.5
2016-04-22 02:17:06,0.25
2016-04-22 02:17:06,0.125
2016-04-22 02:17:06,0.0625
2016-04-22 02:17:06,0.03125
2016-04-22 02:17:06,0.015625
2016-04-22 02:17:06,0.015625
2016-04-22 02:26:46,0.5
2016-04-22 02:26:46,0.25
2016-04-22 02:26:46,0.125
2016-04-22 02:26:46,0.0625
2016-04-22 02:26:46,0.03125
2016-04-22 02:26:46,0.015625
2016-04-22 02:26:46,0.015625
2016-04-22 06:26:17,0.5
2016-04-22 06:26:17,0.25
2016-04-22 06:26:17,0.125
2016-04-22 06:26:17,0.0625
2016-04-22 06:26:17,0.03125
2016-04-22 06:26:17,0.015625
2016-04-22 06:26:17,0.015625
2016-04-22 10:44:28,0.5
2016-04-22 10:44:28,0.25
2016-04-22 10:44:28,0.125
2016-04-22 10:44:28,0.0625
2016-04-22 10:44:28,0.03125
2016-04-22 10:44:28,0.015625
2016-04-22 10:44:28,0.015625
2016-04-22 10:46:05,0.5
2016-04-22 10:46:05,0.25
2016-04-22 10:46:05,0.125
2016-04-22 10:46:05,0.0625
2016-04-22 10:46:05,0.03125
2016-04-22 10:46:05,0.015625
2016-04-22 10:46:05,0.015625
2016-04-22 10:56:32,0.5
2016-04-22 10:56:32,0.25
2016-04-22 10:56:32,0.125
2016-04-22 10:56:32,0.0625
2016-04-22 10:56:32,0.0625
2016-04-22 11:01:43,0.5
2016-04-22 11:01:43,0.25
2016-04-22 11:01:43,0.125
2016-04-22 11:01:43,0.0625
2016-04-22 11:01:43,0.0625
2016-04-22 11:10:40,0.5
2016-04-22 11:10:40,0.25
2016-04-22 11:10:40,0.25
2016-04-22 12:25:50,0.5
2016-04-22 12:25:50,0.25
2016-04-22 12:25:50,0.125
2016-04-22 12:25:50,0.125
2016-04-22 14:18:27,1.0
2016-04-22 16:23:42,0.5
2016-04-22 16:23:42,0.5
2016-04-22 17:19:01,1.0
2016-04-22 17:42:12,0.5
2016-04-22 17:42:12,0.5
2016-04-22 20:23:09,0.5
2016-04-22 20:23:09,0.25
2016-04-22 20:23:09,0.125
2016-04-22 20:23:09,0.0625
2016-04-22 20:23:09,0.03125
2016-04-22 20:23:09,0.015625
2016-04-22 20:23:09,0.015625
2016-04-22 21:32:26,0.5
2016-04-22 21:32:26,0.5
2016-04-23 01:49:49,0.5
2016-04-23 01:49:49,0.25
2016-04-23 01:49:49,0.125
2016-04-23 01:49:49,0.125
2016-04-23 18:51:46,1.0
2016-04-23 19:09:47,0.5
2016-04-23 19:09:47,0.25
2016-04-23 19:09:47,0.125
2016-04-23 19:09:47,0.0625
2016-04-23 19:09:47,0.0625
2016-04-26 08:47:36,0.5
2016-04-26 08:47:36,0.25
2016-04-26 08:47:36,0.125
2016-04-26 08:47:36,0.0625
2016-04-26 08:47:36,0.0625
2016-04-26 11:26:16,0.5
2016-04-26 11:26:16,0.25
2016-04-26 11:26:16,0.25
2016-04-30 10:05:46,0.5
2016-04-30 10:05:46,0.25
2016-04-30 10:05:46,0.125
2016-04-30 10:05:46,0.125
2016-05-02 16:19:19,0.5
2016-05-02 16:19:19,0.25
2016-05-02 16:19:19,0.125
2016-05-02 16:19:19,0.0625
2016-05-02 16:19:19,0.0625
2016-05-05 13:54:53,0.5
2016-05-05 13:54:53,0.25
2016-05-05 13:54:53,0.125
2016-05-05 13:54:53,0.0625
2016-05-05 13:54:53,0.0625
2016-05-11 15:36:50,0.5
2016-05-11 15:36:50,0.5


==> results/dateOutFlow__EthereumPyramid.csv <==
2015-09-07 20:27:53,2.7
2015-09-07 21:02:49,1.0
2015-09-07 21:04:56,2.7
2015-09-07 21:07:03,1.0
2015-09-07 21:50:22,2.7
2015-09-08 00:43:59,2.7
2015-09-08 02:36:08,2.7
2015-09-08 05:25:22,2.7
2015-09-08 12:20:30,2.7
2015-09-08 13:45:29,9.009
2015-09-08 14:20:31,2.7
2015-09-08 16:48:26,2.7
2015-09-09 04:18:21,12.0012
2015-09-09 14:27:05,2.7
2015-09-09 22:45:34,1.0
2015-09-10 06:19:53,2.7
2015-09-10 20:19:55,2.7
2015-09-10 22:12:23,2.7
2015-09-11 16:00:22,2.7
2015-09-11 19:28:44,1e-05
2015-09-11 19:57:48,0.01
2015-09-13 18:19:25,1.0
2015-09-13 18:26:31,1.0
2015-09-13 21:15:17,2.7
2015-09-13 21:55:23,2.7
2015-09-14 03:12:15,2.7
2015-09-14 04:23:06,2.7
2015-09-14 06:07:23,2.7
2015-09-14 09:34:49,2.7
2015-09-14 11:32:09,1.0
2015-09-14 11:45:14,2.7
2015-09-17 21:58:59,2.7
2015-09-19 09:08:17,2.7
2015-09-20 21:35:19,6.500000000460001e-07
2015-09-21 06:37:25,2.7
2015-09-22 00:45:21,2.7
2015-09-23 15:46:38,2.7
2015-09-23 20:01:50,2.7
2015-09-23 20:03:05,2.7
2015-09-24 22:30:55,2.7
2015-10-01 00:59:22,2.7
2015-10-05 01:58:20,2.7
2015-10-05 02:02:12,1.0
2015-10-05 02:05:48,1.0
2015-10-05 23:35:15,2.7
2015-10-08 18:57:07,2.7
2015-10-08 19:20:31,2.7
2015-10-10 00:07:59,2.7
2015-10-12 00:26:45,2.7
2015-10-13 14:31:49,2.7
2015-10-13 21:33:06,2.7
2015-10-13 21:33:21,1.0
2015-10-14 12:26:53,1.0
2015-10-17 02:17:50,2.7
2015-10-18 21:31:30,2.7
2015-10-19 21:34:23,0.01
2015-10-19 23:35:56,2.7
2015-11-01 19:03:45,2.7
2015-11-02 02:05:51,2.7
2015-11-13 20:40:14,2.7
2015-11-14 22:40:58,0.0009650000000001051
2015-11-14 22:40:58,2.7
2015-11-15 21:03:36,2.7
2015-11-16 19:02:41,2.7
2015-11-17 05:02:47,2.7
2015-11-18 23:28:13,2.7
2015-11-19 00:20:40,2.7
2015-11-23 11:26:40,2.7
2015-11-24 00:58:08,2.7
2015-11-26 17:50:48,2.7
2015-12-03 08:13:51,2.7
2015-12-08 01:56:50,2.7
2015-12-12 17:50:44,1.0
2015-12-12 18:48:18,1.0
2015-12-12 18:55:35,2.7
2015-12-12 23:25:25,2.7
2015-12-13 00:57:51,2.7
2015-12-13 01:53:57,2.7
2015-12-13 04:53:47,2.7
2015-12-13 06:51:02,2.7
2015-12-13 09:59:21,2.0
2015-12-13 09:59:21,2.7
2015-12-13 10:30:33,1e-18
2015-12-14 00:35:40,2.7
2015-12-14 18:38:10,2.7
2015-12-14 18:51:17,2.7
2015-12-14 18:54:13,2.7
2015-12-14 18:55:28,2.7
2015-12-20 22:52:16,2.7
2015-12-20 23:20:11,2.7
2015-12-22 20:02:58,2.7
2015-12-26 22:22:03,2.7
2015-12-28 01:43:42,2.7
2015-12-28 08:30:10,2.7
2015-12-29 01:39:02,2.7
2016-01-03 22:29:00,1.0
2016-01-07 14:22:27,2.7
2016-01-08 13:15:05,0.9950000000000001
2016-01-11 21:25:46,2.7
2016-01-15 16:15:30,1e-18
2016-01-16 05:36:55,2.7
2016-01-20 01:47:41,2.7
2016-01-20 15:57:29,0.9950000000000001
2016-01-22 22:37:53,2.7
2016-01-22 22:38:02,2.7
2016-01-22 22:38:02,2.7
2016-01-22 22:38:02,2.7
2016-01-24 22:21:12,1.0
2016-01-24 22:21:37,1.0
2016-01-24 23:36:49,2.7
2016-01-24 23:38:41,2.7
2016-01-26 01:43:00,2.7
2016-01-26 19:21:11,2.7
2016-01-28 13:18:47,2.7
2016-01-28 17:59:22,2.7
2016-01-28 19:47:53,2.7
2016-01-28 20:32:14,2.7
2016-01-28 21:29:54,2.7
2016-01-28 22:01:19,2.7
2016-01-28 22:01:39,2.7
2016-01-29 09:40:59,2.7
2016-01-29 11:28:27,0.9900000000000001
2016-01-29 13:34:37,2.7
2016-01-29 19:44:49,2.7
2016-01-29 21:24:19,2.7
2016-01-29 22:15:34,2.7
2016-01-30 08:50:48,2.7
2016-01-30 13:40:13,2.7
2016-01-30 14:58:21,2.7
2016-01-30 15:29:42,2.7
2016-01-30 16:33:10,2.7
2016-01-30 20:52:19,2.7
2016-01-31 01:01:45,2.7
2016-01-31 01:03:06,2.7
2016-01-31 01:05:56,2.7
2016-01-31 01:07:45,2.7
2016-01-31 10:10:03,2.7
2016-01-31 21:41:11,2.7
2016-02-03 22:19:05,2.7
2016-02-05 00:41:35,2.7
2016-02-05 22:07:32,0.9950000000000001
2016-02-07 04:17:17,2.7
2016-02-07 18:04:02,0.9950000000000001
2016-02-09 13:47:20,2.7
2016-02-09 21:58:14,2.7
2016-02-10 02:43:17,2.7
2016-02-10 05:59:11,1.0
2016-02-10 05:59:11,2.7
2016-02-10 14:57:43,1.0
2016-02-10 17:32:49,2.7
2016-02-11 06:26:00,2.7
2016-02-11 19:27:53,2.7
2016-02-11 19:29:31,2.7
2016-02-11 19:55:26,9.0
2016-02-11 22:29:43,0.9950000000000001
2016-02-11 22:32:57,2.7
2016-02-11 22:38:06,1.0
2016-02-11 22:52:12,2.7
2016-02-11 22:59:35,2.7
2016-02-12 00:22:53,2.7
2016-02-12 10:33:01,2.7
2016-02-12 12:08:58,2.7
2016-02-12 12:54:34,2.7
2016-02-12 14:55:18,2.7
2016-02-12 19:46:39,2.7
2016-02-12 19:50:48,2.7
2016-02-12 22:17:48,2.7
2016-02-13 13:19:28,2.7
2016-02-13 18:49:51,2.7
2016-02-14 04:22:32,2.7
2016-02-14 04:24:42,2.7
2016-02-15 01:43:33,2.7
2016-02-15 01:58:29,2.7
2016-02-15 11:51:40,2.7
2016-02-15 20:33:14,2.7
2016-02-15 20:43:36,2.7
2016-02-15 22:22:36,2.7
2016-02-16 00:15:49,2.7
2016-02-16 04:25:23,1.0
2016-02-16 04:25:44,1.0
2016-02-16 04:25:44,1.0
2016-02-16 04:25:44,1.0
2016-02-16 04:25:44,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:25:48,1.0
2016-02-16 04:26:04,1.0
2016-02-16 04:33:48,2.7
2016-02-16 19:46:01,2.7
2016-02-17 15:09:13,2.7
2016-02-18 09:53:37,2.7
2016-02-18 22:08:21,2.7
2016-02-19 13:41:41,2.7
2016-02-19 17:33:33,2.7
2016-02-19 19:38:04,1.0
2016-02-19 19:47:49,2.7
2016-02-19 19:49:38,2.7
2016-02-19 19:52:04,2.7
2016-02-19 19:53:33,2.7
2016-02-19 23:15:25,2.7
2016-02-20 03:29:14,2.7
2016-02-20 03:29:44,2.7
2016-02-20 03:30:17,2.7
2016-02-20 03:30:17,2.7
2016-02-20 03:30:17,2.7
2016-02-20 03:30:17,2.7
2016-02-20 03:30:17,2.7
2016-02-20 03:30:17,2.7
2016-02-20 03:30:17,2.7
2016-02-20 03:30:17,2.7
2016-02-20 03:30:25,2.7
2016-02-20 03:30:25,2.7
2016-02-20 03:30:25,2.7
2016-02-20 03:30:25,2.7
2016-02-20 03:30:25,2.7
2016-02-20 11:31:53,2.7
2016-02-20 11:44:21,2.7
2016-02-20 11:50:08,2.7
2016-02-20 11:54:05,2.7
2016-02-21 04:04:04,2.7
2016-02-23 01:27:31,2.7
2016-02-23 10:11:24,0.095
2016-02-24 15:36:28,2.7
2016-02-25 00:44:57,2.7
2016-02-25 07:43:27,2.7
2016-02-25 07:47:01,2.7
2016-02-25 07:49:17,2.7
2016-02-25 11:54:53,2.7
2016-02-25 11:58:14,1.0
2016-02-25 11:59:30,1.0
2016-02-26 10:08:16,2.7
2016-02-26 23:01:32,2.7
2016-02-27 03:56:13,2.7
2016-02-27 03:57:53,2.7
2016-02-27 03:57:53,2.7
2016-02-27 03:57:53,2.7
2016-02-27 03:57:53,2.7
2016-02-27 03:57:53,2.7
2016-02-27 03:57:53,2.7
2016-02-27 03:57:56,2.7
2016-02-27 03:57:56,2.7
2016-02-27 03:57:56,2.7
2016-02-27 03:57:56,2.7
2016-02-27 03:57:56,2.7
2016-02-27 03:58:47,2.7
2016-02-27 10:49:14,2.7
2016-03-01 19:11:45,2.7
2016-03-01 19:11:45,2.7
2016-03-01 19:11:45,2.7
2016-03-01 19:12:26,2.7
2016-03-01 19:12:26,2.7
2016-03-01 19:12:26,2.7
2016-03-01 19:12:26,2.7
2016-03-01 19:12:26,2.7
2016-03-01 19:12:26,2.7
2016-03-01 19:12:26,2.7
2016-03-01 19:12:47,2.7
2016-03-01 19:12:47,2.7
2016-03-01 19:12:47,2.7
2016-03-01 19:12:47,2.7
2016-03-01 19:12:47,2.7
2016-03-01 19:12:47,2.7
2016-03-01 19:12:47,2.7
2016-03-01 19:12:47,2.7
2016-03-01 19:13:25,2.7
2016-03-01 19:13:25,2.7
2016-03-01 19:13:25,2.7
2016-03-01 19:13:52,2.7
2016-03-01 19:13:52,2.7
2016-03-01 19:13:52,2.7
2016-03-01 19:13:52,2.7
2016-03-01 19:13:52,2.7
2016-03-01 19:13:52,2.7
2016-03-01 19:13:52,2.7
2016-03-01 19:13:52,2.7
2016-03-02 15:10:20,2.7
2016-03-04 01:34:34,2.7
2016-03-05 17:46:37,2.7
2016-03-06 10:38:56,2.7
2016-03-08 20:07:00,2.7
2016-03-10 00:28:22,2.7
2016-03-10 23:17:51,2.7
2016-03-11 13:38:00,2.7
2016-03-12 09:34:47,2.7
2016-03-13 14:35:51,2.7
2016-03-15 01:27:59,2.7
2016-03-16 23:34:30,2.7
2016-03-18 10:50:44,2.7
2016-03-21 03:33:56,2.7
2016-03-25 16:25:59,2.7
2016-03-26 23:43:59,2.7
2016-03-28 17:10:36,2.7
2016-03-30 03:43:37,1.0
2016-03-30 03:48:52,1.0
2016-03-30 17:35:58,2.7
2016-04-01 05:56:57,2.7
2016-04-01 05:58:49,2.7
2016-04-01 05:58:49,2.7
2016-04-01 05:58:49,2.7
2016-04-01 05:58:49,2.7
2016-04-01 05:58:49,2.7
2016-04-01 05:58:49,2.7
2016-04-01 05:58:49,2.7
2016-04-01 05:58:49,2.7
2016-04-01 05:59:02,2.7
2016-04-01 05:59:02,2.7
2016-04-01 05:59:02,2.7
2016-04-01 05:59:02,2.7
2016-04-04 21:53:39,2.7
2016-04-07 01:40:50,2.7
2016-04-12 12:49:06,2.7
2016-04-12 12:56:10,2.7
2016-04-14 17:14:40,2.7
2016-04-30 19:59:27,2.7
2016-04-30 23:36:22,0.030339810000000002
2016-04-30 23:36:22,0.57120285
2016-04-30 23:36:22,0.39845734000000005
2016-05-07 00:48:41,2.7
2016-05-10 23:30:59,2.7
2016-05-17 21:35:18,2.7
2016-05-17 22:01:32,2.7
2016-05-18 03:14:29,2.7
2016-05-23 16:44:16,2.7
2016-05-23 19:33:01,2.7
2016-05-25 03:03:43,2.7
2016-06-08 18:59:53,2.7
2016-06-10 02:39:32,2.7
2016-06-20 18:14:42,2.7
2016-06-24 16:27:58,90.80000000000001
2016-07-04 18:34:04,1.0
2016-07-05 23:24:34,2.7
2016-07-19 08:34:03,2.7
2016-07-29 10:13:33,0.9900000000000001


==> results/dateOutFlow__Ethstick.csv <==
2016-04-06 22:22:36,6.0
2016-04-06 22:28:18,6.0
2016-04-06 22:28:18,0.25
2016-04-06 22:28:43,6.0
2016-04-06 22:28:43,0.25
2016-04-06 22:29:18,6.0
2016-04-06 22:29:18,0.25
2016-04-06 22:30:03,0.25
2016-04-06 22:30:42,6.0
2016-04-06 22:30:42,0.25
2016-04-06 22:32:09,6.0
2016-04-06 22:32:09,0.25
2016-04-06 22:34:31,6.0
2016-04-06 22:34:31,0.25
2016-04-06 22:35:13,0.25
2016-04-06 22:36:29,6.0
2016-04-06 22:36:29,0.25
2016-04-06 22:37:24,6.0
2016-04-06 22:37:24,0.25
2016-04-06 22:37:27,6.0
2016-04-06 22:37:27,0.25
2016-04-06 22:37:51,6.0
2016-04-06 22:37:51,0.25
2016-04-06 22:38:16,0.25
2016-04-06 22:38:35,6.0
2016-04-06 22:38:35,0.25
2016-04-06 22:38:49,6.0
2016-04-06 22:38:49,0.25
2016-04-06 22:39:24,6.0
2016-04-06 22:39:24,0.25
2016-04-06 22:39:45,6.0
2016-04-06 22:39:45,0.25
2016-04-06 22:40:00,0.25
2016-04-06 22:41:30,6.0
2016-04-06 22:41:30,0.25
2016-04-06 22:42:48,6.0
2016-04-06 22:42:48,0.25
2016-04-06 22:42:48,6.0
2016-04-06 22:42:48,0.25
2016-04-06 22:43:56,6.0
2016-04-06 22:43:56,0.25
2016-04-06 22:44:07,0.25
2016-04-06 22:44:33,6.0
2016-04-06 22:44:33,0.25
2016-04-06 22:45:28,6.0
2016-04-06 22:45:28,0.25
2016-04-06 22:45:55,6.0
2016-04-06 22:45:55,0.25
2016-04-06 23:03:27,6.0
2016-04-06 23:03:27,0.25
2016-04-06 23:03:53,0.25
2016-04-06 23:07:07,6.0
2016-04-06 23:07:07,0.25
2016-04-06 23:07:40,6.0
2016-04-06 23:07:40,0.25
2016-04-06 23:09:14,6.0
2016-04-06 23:09:14,0.25
2016-04-06 23:10:39,0.25
2016-04-06 23:11:31,6.0
2016-04-06 23:11:31,0.25
2016-04-06 23:13:43,6.0
2016-04-06 23:13:43,0.25
2016-04-06 23:14:10,6.0
2016-04-06 23:14:10,0.25
2016-04-06 23:15:09,6.0
2016-04-06 23:15:09,0.25
2016-04-06 23:16:03,0.25
2016-04-06 23:16:36,6.0
2016-04-06 23:16:36,0.25
2016-04-06 23:16:46,6.0
2016-04-06 23:16:46,0.1
2016-04-06 23:17:26,0.25
2016-04-06 23:17:58,6.0
2016-04-06 23:17:58,0.25
2016-04-06 23:17:58,6.0
2016-04-06 23:17:58,0.25
2016-04-06 23:18:53,6.0
2016-04-06 23:18:53,0.25
2016-04-06 23:29:23,6.0
2016-04-06 23:29:23,0.25
2016-04-06 23:33:55,0.25
2016-04-06 23:38:40,6.0
2016-04-06 23:38:40,0.25
2016-04-06 23:42:51,6.0
2016-04-06 23:42:51,0.25
2016-04-06 23:50:17,6.0
2016-04-06 23:50:17,0.25
2016-04-06 23:50:32,0.25
2016-04-06 23:51:21,6.0
2016-04-06 23:51:21,2.4000000000000004
2016-04-06 23:51:21,0.25
2016-04-07 00:06:22,6.0
2016-04-07 00:06:22,0.25
2016-04-07 00:09:57,0.25
2016-04-07 00:09:57,6.0
2016-04-07 00:09:57,0.25
2016-04-07 00:11:19,6.0
2016-04-07 00:11:19,0.25
2016-04-07 00:12:47,6.0
2016-04-07 00:12:47,0.25
2016-04-07 00:12:47,6.0
2016-04-07 00:12:47,0.25
2016-04-07 00:12:47,0.25
2016-04-07 00:13:54,6.0
2016-04-07 00:13:54,0.15000000000000002
2016-04-07 00:14:45,6.0
2016-04-07 00:14:45,0.25
2016-04-07 00:15:36,0.15000000000000002
2016-04-07 00:15:54,6.0
2016-04-07 00:15:54,0.25
2016-04-07 00:15:54,0.01
2016-04-07 00:16:30,6.0
2016-04-07 00:16:30,0.25
2016-04-07 00:16:30,6.0
2016-04-07 00:16:30,0.25
2016-04-07 00:16:30,0.25
2016-04-07 00:17:04,6.0
2016-04-07 00:17:04,0.12000000000000001
2016-04-07 00:17:47,0.05
2016-04-07 00:18:16,6.0
2016-04-07 00:18:16,0.25
2016-04-07 00:18:45,0.25
2016-04-07 00:19:02,6.0
2016-04-07 00:19:02,0.05
2016-04-07 00:19:36,0.25
2016-04-07 00:19:36,6.0
2016-04-07 00:19:36,0.25
2016-04-07 00:19:36,6.0
2016-04-07 00:19:36,0.25
2016-04-07 00:19:36,6.0
2016-04-07 00:19:36,0.25
2016-04-07 00:19:36,6.0
2016-04-07 00:19:36,0.25
2016-04-07 00:19:50,0.05
2016-04-07 00:20:04,6.0
2016-04-07 00:20:04,0.25
2016-04-07 00:20:26,3.6
2016-04-07 00:20:26,0.25
2016-04-07 00:20:43,6.0
2016-04-07 00:20:43,0.25
2016-04-07 00:20:43,0.05
2016-04-07 00:21:09,3.6
2016-04-07 00:21:09,0.25
2016-04-07 00:21:23,6.0
2016-04-07 00:21:23,0.24000000000000002
2016-04-07 00:21:23,0.25
2016-04-07 00:21:37,0.25
2016-04-07 00:21:37,6.0
2016-04-07 00:21:37,0.25
2016-04-07 00:21:58,6.0
2016-04-07 00:21:58,0.25
2016-04-07 00:22:20,6.0
2016-04-07 00:22:20,0.25
2016-04-07 00:22:29,2.8800000000000003
2016-04-07 00:22:29,1.2000000000000002
2016-04-07 00:22:29,0.2
2016-04-07 00:22:56,6.0
2016-04-07 00:22:56,0.25
2016-04-07 00:22:56,0.25
2016-04-07 00:23:16,6.0
2016-04-07 00:23:16,1.2000000000000002
2016-04-07 00:23:16,0.25
2016-04-07 00:23:26,6.0
2016-04-07 00:23:26,0.25
2016-04-07 00:23:52,6.0
2016-04-07 00:23:52,0.25
2016-04-07 00:23:52,0.07500000000000001
2016-04-07 00:23:52,6.0
2016-04-07 00:23:52,0.25
2016-04-07 00:24:24,0.25
2016-04-07 00:24:36,6.0
2016-04-07 00:24:36,0.25
2016-04-07 00:25:22,0.10500000000000001
2016-04-07 00:25:53,6.0
2016-04-07 00:25:53,1.2000000000000002
2016-04-07 00:25:53,0.25
2016-04-07 00:26:38,0.1
2016-04-07 00:26:50,6.0
2016-04-07 00:26:50,0.1
2016-04-07 00:27:16,0.030000000000000002
2016-04-07 00:30:08,0.05
2016-04-07 00:31:41,6.0
2016-04-07 00:31:41,0.25
2016-04-07 00:33:14,0.05
2016-04-07 00:33:14,0.05
2016-04-07 00:33:14,6.0
2016-04-07 00:33:14,1.2000000000000002
2016-04-07 00:33:14,0.25
2016-04-07 00:33:14,0.25
2016-04-07 00:33:14,6.0
2016-04-07 00:33:14,0.25
2016-04-07 00:33:14,6.0
2016-04-07 00:33:14,0.25
2016-04-07 00:33:23,0.05
2016-04-07 00:33:36,0.05
2016-04-07 00:34:04,6.0
2016-04-07 00:34:04,0.25
2016-04-07 00:34:34,6.0
2016-04-07 00:34:34,0.25
2016-04-07 00:35:13,0.05
2016-04-07 00:35:21,6.0
2016-04-07 00:35:21,0.25
2016-04-07 00:36:14,0.25
2016-04-07 00:36:14,6.0
2016-04-07 00:36:14,0.05
2016-04-07 00:36:43,4.800000000000001
2016-04-07 00:36:43,0.25
2016-04-07 00:37:24,0.25
2016-04-07 00:37:24,6.0
2016-04-07 00:37:24,0.25
2016-04-07 00:37:24,6.0
2016-04-07 00:37:24,0.125
2016-04-07 00:37:24,0.25
2016-04-07 00:37:24,6.0
2016-04-07 00:37:24,0.07500000000000001
2016-04-07 00:37:42,0.25
2016-04-07 00:38:01,6.0
2016-04-07 00:38:01,0.1
2016-04-07 00:38:01,0.010727781620000001
2016-04-07 00:38:23,6.0
2016-04-07 00:38:23,0.25
2016-04-07 00:39:17,1.8
2016-04-07 00:39:17,0.25
2016-04-07 00:39:50,6.0
2016-04-07 00:39:50,0.25
2016-04-07 00:39:50,6.0
2016-04-07 00:39:50,0.25
2016-04-07 00:39:58,0.25
2016-04-07 00:40:29,6.0
2016-04-07 00:40:29,2.52
2016-04-07 00:40:29,0.25
2016-04-07 00:40:29,6.0
2016-04-07 00:40:29,0.25
2016-04-07 00:40:29,2.4000000000000004
2016-04-07 00:40:29,2.4000000000000004
2016-04-07 00:40:29,0.25
2016-04-07 00:40:53,0.7200000000000001
2016-04-07 00:40:53,1.2000000000000002
2016-04-07 00:40:53,0.125
2016-04-07 00:40:53,0.25
2016-04-07 00:41:09,6.0
2016-04-07 00:41:09,0.038885
2016-04-07 00:41:09,1.2000000000000002
2016-04-07 00:41:09,0.038885
2016-04-07 00:41:46,1.2000000000000002
2016-04-07 00:41:46,0.25
2016-04-07 00:42:21,6.0
2016-04-07 00:42:21,0.25
2016-04-07 00:42:59,6.0
2016-04-07 00:42:59,0.2
2016-04-07 00:42:59,0.05
2016-04-07 00:43:06,0.05555555555550001
2016-04-07 00:43:06,6.0
2016-04-07 00:43:06,0.25
2016-04-07 00:43:34,0.25
2016-04-07 00:44:01,6.0
2016-04-07 00:44:01,1.2000000000000002
2016-04-07 00:44:01,1.2000000000000002
2016-04-07 00:44:01,0.25
2016-04-07 00:45:06,0.17500000000000002
2016-04-07 00:45:06,6.0
2016-04-07 00:45:06,0.05
2016-04-07 00:45:22,0.05
2016-04-07 00:45:26,6.0
2016-04-07 00:45:26,0.25
2016-04-07 00:46:06,0.25
2016-04-07 00:46:06,6.0
2016-04-07 00:46:06,0.25
2016-04-07 00:46:47,0.05
2016-04-07 00:49:24,0.04
2016-04-07 00:50:15,6.0
2016-04-07 00:50:15,0.07500000000000001
2016-04-07 00:53:36,1.2000000000000002
2016-04-07 00:53:36,0.25
2016-04-07 00:55:52,0.05
2016-04-07 00:58:14,6.0
2016-04-07 00:58:14,0.05
2016-04-07 01:08:16,0.05
2016-04-07 01:16:13,0.005
2016-04-07 01:36:43,0.0125
2016-04-07 01:39:16,0.01
2016-04-07 01:43:43,0.005
2016-04-07 02:04:13,0.025
2016-04-07 02:33:38,0.045000000000000005
2016-04-07 06:59:20,0.0055000000000000005
2016-04-07 12:59:29,0.05
2016-04-07 14:19:37,0.005
2016-04-07 14:22:00,6.0
2016-04-07 14:22:00,0.25
2016-04-07 17:12:27,6.0
2016-04-07 17:12:27,0.25
2016-04-07 19:29:39,3.0
2016-04-07 19:29:39,0.25
2016-04-07 23:32:30,6.0
2016-04-07 23:32:30,1.8
2016-04-07 23:32:30,0.25
2016-04-08 00:30:15,0.25
2016-04-08 00:42:14,6.0
2016-04-08 00:42:14,2.4000000000000004
2016-04-08 00:42:14,0.25746675888000004
2016-04-08 00:42:14,0.25
2016-04-08 01:00:15,0.25
2016-04-08 01:00:43,6.0
2016-04-08 01:00:43,0.25
2016-04-08 01:01:24,6.0
2016-04-08 01:01:24,0.25
2016-04-08 01:01:24,6.0
2016-04-08 01:01:24,0.25
2016-04-08 01:01:38,6.0
2016-04-08 01:01:38,0.25
2016-04-08 01:01:56,0.25
2016-04-08 01:03:02,6.0
2016-04-08 01:03:02,0.25
2016-04-08 01:03:02,6.0
2016-04-08 01:03:02,0.25
2016-04-08 01:03:02,6.0
2016-04-08 01:03:02,0.25
2016-04-08 01:08:56,0.05
2016-04-08 20:00:24,0.05
2016-04-08 22:06:09,0.011250000000000001
2016-04-08 22:29:16,0.005
2016-04-09 01:31:02,6.0
2016-04-09 01:31:02,0.24500000000000002
2016-04-09 09:13:36,3.0
2016-04-09 09:13:36,0.0245
2016-04-10 11:32:22,0.25
2016-04-10 15:54:35,6.0
2016-04-10 15:54:35,0.9332400000000001
2016-04-10 15:54:35,0.9332400000000001
2016-04-10 15:54:35,0.25
2016-04-12 06:15:17,6.0
2016-04-12 06:15:17,0.25
2016-04-12 16:00:04,0.25
2016-04-13 03:19:21,6.0
2016-04-13 03:19:21,0.04
2016-04-18 20:30:35,0.05
2016-04-18 20:30:35,0.05
2016-04-18 20:31:17,0.05
2016-04-18 20:50:13,0.0085
2016-04-19 12:53:11,0.005
2016-04-19 15:25:30,0.013000000000000001
2016-04-20 20:53:08,0.05
2016-04-21 20:06:14,0.030000000000000002
2016-04-22 20:31:35,0.05
2016-04-25 13:04:45,0.005
2016-04-27 18:59:14,4.800000000000001
2016-04-27 18:59:14,1.2000000000000002
2016-04-27 18:59:14,1.333333333332
2016-04-27 18:59:14,0.25
2016-04-27 23:15:34,0.05450000000000001
2016-04-28 09:33:23,6.0
2016-04-28 09:33:23,0.25
2016-05-01 04:13:56,0.005
2016-05-07 01:20:35,0.25
2016-05-07 01:22:15,6.0
2016-05-07 01:22:15,0.05
2016-05-08 21:22:33,0.005
2016-05-22 00:55:14,0.005
2016-06-15 22:20:03,0.005
2016-06-16 23:48:16,0.006685000000000001


==> results/dateOutFlow__Government.csv <==
2016-03-08 01:06:17,0.05
2016-03-10 19:12:06,1.0
2016-03-10 19:12:06,1.05
2016-03-10 19:12:06,0.9
2016-03-10 19:30:40,0.1
2016-03-10 19:33:24,0.15000000000000002
2016-03-10 19:33:24,2.2
2016-03-10 19:36:33,0.05
2016-03-10 21:16:40,0.05
2016-03-10 21:16:40,0.05
2016-03-10 21:16:40,3.3000000000000003
2016-03-11 02:36:04,0.05
2016-03-11 02:36:04,1.1
2016-03-11 06:02:58,0.05
2016-03-11 06:02:58,1.1
2016-03-11 08:31:44,0.05
2016-03-11 08:31:44,1.1
2016-03-11 10:23:05,0.05
2016-03-11 10:46:48,0.05
2016-03-11 10:46:48,1.1
2016-03-11 14:15:59,0.05
2016-03-11 14:15:59,1.1
2016-03-11 15:38:32,0.05
2016-03-11 15:38:32,1.1
2016-03-11 16:05:57,0.05
2016-03-11 16:05:57,1.1
2016-03-11 18:25:29,0.05
2016-03-11 18:25:29,1.1
2016-03-11 18:37:44,0.1
2016-03-11 18:37:44,1.1
2016-03-11 18:53:06,0.05
2016-03-11 18:53:06,1.1
2016-03-11 19:00:42,0.05
2016-03-11 19:00:42,1.1
2016-03-11 19:38:34,0.5
2016-03-11 19:38:34,2.2
2016-03-11 19:40:45,0.05
2016-03-11 19:40:45,1.1
2016-03-11 19:56:27,0.05
2016-03-11 19:56:27,1.1
2016-03-11 20:13:33,0.2
2016-03-11 22:03:46,0.05
2016-03-11 22:03:46,11.0
2016-03-11 22:13:48,0.5
2016-03-11 22:13:48,1.1
2016-03-11 23:15:27,0.5
2016-03-11 23:15:27,1.1
2016-03-11 23:24:04,1.0
2016-03-11 23:24:04,4.4
2016-03-11 23:24:42,0.05
2016-03-11 23:24:42,1.1
2016-03-11 23:26:36,0.05
2016-03-11 23:26:36,11.0
2016-03-12 00:16:31,0.05
2016-03-12 00:16:31,11.0
2016-03-12 00:18:28,0.5
2016-03-12 00:19:05,0.05
2016-03-12 00:27:53,0.05
2016-03-12 00:33:27,0.05
2016-03-12 00:39:48,0.05
2016-03-12 00:49:02,1.0
2016-03-12 00:49:02,22.0
2016-03-12 00:55:36,1.0
2016-03-12 00:55:36,1.1
2016-03-12 00:58:45,0.05
2016-03-12 00:58:45,1.1
2016-03-12 01:08:43,0.05
2016-03-12 01:08:43,1.1
2016-03-12 01:11:17,0.05
2016-03-12 01:11:17,11.0
2016-03-12 01:13:01,0.5
2016-03-12 01:13:01,1.1
2016-03-12 01:15:29,0.5
2016-03-12 01:15:29,1.1
2016-03-12 01:42:20,0.05
2016-03-12 01:42:20,1.1
2016-03-12 01:49:39,0.05
2016-03-12 01:49:39,1.1
2016-03-12 01:56:40,0.05
2016-03-12 01:56:40,22.0
2016-03-12 02:29:36,2.0
2016-03-12 02:29:36,22.0
2016-03-12 02:35:15,0.05
2016-03-12 02:35:15,1.1
2016-03-12 02:41:21,0.05
2016-03-12 02:41:21,1.1
2016-03-12 02:47:51,0.05
2016-03-12 02:47:51,1.1
2016-03-12 02:50:18,2.4000000000000004
2016-03-12 02:50:18,11.0
2016-03-12 02:52:07,0.05
2016-03-12 02:52:07,11.0
2016-03-12 02:52:07,0.5
2016-03-12 02:52:07,1.1
2016-03-12 02:53:16,0.05
2016-03-12 02:53:16,1.1
2016-03-12 03:00:21,0.05
2016-03-12 03:00:21,1.1
2016-03-12 03:02:35,0.05
2016-03-12 03:02:35,44.0
2016-03-12 03:07:52,2.0
2016-03-12 03:07:52,1.1
2016-03-12 03:25:27,0.1
2016-03-12 03:25:27,1.1
2016-03-12 03:25:27,0.05
2016-03-12 03:25:27,1.1
2016-03-12 03:41:52,0.5
2016-03-12 03:41:52,52.800000000000004
2016-03-12 04:02:54,0.05
2016-03-12 04:02:54,1.1
2016-03-12 04:07:19,0.5
2016-03-12 04:07:19,11.0
2016-03-12 04:13:27,0.55
2016-03-12 04:13:27,1.1
2016-03-12 04:20:03,0.5
2016-03-12 04:20:03,1.1
2016-03-12 05:19:08,0.05
2016-03-12 05:19:08,1.1
2016-03-12 05:26:14,0.05
2016-03-12 05:58:51,0.05
2016-03-12 06:03:19,0.05
2016-03-12 06:16:05,0.05
2016-03-12 06:23:00,0.05
2016-03-12 06:49:06,0.935
2016-03-12 06:49:06,44.0
2016-03-12 07:14:25,0.05
2016-03-12 07:14:25,2.2
2016-03-12 08:52:39,0.05
2016-03-12 08:52:39,0.05
2016-03-12 08:52:39,1.1
2016-03-12 14:36:44,0.05
2016-03-12 17:19:18,0.05
2016-03-12 17:30:04,0.05
2016-03-12 18:05:51,0.1
2016-03-12 18:11:48,0.05
2016-03-12 20:13:19,0.05
2016-03-12 20:19:53,0.05
2016-03-12 20:21:48,0.05
2016-03-12 20:33:48,0.05
2016-03-13 00:25:52,0.05
2016-03-13 00:32:51,0.05
2016-03-13 02:58:31,0.05
2016-03-13 02:58:31,11.0
2016-03-13 03:03:16,0.05
2016-03-13 03:03:16,1.1
2016-03-13 03:06:30,0.05
2016-03-13 03:10:36,0.05
2016-03-13 06:28:23,0.05
2016-03-13 06:36:15,0.05
2016-03-13 06:38:51,0.05
2016-03-13 06:47:53,0.05
2016-03-13 09:05:04,0.05
2016-03-13 14:19:36,0.05
2016-03-13 17:01:02,0.35000000000000003
2016-03-13 17:01:02,11.0
2016-03-13 17:37:19,1.5
2016-03-13 17:37:19,12.100000000000001
2016-03-13 17:40:08,3.0
2016-03-13 17:40:08,11.0
2016-03-13 17:43:24,0.5
2016-03-13 17:43:24,1.1
2016-03-13 17:47:35,3.0
2016-03-13 17:47:35,1.1
2016-03-13 17:51:51,0.05
2016-03-13 17:51:51,1.1
2016-03-13 17:55:10,0.05
2016-03-13 17:55:10,1.1
2016-03-13 17:56:34,0.05
2016-03-13 17:56:34,1.1
2016-03-13 17:57:53,0.05
2016-03-13 17:57:53,1.1
2016-03-13 17:59:26,0.05
2016-03-13 17:59:26,20.57
2016-03-13 18:00:57,0.05
2016-03-13 18:00:57,1.1
2016-03-13 18:13:13,2.0
2016-03-13 18:13:13,1.1
2016-03-13 18:33:03,0.05
2016-03-13 18:33:03,1.1
2016-03-13 20:45:41,0.05
2016-03-13 20:45:41,1.1
2016-03-13 22:16:25,0.05
2016-03-13 22:16:25,1.1
2016-03-13 22:21:04,0.05
2016-03-13 22:21:04,2.2
2016-03-14 01:50:57,0.05
2016-03-14 01:50:57,1.1
2016-03-14 01:55:49,0.05
2016-03-14 01:55:49,1.1
2016-03-14 02:32:59,0.05
2016-03-14 02:32:59,1.1
2016-03-14 04:29:51,0.05
2016-03-14 04:29:51,1.1
2016-03-14 04:30:05,0.05
2016-03-14 04:30:05,1.1
2016-03-14 04:42:01,0.05
2016-03-14 04:42:01,1.1
2016-03-14 04:44:12,0.05
2016-03-14 04:44:12,1.1
2016-03-14 04:46:18,0.05
2016-03-14 04:46:18,1.1
2016-03-14 04:47:22,0.05
2016-03-14 04:47:22,1.1
2016-03-14 04:49:49,0.05
2016-03-14 04:49:49,1.1
2016-03-14 04:52:35,0.05
2016-03-14 04:52:35,1.1
2016-03-14 05:00:06,0.05
2016-03-14 05:00:06,1.1
2016-03-14 05:07:45,0.05
2016-03-14 05:07:45,1.1
2016-03-14 05:13:41,0.05
2016-03-14 05:13:41,1.1
2016-03-14 05:15:33,0.05
2016-03-14 05:15:33,1.1
2016-03-14 05:18:35,0.05
2016-03-14 05:18:35,1.1
2016-03-14 05:19:58,0.05
2016-03-14 05:19:58,1.1
2016-03-14 13:20:39,0.05
2016-03-14 13:20:39,7.7
2016-03-14 13:20:48,0.05
2016-03-14 13:20:48,33.0
2016-03-14 13:22:24,0.05
2016-03-14 13:22:24,66.0
2016-03-14 14:01:32,2.5
2016-03-14 14:01:32,11.0
2016-03-14 14:31:42,0.05
2016-03-14 17:01:57,0.05
2016-03-14 17:05:13,0.05
2016-03-14 17:16:00,0.05
2016-03-14 17:19:30,0.05
2016-03-14 17:24:42,0.05
2016-03-14 17:24:42,66.0
2016-03-14 17:27:25,0.05
2016-03-14 17:39:40,2.5
2016-03-14 17:39:40,1.1
2016-03-14 17:45:32,0.05
2016-03-14 17:45:32,1.1
2016-03-14 18:08:04,2.0
2016-03-14 18:08:04,1.1
2016-03-14 18:15:58,0.05
2016-03-14 18:15:58,1.1
2016-03-14 18:33:12,0.05
2016-03-14 18:33:12,1.1
2016-03-14 18:42:05,0.05
2016-03-14 18:42:05,1.1
2016-03-14 19:43:16,0.05
2016-03-14 19:43:16,44.0
2016-03-14 21:53:41,0.5
2016-03-14 21:53:41,1.1
2016-03-14 21:54:14,0.5
2016-03-14 21:54:14,0.5
2016-03-14 21:54:14,1.1
2016-03-14 21:55:08,0.5
2016-03-14 21:55:08,0.5
2016-03-14 21:55:08,1.1
2016-03-14 21:56:05,2.0
2016-03-14 21:56:05,1.1
2016-03-14 22:09:49,0.05
2016-03-14 22:09:49,1.1
2016-03-14 22:09:49,0.05
2016-03-14 22:09:49,1.1
2016-03-14 22:10:23,0.05
2016-03-14 22:10:23,1.1
2016-03-14 22:10:59,0.05
2016-03-14 22:10:59,1.1
2016-03-14 22:11:29,0.05
2016-03-14 22:11:29,1.1
2016-03-14 22:11:44,0.05
2016-03-14 22:11:44,1.1
2016-03-14 22:11:54,0.05
2016-03-14 22:11:54,1.1
2016-03-14 22:12:16,0.05
2016-03-14 22:12:16,1.1
2016-03-14 22:12:47,0.05
2016-03-14 22:12:47,1.1
2016-03-14 22:13:12,0.05
2016-03-14 22:13:12,1.1
2016-03-14 22:13:37,0.05
2016-03-14 22:13:37,1.1
2016-03-14 22:14:34,0.05
2016-03-14 22:14:34,1.1
2016-03-14 22:14:34,0.05
2016-03-14 22:14:34,1.1
2016-03-14 22:14:34,0.05
2016-03-14 22:14:34,1.1
2016-03-14 22:14:49,0.05
2016-03-14 22:14:49,1.1
2016-03-14 22:15:16,0.05
2016-03-14 22:15:16,1.1
2016-03-14 22:15:16,0.05
2016-03-14 22:15:16,1.1
2016-03-14 22:15:28,0.05
2016-03-14 22:15:28,1.1
2016-03-14 22:15:46,0.05
2016-03-14 22:15:46,1.1
2016-03-14 22:17:06,0.05
2016-03-14 22:17:06,1.1
2016-03-14 22:17:33,0.05
2016-03-14 22:17:33,55.00000000000001
2016-03-14 22:20:21,2.0
2016-03-14 22:20:21,1.1
2016-03-14 22:20:56,0.05
2016-03-14 22:20:56,1.1
2016-03-14 22:20:56,0.05
2016-03-14 22:20:56,1.1
2016-03-14 22:21:29,0.05
2016-03-14 22:21:29,1.1
2016-03-14 22:21:57,0.05
2016-03-14 22:21:57,1.1
2016-03-14 22:21:57,0.05
2016-03-14 22:21:57,1.1
2016-03-14 22:22:31,0.05
2016-03-14 22:22:31,1.1
2016-03-14 22:23:34,0.05
2016-03-14 22:23:34,55.00000000000001
2016-03-14 22:25:11,2.0
2016-03-14 22:25:11,1.1
2016-03-14 22:25:43,0.05
2016-03-14 22:25:43,44.0
2016-03-14 22:25:54,0.05
2016-03-14 22:25:54,1.1
2016-03-14 22:26:32,1.5
2016-03-14 22:26:32,1.1
2016-03-14 22:27:24,0.5
2016-03-14 22:27:24,0.5
2016-03-14 22:27:24,1.1
2016-03-14 22:27:54,0.5
2016-03-14 22:27:54,0.5
2016-03-14 22:27:54,1.1
2016-03-14 22:28:17,0.05
2016-03-14 22:28:17,11.0
2016-03-14 22:28:39,0.05
2016-03-14 22:28:39,11.0
2016-03-14 22:29:02,0.05
2016-03-14 22:29:02,11.0
2016-03-14 22:29:46,0.05
2016-03-14 22:29:46,0.05
2016-03-14 22:30:19,0.05
2016-03-14 22:30:32,0.05
2016-03-14 22:32:47,1.5
2016-03-14 22:32:47,44.0
2016-03-14 22:33:54,0.5
2016-03-14 22:33:54,0.5
2016-03-14 22:33:54,1.1
2016-03-14 22:33:54,0.05
2016-03-14 22:33:54,1.1
2016-03-14 22:36:12,0.05
2016-03-14 22:36:12,1.1
2016-03-14 22:38:05,0.5
2016-03-14 22:38:05,0.5
2016-03-14 22:38:05,1.1
2016-03-14 22:42:00,1.5
2016-03-14 22:42:00,1.1
2016-03-15 01:07:56,0.5
2016-03-15 01:07:56,0.5
2016-03-15 01:07:56,1.1
2016-03-15 01:07:56,0.5
2016-03-15 01:07:56,0.5
2016-03-15 01:07:56,1.1
2016-03-15 01:20:46,0.05
2016-03-15 01:20:46,1.1
2016-03-15 01:34:04,0.05
2016-03-15 01:34:04,1.1
2016-03-15 01:36:16,0.05
2016-03-15 01:36:16,1.1
2016-03-15 01:40:03,0.05
2016-03-15 01:40:03,1.1
2016-03-15 01:43:49,0.2
2016-03-15 01:43:49,1.1
2016-03-15 02:05:04,0.05
2016-03-15 02:05:04,1.1
2016-03-15 02:12:38,0.05
2016-03-15 02:12:38,1.1
2016-03-15 05:04:10,0.05
2016-03-15 05:04:10,1.1
2016-03-15 05:14:18,0.05
2016-03-15 05:14:18,1.1
2016-03-15 05:15:14,0.05
2016-03-15 05:15:14,1.1
2016-03-15 05:15:14,0.05
2016-03-15 05:15:14,1.1
2016-03-15 05:15:43,0.05
2016-03-15 05:15:43,1.1
2016-03-15 05:20:47,0.05
2016-03-15 05:20:47,1.1
2016-03-15 05:26:01,0.05
2016-03-15 05:26:01,1.1
2016-03-15 05:27:42,0.05
2016-03-15 05:27:42,44.0
2016-03-15 05:29:11,1.0
2016-03-15 05:29:11,1.1
2016-03-15 05:46:25,0.05
2016-03-15 05:46:25,0.05
2016-03-15 05:46:25,1.1
2016-03-15 05:52:38,0.05
2016-03-15 05:52:38,1.1
2016-03-15 05:56:57,1.5
2016-03-15 05:56:57,1.1
2016-03-15 06:02:07,0.05
2016-03-15 06:02:07,1.1
2016-03-15 06:02:36,0.05
2016-03-15 06:02:36,1.1
2016-03-15 06:02:36,0.05
2016-03-15 06:02:36,1.1
2016-03-15 06:07:24,0.05
2016-03-15 06:07:24,44.0
2016-03-15 06:07:37,0.05
2016-03-15 06:07:37,1.1
2016-03-15 06:08:21,2.5
2016-03-15 06:08:21,1.1
2016-03-15 06:12:10,0.05
2016-03-15 06:12:10,33.0
2016-03-15 06:15:42,1.5
2016-03-15 06:15:42,11.0
2016-03-15 06:46:12,0.5
2016-03-15 06:46:12,0.5
2016-03-15 06:46:12,11.0
2016-03-15 10:02:42,0.097
2016-03-15 10:02:42,1.1
2016-03-15 12:56:07,0.05
2016-03-15 12:56:07,1.1
2016-03-15 14:57:35,0.05
2016-03-15 14:57:35,1.1
2016-03-15 16:02:55,0.05
2016-03-15 16:02:55,1.1
2016-03-15 16:03:20,0.05
2016-03-15 16:03:20,1.1
2016-03-15 16:03:43,0.05
2016-03-15 16:03:43,1.1
2016-03-15 16:06:19,0.05
2016-03-15 16:06:19,1.1
2016-03-15 16:06:47,0.05
2016-03-15 16:06:47,33.0
2016-03-15 16:07:28,0.05
2016-03-15 16:33:12,0.5
2016-03-15 16:33:12,11.0
2016-03-15 16:33:12,0.5
2016-03-15 16:33:12,1.1
2016-03-15 16:33:32,0.5
2016-03-15 16:33:32,1.1
2016-03-15 16:33:44,0.5
2016-03-15 16:33:44,11.0
2016-03-15 16:35:02,0.5
2016-03-15 17:00:06,0.5
2016-03-15 17:00:06,33.0
2016-03-15 17:46:56,0.05
2016-03-15 17:48:00,0.05
2016-03-15 18:18:33,2.5
2016-03-15 18:18:33,11.0
2016-03-15 18:19:10,2.5
2016-03-15 18:19:10,11.0
2016-03-15 18:19:26,2.5
2016-03-15 18:19:26,1.1
2016-03-15 18:19:57,2.5
2016-03-15 18:19:57,1.1
2016-03-15 18:38:07,0.05
2016-03-15 18:38:07,1.1
2016-03-15 18:38:38,0.05
2016-03-15 18:38:38,1.1
2016-03-15 18:38:38,0.05
2016-03-15 18:38:38,4.4
2016-03-15 18:38:53,0.05
2016-03-15 18:38:53,1.1
2016-03-15 18:39:16,0.05
2016-03-15 18:39:16,1.1
2016-03-15 18:39:18,0.05
2016-03-15 18:39:18,1.1
2016-03-15 18:39:42,0.05
2016-03-15 18:39:42,1.1
2016-03-15 18:40:05,0.05
2016-03-15 18:40:05,1.1
2016-03-15 18:40:47,0.05
2016-03-15 18:40:47,1.1
2016-03-15 18:40:47,0.05
2016-03-15 18:40:47,1.1
2016-03-15 18:40:47,0.05
2016-03-15 18:40:47,1.1
2016-03-15 18:42:34,0.05
2016-03-15 18:42:34,1.1
2016-03-15 18:42:34,0.05
2016-03-15 18:42:34,1.1
2016-03-15 18:42:34,0.05
2016-03-15 18:42:34,22.0
2016-03-15 18:42:34,0.05
2016-03-15 18:42:34,1.1
2016-03-15 18:42:34,0.05
2016-03-15 18:42:34,1.1
2016-03-15 18:43:08,0.05
2016-03-15 18:43:08,33.0
2016-03-15 18:43:46,0.05
2016-03-15 18:43:46,1.1
2016-03-15 18:43:46,0.05
2016-03-15 18:43:46,1.1
2016-03-15 18:44:19,0.05
2016-03-15 18:44:19,1.1
2016-03-15 18:44:19,0.05
2016-03-15 18:44:19,1.1
2016-03-15 18:44:43,0.05
2016-03-15 18:44:43,1.1
2016-03-15 18:46:53,0.05
2016-03-15 18:46:53,55.00000000000001
2016-03-15 18:47:52,0.05
2016-03-15 18:47:52,1.1
2016-03-15 18:47:52,0.05
2016-03-15 18:47:52,33.0
2016-03-15 18:52:15,0.05
2016-03-15 18:52:15,11.0
2016-03-15 20:47:59,0.05
2016-03-15 20:47:59,2.1340000000000003
2016-03-15 22:05:30,0.1
2016-03-15 22:05:30,1.1
2016-03-15 22:06:08,0.10650000000000001
2016-03-15 22:06:08,1.1
2016-03-15 22:15:09,0.05
2016-03-15 22:15:09,1.1
2016-03-15 22:15:36,0.05
2016-03-15 22:15:36,1.1
2016-03-15 22:16:07,0.05
2016-03-15 22:16:07,1.1
2016-03-15 22:16:17,0.05
2016-03-15 22:16:17,1.1
2016-03-15 22:16:33,0.05
2016-03-15 22:16:33,1.1
2016-03-15 22:17:09,0.05
2016-03-15 22:17:09,1.1
2016-03-15 22:17:09,0.05
2016-03-15 22:17:39,0.05
2016-03-15 22:17:59,0.05
2016-03-15 22:19:04,0.05450000000000001
2016-03-15 23:59:40,0.05
2016-03-16 00:57:42,0.05
2016-03-16 01:38:51,0.30000000000000004
2016-03-16 01:38:51,11.0
2016-03-16 01:39:45,0.5
2016-03-16 01:39:45,11.0
2016-03-16 04:34:38,0.05
2016-03-16 05:43:04,0.05
2016-03-16 09:38:12,0.05
2016-03-16 11:22:16,0.25
2016-03-16 12:33:50,0.25
2016-03-16 12:33:50,11.0
2016-03-16 15:16:15,0.05
2016-03-16 21:47:18,0.05
2016-03-17 02:03:35,0.05
2016-03-17 04:00:13,0.05
2016-03-17 06:12:19,0.05
2016-03-17 06:42:25,0.05
2016-03-17 06:55:46,0.05
2016-03-17 12:13:49,0.05
2016-03-17 15:39:36,0.05
2016-03-17 16:53:36,0.05
2016-03-17 16:53:36,11.0
2016-03-17 17:07:46,0.05
2016-03-17 20:40:30,0.05
2016-03-17 20:42:58,5.0
2016-03-17 20:42:58,11.0
2016-03-17 20:43:09,0.05
2016-03-17 20:43:09,11.0
2016-03-18 02:12:20,0.0001
2016-03-18 05:42:54,0.05
2016-03-18 05:42:54,1.1
2016-03-18 06:17:14,0.05
2016-03-18 06:17:14,1.1
2016-03-18 06:24:51,0.05
2016-03-18 06:24:51,55.00000000000001
2016-03-18 16:08:30,0.05
2016-03-18 16:42:49,0.05
2016-03-19 01:48:52,0.05
2016-03-19 01:48:52,0.05
2016-03-19 02:07:38,0.05
2016-03-19 02:37:43,0.05
2016-03-19 02:41:12,0.05
2016-03-19 03:34:16,0.05
2016-03-19 03:34:16,0.05
2016-03-19 05:26:26,0.05
2016-03-19 08:00:25,0.05
2016-03-19 08:00:25,0.05
2016-03-19 15:16:34,0.05
2016-03-19 15:47:39,0.05
2016-03-19 22:27:07,0.05
2016-03-19 22:27:07,0.05
2016-03-19 23:26:21,0.05
2016-03-20 06:16:19,0.05
2016-03-20 06:19:45,0.05
2016-03-20 06:19:45,0.05
2016-03-20 06:32:48,0.05
2016-03-20 07:21:21,0.05
2016-03-20 07:21:21,0.05
2016-03-20 10:05:11,0.05
2016-03-20 10:05:11,0.05
2016-03-20 16:09:03,0.05
2016-03-20 19:35:44,0.05
2016-03-20 19:35:44,0.05
2016-03-20 20:36:00,0.05
2016-03-21 02:33:10,0.05
2016-03-21 02:33:10,0.05
2016-03-21 05:42:41,0.05
2016-03-21 06:35:29,0.05
2016-03-21 06:35:29,0.05
2016-03-21 16:11:21,0.05
2016-03-22 02:05:32,0.05
2016-03-22 02:05:32,0.05
2016-03-22 02:10:32,0.05
2016-03-22 03:28:41,0.05
2016-03-22 06:20:39,0.05
2016-03-22 06:20:39,0.05
2016-03-22 16:27:05,0.05
2016-03-22 17:07:10,0.05
2016-03-23 00:43:02,0.05
2016-03-23 00:43:02,0.05
2016-03-23 06:57:11,0.05
2016-03-23 06:57:11,0.05
2016-03-23 07:29:03,0.05
2016-03-23 13:56:14,0.05
2016-03-23 13:56:14,0.05
2016-03-23 22:39:24,0.05
2016-03-24 00:48:15,0.05
2016-03-24 00:48:15,0.05
2016-03-24 00:48:23,0.05
2016-03-24 00:48:23,0.05
2016-03-24 02:45:53,0.05
2016-03-24 05:29:27,0.05
2016-03-24 05:33:35,0.05
2016-03-24 05:47:48,0.05
2016-03-24 05:47:48,0.05
2016-03-24 06:53:20,0.05
2016-03-24 15:47:07,0.05
2016-03-24 15:47:07,55.00000000000001
2016-03-25 00:20:11,0.05
2016-03-25 00:20:11,0.05
2016-03-25 00:48:11,0.05
2016-03-25 06:50:19,0.05
2016-03-25 06:50:19,0.05
2016-03-25 07:34:53,0.05
2016-03-25 16:58:41,0.05
2016-03-25 16:58:41,0.05
2016-03-25 19:00:18,0.05
2016-03-26 05:12:02,0.05
2016-03-26 05:12:02,0.05
2016-03-26 05:28:46,0.05
2016-03-26 06:43:42,0.05
2016-03-26 06:43:42,0.05
2016-03-26 14:42:17,0.05
2016-03-26 21:38:26,0.05
2016-03-26 21:38:26,0.05
2016-03-26 22:45:30,0.05
2016-03-27 07:46:59,0.05
2016-03-27 07:46:59,0.05
2016-03-27 16:29:37,0.05
2016-03-28 01:30:10,0.05
2016-03-28 01:30:10,0.05
2016-03-28 01:32:23,0.05
2016-03-28 09:06:44,0.05
2016-03-28 09:06:44,0.05
2016-03-28 15:00:00,0.05
2016-03-28 22:42:42,0.05
2016-03-28 22:42:42,0.05
2016-03-28 22:45:05,0.05
2016-03-29 07:50:28,0.05
2016-03-29 07:50:28,0.05
2016-03-29 13:32:17,0.05
2016-03-30 00:10:13,0.05
2016-03-30 00:10:13,0.05
2016-03-30 00:14:12,0.05
2016-03-30 06:21:04,0.05
2016-03-30 06:21:04,0.05
2016-03-30 15:58:55,0.05
2016-03-31 02:05:08,0.05
2016-03-31 02:28:14,0.05
2016-03-31 09:06:39,0.05
2016-03-31 09:06:39,0.05
2016-03-31 13:19:34,0.05
2016-03-31 21:49:29,0.05
2016-03-31 21:49:29,0.05
2016-04-01 02:50:04,0.05
2016-04-01 08:01:06,0.05
2016-04-01 08:01:06,0.05
2016-04-01 08:12:39,0.05
2016-04-01 16:46:59,0.0502
2016-04-01 22:48:48,0.05
2016-04-02 04:18:41,0.05
2016-04-02 07:18:54,0.05
2016-04-02 07:18:54,0.05
2016-04-02 08:00:41,0.05
2016-04-02 18:02:34,0.05
2016-04-02 18:02:34,0.05
2016-04-02 18:32:55,0.05
2016-04-03 04:43:37,0.05
2016-04-03 04:43:37,0.05
2016-04-03 05:48:06,0.001
2016-04-03 06:07:16,0.05
2016-04-03 07:47:10,0.05
2016-04-03 07:47:10,0.05
2016-04-03 16:11:25,0.05
2016-04-03 21:17:33,0.05
2016-04-03 21:17:33,0.05
2016-04-03 23:20:34,0.05
2016-04-04 07:01:02,0.05
2016-04-04 17:53:57,0.05
2016-04-05 05:25:43,0.05
2016-04-05 06:20:23,0.05
2016-04-05 16:01:35,0.05
2016-04-05 16:01:35,0.05
2016-04-05 19:09:42,0.05
2016-04-06 05:30:24,0.05
2016-04-06 06:16:38,0.05
2016-04-06 16:58:00,0.05
2016-04-06 16:58:00,0.05
2016-04-06 17:15:04,0.05
2016-04-07 01:54:27,0.01
2016-04-07 02:21:03,0.05
2016-04-07 02:21:03,0.05
2016-04-07 03:34:12,0.05
2016-04-07 09:42:49,0.05
2016-04-07 09:42:49,0.05
2016-04-07 13:25:42,0.05
2016-04-07 22:24:17,0.05
2016-04-07 22:24:17,55.00000000000001
2016-04-08 07:01:06,0.05
2016-04-08 07:01:06,0.05
2016-04-08 17:55:04,0.05
2016-04-09 04:59:21,0.05
2016-04-09 04:59:21,0.05
2016-04-09 05:03:23,0.05
2016-04-09 08:28:57,0.05
2016-04-09 08:28:57,0.05
2016-04-09 13:35:44,0.05
2016-04-09 19:48:12,0.05
2016-04-09 19:48:12,0.05
2016-04-09 19:50:25,0.05
2016-04-10 05:02:42,0.05
2016-04-10 05:02:42,0.05
2016-04-10 05:11:48,0.05
2016-04-10 06:50:57,0.05
2016-04-10 06:50:57,0.05
2016-04-10 08:26:12,0.05
2016-04-10 16:58:17,0.05
2016-04-10 16:58:17,0.05
2016-04-10 17:00:12,0.05
2016-04-10 17:02:19,0.05
2016-04-10 17:02:19,0.05
2016-04-10 17:34:56,0.05
2016-04-11 03:28:02,0.05
2016-04-11 03:28:02,0.05
2016-04-11 03:35:46,0.05
2016-04-11 08:32:38,0.01
2016-04-11 08:50:18,0.05
2016-04-11 08:50:18,0.05
2016-04-11 15:39:05,0.05
2016-04-12 00:00:29,0.05
2016-04-12 00:00:29,0.05
2016-04-12 00:19:14,0.05
2016-04-12 08:24:22,0.05
2016-04-12 08:24:22,0.05
2016-04-12 08:38:21,0.05
2016-04-12 20:19:59,0.05
2016-04-12 20:44:56,0.05
2016-04-12 20:46:17,0.05
2016-04-12 20:53:22,0.05
2016-04-13 08:35:23,0.05
2016-04-13 08:35:23,0.05
2016-04-13 08:41:11,0.05
2016-04-13 19:17:45,0.05
2016-04-13 19:17:45,0.05
2016-04-13 19:59:27,0.05
2016-04-14 04:23:04,0.05
2016-04-14 04:23:04,0.05
2016-04-14 04:47:58,0.05
2016-04-14 09:10:37,0.05
2016-04-14 09:10:37,0.05
2016-04-14 09:24:28,0.05
2016-04-14 19:55:49,0.05
2016-04-14 19:58:34,0.05
2016-04-14 20:17:55,0.05
2016-04-15 07:23:53,0.05
2016-04-15 07:26:32,0.05
2016-04-15 19:25:37,0.05
2016-04-15 19:25:37,0.05
2016-04-15 19:44:11,0.05
2016-04-16 04:03:53,0.05
2016-04-16 05:04:34,0.05
2016-04-16 10:06:34,0.05
2016-04-16 10:06:34,0.05
2016-04-16 20:10:15,0.05
2016-04-17 06:03:21,0.05
2016-04-17 06:03:21,0.05
2016-04-17 06:57:48,0.05
2016-04-17 18:46:32,0.05
2016-04-17 18:46:32,0.05
2016-04-18 04:38:33,0.05
2016-04-18 09:02:53,0.05
2016-04-18 09:02:53,0.05
2016-04-18 21:02:26,0.05
2016-04-18 21:02:41,0.05
2016-04-18 21:02:41,0.05
2016-04-18 21:03:46,0.05
2016-04-19 05:13:18,0.05
2016-04-19 05:13:18,0.05
2016-04-19 05:37:57,0.05
2016-04-19 07:08:27,0.05
2016-04-19 07:08:27,0.05
2016-04-19 08:23:51,0.05
2016-04-19 18:02:57,0.05
2016-04-19 18:02:57,0.05
2016-04-20 03:55:29,0.05
2016-04-20 03:55:29,0.05
2016-04-20 15:50:15,0.05
2016-04-20 23:57:48,0.05
2016-04-20 23:57:48,0.05
2016-04-20 23:57:48,55.00000000000001
2016-04-21 11:56:28,0.05
2016-04-21 11:56:28,0.05
2016-04-21 11:56:28,1.1
2016-04-21 22:08:55,0.05
2016-04-21 22:08:55,0.05
2016-04-21 22:33:38,0.05
2016-04-21 22:33:38,1.1
2016-04-22 07:44:11,0.05
2016-04-22 07:44:11,0.05
2016-04-22 07:44:11,1.1
2016-04-22 19:42:23,0.05
2016-04-22 19:42:23,0.05
2016-04-22 19:42:23,1.1
2016-04-23 07:07:44,0.05
2016-04-23 07:07:44,0.05
2016-04-23 07:07:44,1.1
2016-04-23 19:06:42,0.05
2016-04-23 19:06:42,0.05
2016-04-23 22:30:45,0.05
2016-04-23 22:30:45,1.1
2016-04-24 07:01:45,0.05
2016-04-24 07:01:45,0.05
2016-04-24 07:01:45,1.1
2016-04-24 18:59:55,0.05
2016-04-24 18:59:55,0.05
2016-04-24 18:59:55,1.1
2016-04-25 05:40:17,0.05
2016-04-25 05:40:17,0.05
2016-04-25 17:38:59,0.05
2016-04-25 17:38:59,0.05
2016-04-25 17:38:59,1.1
2016-06-17 11:11:19,0.001
2016-06-17 11:11:19,1098.6932
2016-06-17 11:11:19,0.8236000000000001


==> results/dateOutFlow__GreedPit.csv <==
2016-03-28 01:29:19,0.137
2016-03-28 01:47:01,6.65
2016-03-28 01:53:25,0.28600000000000003
2016-03-28 01:53:25,11.914000000000001
2016-03-28 01:53:25,0.117
2016-03-28 01:53:25,2.7830000000000004
2016-03-28 13:17:07,29.400000000000002
2016-03-28 13:17:07,0.14800000000000002
2016-03-28 13:17:07,0.276
2016-03-28 13:17:07,0.43500000000000005
2016-03-28 13:17:07,4.305000000000001
2016-03-28 16:03:19,42.0
2016-03-28 16:03:19,11.200000000000001
2016-03-28 16:10:11,0.38
2016-03-28 16:10:11,5.140000000000001
2016-03-28 16:10:11,0.6670933542
2016-03-28 16:10:11,0.07
2016-03-28 16:10:11,1.2100000000000002
2016-03-28 16:26:45,66.60000000000001
2016-03-28 16:35:13,20.482016526000002
2016-03-28 17:37:28,77.5
2016-03-28 17:37:28,0.0945
2016-03-28 17:37:28,3.9555000000000002
2016-03-28 17:37:28,0.1917
2016-03-28 17:37:28,4.9383
2016-03-28 17:39:58,3.3000000000000003
2016-03-28 17:39:58,26.700000000000003
2016-03-28 17:39:58,3.249
2016-03-28 17:45:04,60.00000000000001
2016-03-28 17:48:17,0.29700000000000004
2016-03-28 17:48:17,6.053000000000001
2016-03-28 17:52:57,26.82
2016-03-28 17:52:57,0.2078714
2016-03-28 17:52:57,6.6548686
2016-03-28 17:54:38,0.3915
2016-03-28 17:54:38,3.9585000000000004
2016-03-28 17:54:38,1.2180000000000002
2016-03-28 17:54:38,22.982000000000003
2016-03-28 19:42:52,33.301300000000005
2016-03-29 07:09:12,71.5
2016-03-29 16:14:50,72.0
2016-03-29 18:05:03,10.78728125
2016-03-30 00:23:07,2.64
2016-03-30 00:23:07,34.36
2016-03-30 00:23:07,0.7392000000000001
2016-03-30 00:23:07,9.620800000000001
2016-03-30 00:52:00,0.35200000000000004
2016-03-30 00:52:00,15.048000000000002
2016-03-30 12:49:18,6.48
2016-04-03 14:47:44,79.5
2016-04-03 15:21:44,0.2431
2016-04-03 15:21:44,5.0269
2016-04-03 18:02:39,1.794
2016-04-03 18:02:39,32.006
2016-04-03 18:02:39,14.13
2016-04-03 18:02:39,0.5092880000000001
2016-04-03 18:02:39,10.048312000000001
2016-04-03 18:02:39,0.4212
2016-04-03 18:02:39,8.818800000000001
2016-04-03 18:21:58,7.177734375000001
2016-04-03 18:24:46,10.268
2016-04-08 02:58:32,0.17802
2016-04-08 02:58:32,12.678980000000001
2016-04-08 02:58:32,0.0297
2016-04-08 02:58:32,1.5653000000000001
2016-04-21 01:05:01,1.242


==> results/dateOutFlow__LittleCactus.csv <==
2016-03-31 21:39:24,0.004
2016-03-31 21:39:24,0.028
2016-03-31 21:40:28,0.05
2016-03-31 21:40:28,0.056
2016-03-31 22:28:15,0.4
2016-03-31 22:28:15,0.7000000000000001
2016-03-31 22:30:44,5.0
2016-03-31 22:30:44,5.6000000000000005
2016-03-31 22:34:59,0.8
2016-03-31 22:41:35,0.9
2016-04-01 11:24:00,0.2
2016-04-01 22:26:03,0.0001
2016-04-02 00:04:09,0.02
2016-04-02 06:22:31,0.25
2016-04-02 11:53:19,0.1
2016-04-02 12:38:18,0.5
2016-04-02 14:31:38,0.55
2016-04-02 14:31:38,70.0
2016-04-02 14:41:52,2.0
2016-04-02 14:41:52,11.200000000000001
2016-04-02 15:14:01,0.5
2016-04-02 15:14:01,12.600000000000001
2016-04-02 15:33:31,0.65
2016-04-02 15:33:31,2.8000000000000003
2016-04-02 15:33:31,0.0014000000000000002
2016-04-02 15:33:31,0.28
2016-04-02 15:33:31,3.5000000000000004
2016-04-02 15:45:20,0.5
2016-04-02 15:45:20,1.4000000000000001
2016-04-02 15:57:13,0.35000000000000003
2016-04-02 16:08:21,0.30000000000000004
2016-04-02 16:08:21,7.000000000000001
2016-04-02 16:10:05,1.0
2016-04-02 16:10:05,7.7
2016-04-02 16:23:48,0.45
2016-04-02 16:54:01,0.001
2016-04-02 18:42:16,0.30000000000000004
2016-04-02 21:38:03,1.0
2016-04-02 23:02:10,0.001
2016-04-03 01:00:52,0.31415926535897937
2016-04-03 01:12:50,0.11235813213455892
2016-04-03 02:57:17,0.030000000000000002
2016-04-03 02:57:46,0.30000000000000004
2016-04-03 03:17:13,0.31415926535897937
2016-04-03 03:17:13,28.000000000000004
2016-04-03 11:41:06,5.0
2016-04-03 11:41:06,7.000000000000001
2016-04-03 11:41:06,9.100000000000001
2016-04-03 11:41:06,7.000000000000001
2016-04-03 11:41:06,4.9
2016-04-03 11:41:06,4.2
2016-04-03 11:41:06,14.000000000000002
2016-04-03 11:51:51,1.0
2016-04-03 11:51:51,6.300000000000001
2016-04-03 11:51:51,0.014
2016-04-03 12:09:48,4.99
2016-04-03 12:09:48,4.2
2016-04-03 12:09:48,14.000000000000002
2016-04-03 12:09:48,0.014
2016-04-03 12:09:48,4.398229715025711
2016-04-03 12:09:48,1.5730138498838246
2016-04-03 12:09:48,0.42000000000000004
2016-04-03 12:09:48,4.2
2016-04-03 12:09:48,4.398229715025711
2016-04-03 12:37:34,0.5
2016-04-03 12:39:55,0.6000000000000001
2016-04-03 14:56:53,0.038000000000000006
2016-04-03 15:01:08,0.001
2016-04-03 15:33:47,0.1
2016-04-03 15:52:26,0.1
2016-04-03 18:15:41,0.42000000000000004
2016-04-03 20:46:13,0.015000000000000001
2016-04-03 20:56:07,0.2
2016-04-03 21:06:21,0.1
2016-04-03 22:37:46,0.45
2016-04-03 23:15:29,0.2002872988789
2016-04-03 23:31:39,0.11000000000000001
2016-04-04 00:04:51,0.023000000000000003
2016-04-04 08:58:06,0.05
2016-04-05 07:41:29,0.001
2016-04-05 19:51:14,0.316
2016-04-05 20:49:16,0.001
2016-04-05 20:49:35,0.2
2016-04-05 21:01:05,0.1
2016-04-05 21:04:15,0.1
2016-04-05 21:11:52,0.1
2016-04-05 21:18:25,1.25
2016-04-05 21:22:08,0.001
2016-04-06 02:30:15,2.0
2016-04-06 02:30:15,70.0
2016-04-06 03:07:44,3.5000000000000004
2016-04-06 03:07:44,14.000000000000002
2016-04-06 05:21:05,0.02
2016-04-06 06:52:46,0.009000000000000001
2016-04-06 06:54:20,2.8000000000000003
2016-04-06 06:55:55,2.2
2016-04-06 06:55:55,69.86
2016-04-06 09:07:08,0.05
2016-04-06 09:41:06,0.05
2016-04-06 10:14:49,0.01
2016-04-06 11:05:23,0.5
2016-04-06 11:10:10,0.2
2016-04-06 11:10:10,7.000000000000001
2016-04-06 11:18:11,0.5
2016-04-06 11:18:52,0.2
2016-04-06 11:19:23,0.5
2016-04-06 11:19:23,8.4
2016-04-06 11:19:23,0.532
2016-04-06 11:19:23,0.014
2016-04-06 11:19:23,1.4000000000000001
2016-04-06 11:19:54,0.1
2016-04-06 11:19:54,1.4000000000000001
2016-04-06 11:22:16,0.1
2016-04-06 12:10:36,0.30000000000000004
2016-04-06 12:10:36,0.5
2016-04-06 12:10:36,5.880000000000001
2016-04-06 12:10:36,0.21000000000000002
2016-04-06 12:11:14,0.2
2016-04-06 12:11:14,2.8000000000000003
2016-04-06 12:11:22,0.01
2016-04-06 12:11:22,1.4000000000000001
2016-04-06 12:32:14,5.0
2016-04-06 12:32:14,6.300000000000001
2016-04-06 12:32:14,2.8040221843046003
2016-04-06 12:32:14,1.54
2016-04-06 12:32:14,0.322
2016-04-06 12:32:14,0.7000000000000001
2016-04-06 12:32:14,0.014
2016-04-06 12:32:14,4.424
2016-04-06 12:32:14,0.014
2016-04-06 12:32:14,2.8000000000000003
2016-04-06 12:32:14,1.4000000000000001
2016-04-06 12:32:14,1.4000000000000001
2016-04-06 12:32:14,1.4000000000000001
2016-04-06 12:32:14,17.5
2016-04-06 12:32:14,0.014
2016-04-06 12:35:45,0.6000000000000001
2016-04-06 12:38:16,0.5
2016-04-06 12:38:16,1.0
2016-04-06 12:38:54,0.2
2016-04-06 13:54:15,0.442
2016-04-06 13:54:15,28.000000000000004
2016-04-06 14:17:42,0.5
2016-04-06 14:36:29,0.1
2016-04-06 15:17:54,0.05
2016-04-06 18:01:56,0.01
2016-04-06 21:53:53,0.001
2016-04-06 22:43:56,4.99
2016-04-06 22:43:56,49.0
2016-04-06 22:43:56,0.28
2016-04-06 22:43:56,0.126
2016-04-07 02:32:37,0.05
2016-04-07 06:42:22,0.01
2016-04-07 13:44:44,2.0
2016-04-07 14:04:52,0.02
2016-04-07 15:59:37,1.9000000000000001
2016-04-07 18:08:30,0.274
2016-04-07 18:08:30,39.2
2016-04-07 20:16:59,0.049
2016-04-08 00:37:30,0.504950495049505
2016-04-08 08:08:48,0.005
2016-04-08 09:35:39,0.30000000000000004
2016-04-08 11:45:01,3.0900000000000003
2016-04-08 11:45:01,30.8
2016-04-08 11:45:01,0.7000000000000001
2016-04-08 11:45:01,0.7000000000000001
2016-04-08 11:45:01,0.14
2016-04-08 12:37:16,0.01
2016-04-08 13:35:20,3.9000000000000004
2016-04-08 13:35:20,7.000000000000001
2016-04-08 13:35:20,2.8000000000000003
2016-04-08 13:35:20,7.000000000000001
2016-04-08 13:35:20,2.8000000000000003
2016-04-08 13:35:20,7.000000000000001
2016-04-08 13:35:20,1.4000000000000001
2016-04-08 13:35:20,1.4000000000000001
2016-04-08 13:35:20,4.2
2016-04-08 15:06:07,0.1
2016-04-08 15:06:07,7.000000000000001
2016-04-08 17:43:07,1.8
2016-04-08 17:43:07,2.8000000000000003
2016-04-08 17:43:07,0.14
2016-04-08 17:44:34,0.01
2016-04-08 17:45:27,0.005
2016-04-08 17:47:18,1.35
2016-04-08 17:48:58,0.25
2016-04-09 02:39:43,0.012352228000000002
2016-04-09 07:46:31,0.001
2016-04-10 10:59:26,0.004
2016-04-10 11:19:27,1.0
2016-04-10 11:22:21,2.0
2016-04-10 11:26:35,2.0
2016-04-10 11:26:35,70.0
2016-04-11 20:00:29,0.006
2016-04-16 11:28:48,0.001
2016-04-25 05:51:36,0.01
2016-04-28 06:49:31,0.001


==> results/dateOutFlow__Multi33v.csv <==
2016-02-22 12:31:28,1.33
2016-02-22 12:36:43,1.02
2016-02-22 12:48:32,0.1
2016-02-22 14:10:47,1.33
2016-02-22 14:16:26,1.33
2016-02-22 14:20:31,1.33
2016-02-22 14:23:13,1.33
2016-02-22 14:28:39,1.33
2016-02-22 14:32:29,1.33
2016-02-22 14:33:28,1.33
2016-02-22 14:34:20,1.33
2016-02-22 14:35:52,1.33
2016-02-22 14:36:54,1.33
2016-02-22 14:38:18,1.33
2016-02-22 14:38:38,1.33
2016-02-22 14:39:00,1.33
2016-02-22 14:41:35,1.33
2016-02-22 14:41:35,1.33
2016-02-22 14:41:41,1.33
2016-02-22 14:42:57,1.33
2016-02-22 14:42:57,1.33
2016-02-22 14:44:00,1.33
2016-02-22 14:44:53,1.33
2016-02-22 14:45:13,1.33
2016-02-22 14:45:54,1.33
2016-02-22 14:47:43,1.33
2016-02-22 14:49:05,1.33
2016-02-22 14:49:28,1.33
2016-02-22 14:50:51,1.33
2016-02-22 14:53:39,1.33
2016-02-22 14:54:29,1.33
2016-02-22 15:41:51,1.33
2016-02-22 15:47:59,1.33
2016-02-22 16:04:16,1.33
2016-02-22 16:26:33,1.33
2016-02-22 16:26:56,1.33
2016-02-22 16:37:48,1.33
2016-02-22 16:40:27,1.33
2016-02-22 16:42:10,1.33
2016-02-22 16:48:28,1.33
2016-02-22 16:51:01,1.33
2016-02-22 16:53:06,1.33
2016-02-22 17:25:02,1.33
2016-02-22 17:32:38,1.33
2016-02-22 17:38:17,1.33
2016-02-22 19:28:30,0.5700000000000001


==> results/dateOutFlow__Myscheme.csv <==
2015-08-07 23:47:55,1.0
2015-08-07 23:48:38,1.0
2015-08-08 00:33:47,0.5
2015-08-08 00:33:47,0.5
2015-08-08 00:33:47,0.5
2015-08-08 00:33:47,0.75
2015-08-08 00:33:47,0.375
2015-08-08 00:33:47,0.375
2015-08-08 00:41:49,0.5
2015-08-08 00:41:49,0.5
2015-08-08 00:41:49,0.5
2015-08-08 00:41:49,0.5
2015-08-08 00:41:49,0.5
2015-08-08 00:41:49,0.5
2015-08-08 00:41:49,0.25
2015-08-08 00:41:49,0.25
2015-08-08 00:41:49,0.16666666666666666
2015-08-08 00:41:49,0.16666666666666666
2015-08-08 00:41:49,0.16666666666666666
2015-08-08 01:53:26,0.5
2015-08-08 01:53:26,0.5
2015-08-08 01:53:26,0.5
2015-08-08 01:53:26,0.5
2015-08-08 01:53:26,0.5
2015-08-08 01:53:26,0.5
2015-08-08 01:53:26,0.5
2015-08-08 01:53:26,0.375
2015-08-08 01:53:26,0.1875
2015-08-08 01:53:26,0.1875
2015-08-08 01:53:26,0.125
2015-08-08 01:53:26,0.125
2015-08-08 01:53:26,0.125
2015-08-08 01:53:26,0.09375
2015-08-08 01:53:26,0.09375
2015-08-08 01:53:26,0.09375
2015-08-08 01:53:26,0.09375
2015-08-08 03:05:14,0.5
2015-08-08 03:05:14,0.5
2015-08-08 03:05:14,0.5
2015-08-08 03:05:14,0.5
2015-08-08 03:05:14,0.5
2015-08-08 03:05:14,0.5
2015-08-08 03:05:14,0.5
2015-08-08 03:05:14,0.5
2015-08-08 03:05:14,0.5
2015-08-08 03:05:14,2.1
2015-08-08 03:05:14,1.05
2015-08-08 03:05:14,1.05
2015-08-08 03:05:14,0.7000000000000001
2015-08-08 03:05:14,0.7000000000000001
2015-08-08 03:05:14,0.7000000000000001
2015-08-08 03:05:14,0.525
2015-08-08 03:05:14,0.525
2015-08-08 03:05:14,0.525
2015-08-08 03:05:14,0.525
2015-08-08 03:05:14,0.42000000000000004
2015-08-08 03:05:14,0.42000000000000004
2015-08-08 03:05:14,0.42000000000000004
2015-08-08 03:05:14,0.42000000000000004
2015-08-08 03:05:14,0.42000000000000004
2015-08-08 04:21:03,0.5
2015-08-08 04:21:03,0.5
2015-08-08 04:21:03,0.5
2015-08-08 04:21:03,0.5
2015-08-08 04:21:03,0.5
2015-08-08 04:21:03,0.5
2015-08-08 04:21:03,0.5
2015-08-08 04:21:03,0.5
2015-08-08 04:21:03,0.5
2015-08-08 04:21:03,0.5
2015-08-08 04:21:03,0.5
2015-08-08 04:21:03,16.75
2015-08-08 04:21:03,8.375
2015-08-08 04:21:03,8.375
2015-08-08 04:21:03,5.583333333333333
2015-08-08 04:21:03,5.583333333333333
2015-08-08 04:21:03,5.583333333333333
2015-08-08 04:21:03,4.1875
2015-08-08 04:21:03,4.1875
2015-08-08 04:21:03,4.1875
2015-08-08 04:21:03,4.1875
2015-08-08 04:21:03,3.35
2015-08-08 04:21:03,3.35
2015-08-08 04:21:03,3.35
2015-08-08 04:21:03,3.35
2015-08-08 04:21:03,3.35
2015-08-08 04:21:03,2.7916666666666665
2015-08-08 04:21:03,2.7916666666666665
2015-08-08 04:21:03,2.7916666666666665
2015-08-08 04:21:03,2.7916666666666665
2015-08-08 04:21:03,2.7916666666666665
2015-08-08 04:21:03,2.7916666666666665
2015-08-08 05:28:10,0.5
2015-08-08 05:28:10,0.5
2015-08-08 05:28:10,0.5
2015-08-08 05:28:10,0.5
2015-08-08 05:28:10,0.5
2015-08-08 05:28:10,0.5
2015-08-08 05:28:10,0.5
2015-08-08 05:28:10,0.5
2015-08-08 05:28:10,0.5
2015-08-08 05:28:10,0.5
2015-08-08 05:28:10,0.5
2015-08-08 05:28:10,0.5
2015-08-08 05:28:10,0.5
2015-08-08 05:28:10,0.21428571428571433
2015-08-08 05:28:10,0.10714285714285714
2015-08-08 05:28:10,0.10714285714285714
2015-08-08 05:28:10,0.07142857142857142
2015-08-08 05:28:10,0.07142857142857142
2015-08-08 05:28:10,0.07142857142857142
2015-08-08 05:28:10,0.05357142857142857
2015-08-08 05:28:10,0.05357142857142857
2015-08-08 05:28:10,0.05357142857142857
2015-08-08 05:28:10,0.05357142857142857
2015-08-08 05:28:10,0.04285714285714286
2015-08-08 05:28:10,0.04285714285714286
2015-08-08 05:28:10,0.04285714285714286
2015-08-08 05:28:10,0.04285714285714286
2015-08-08 05:28:10,0.04285714285714286
2015-08-08 05:28:10,0.03571428571428571
2015-08-08 05:28:10,0.03571428571428571
2015-08-08 05:28:10,0.03571428571428571
2015-08-08 05:28:10,0.03571428571428571
2015-08-08 05:28:10,0.03571428571428571
2015-08-08 05:28:10,0.03571428571428571
2015-08-08 05:28:10,0.030612244897959186
2015-08-08 05:28:10,0.030612244897959186
2015-08-08 05:28:10,0.030612244897959186
2015-08-08 05:28:10,0.030612244897959186
2015-08-08 05:28:10,0.030612244897959186
2015-08-08 05:28:10,0.030612244897959186
2015-08-08 05:28:10,0.030612244897959186
2015-08-08 14:55:51,0.5
2015-08-08 14:55:51,0.5
2015-08-08 14:55:51,0.5
2015-08-08 14:55:51,0.5
2015-08-08 14:55:51,0.5
2015-08-08 14:55:51,0.5
2015-08-08 14:55:51,0.5
2015-08-08 14:55:51,0.5
2015-08-08 14:55:51,0.5
2015-08-08 14:55:51,0.5
2015-08-08 14:55:51,0.5
2015-08-08 14:55:51,0.5
2015-08-08 14:55:51,0.5
2015-08-08 14:55:51,0.5
2015-08-08 14:55:51,0.5
2015-08-08 14:55:51,0.1875
2015-08-08 14:55:51,0.09375
2015-08-08 14:55:51,0.09375
2015-08-08 14:55:51,0.0625
2015-08-08 14:55:51,0.0625
2015-08-08 14:55:51,0.0625
2015-08-08 14:55:51,0.046875
2015-08-08 14:55:51,0.046875
2015-08-08 14:55:51,0.046875
2015-08-08 14:55:51,0.046875
2015-08-08 14:55:51,0.037500000000000006
2015-08-08 14:55:51,0.037500000000000006
2015-08-08 14:55:51,0.037500000000000006
2015-08-08 14:55:51,0.037500000000000006
2015-08-08 14:55:51,0.037500000000000006
2015-08-08 14:55:51,0.03125
2015-08-08 14:55:51,0.03125
2015-08-08 14:55:51,0.03125
2015-08-08 14:55:51,0.03125
2015-08-08 14:55:51,0.03125
2015-08-08 14:55:51,0.03125
2015-08-08 14:55:51,0.026785714285714284
2015-08-08 14:55:51,0.026785714285714284
2015-08-08 14:55:51,0.026785714285714284
2015-08-08 14:55:51,0.026785714285714284
2015-08-08 14:55:51,0.026785714285714284
2015-08-08 14:55:51,0.026785714285714284
2015-08-08 14:55:51,0.026785714285714284
2015-08-08 14:55:51,0.0234375
2015-08-08 14:55:51,0.0234375
2015-08-08 14:55:51,0.0234375
2015-08-08 14:55:51,0.0234375
2015-08-08 14:55:51,0.0234375
2015-08-08 14:55:51,0.0234375
2015-08-08 14:55:51,0.0234375
2015-08-08 14:55:51,0.0234375
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,0.5
2015-08-08 23:26:40,11.177777777777779
2015-08-08 23:26:40,5.5888888888888895
2015-08-08 23:26:40,5.5888888888888895
2015-08-08 23:26:40,3.7259259259259263
2015-08-08 23:26:40,3.7259259259259263
2015-08-08 23:26:40,3.7259259259259263
2015-08-08 23:26:40,2.7944444444444447
2015-08-08 23:26:40,2.7944444444444447
2015-08-08 23:26:40,2.7944444444444447
2015-08-08 23:26:40,2.7944444444444447
2015-08-08 23:26:40,2.235555555555556
2015-08-08 23:26:40,2.235555555555556
2015-08-08 23:26:40,2.235555555555556
2015-08-08 23:26:40,2.235555555555556
2015-08-08 23:26:40,2.235555555555556
2015-08-08 23:26:40,1.8629629629629632
2015-08-08 23:26:40,1.8629629629629632
2015-08-08 23:26:40,1.8629629629629632
2015-08-08 23:26:40,1.8629629629629632
2015-08-08 23:26:40,1.8629629629629632
2015-08-08 23:26:40,1.8629629629629632
2015-08-08 23:26:40,1.596825396825397
2015-08-08 23:26:40,1.596825396825397
2015-08-08 23:26:40,1.596825396825397
2015-08-08 23:26:40,1.596825396825397
2015-08-08 23:26:40,1.596825396825397
2015-08-08 23:26:40,1.596825396825397
2015-08-08 23:26:40,1.596825396825397
2015-08-08 23:26:40,1.3972222222222224
2015-08-08 23:26:40,1.3972222222222224
2015-08-08 23:26:40,1.3972222222222224
2015-08-08 23:26:40,1.3972222222222224
2015-08-08 23:26:40,1.3972222222222224
2015-08-08 23:26:40,1.3972222222222224
2015-08-08 23:26:40,1.3972222222222224
2015-08-08 23:26:40,1.3972222222222224
2015-08-08 23:26:40,1.2419753086419754
2015-08-08 23:26:40,1.2419753086419754
2015-08-08 23:26:40,1.2419753086419754
2015-08-08 23:26:40,1.2419753086419754
2015-08-08 23:26:40,1.2419753086419754
2015-08-08 23:26:40,1.2419753086419754
2015-08-08 23:26:40,1.2419753086419754
2015-08-08 23:26:40,1.2419753086419754
2015-08-08 23:26:40,1.2419753086419754
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.5
2015-08-08 23:33:40,0.15000000000000002
2015-08-08 23:33:40,0.07500000000000001
2015-08-08 23:33:40,0.07500000000000001
2015-08-08 23:33:40,0.05
2015-08-08 23:33:40,0.05
2015-08-08 23:33:40,0.05
2015-08-08 23:33:40,0.037500000000000006
2015-08-08 23:33:40,0.037500000000000006
2015-08-08 23:33:40,0.037500000000000006
2015-08-08 23:33:40,0.037500000000000006
2015-08-08 23:33:40,0.030000000000000002
2015-08-08 23:33:40,0.030000000000000002
2015-08-08 23:33:40,0.030000000000000002
2015-08-08 23:33:40,0.030000000000000002
2015-08-08 23:33:40,0.030000000000000002
2015-08-08 23:33:40,0.025
2015-08-08 23:33:40,0.025
2015-08-08 23:33:40,0.025
2015-08-08 23:33:40,0.025
2015-08-08 23:33:40,0.025
2015-08-08 23:33:40,0.025
2015-08-08 23:33:40,0.02142857142857143
2015-08-08 23:33:40,0.02142857142857143
2015-08-08 23:33:40,0.02142857142857143
2015-08-08 23:33:40,0.02142857142857143
2015-08-08 23:33:40,0.02142857142857143
2015-08-08 23:33:40,0.02142857142857143
2015-08-08 23:33:40,0.02142857142857143
2015-08-08 23:33:40,0.018750000000000003
2015-08-08 23:33:40,0.018750000000000003
2015-08-08 23:33:40,0.018750000000000003
2015-08-08 23:33:40,0.018750000000000003
2015-08-08 23:33:40,0.018750000000000003
2015-08-08 23:33:40,0.018750000000000003
2015-08-08 23:33:40,0.018750000000000003
2015-08-08 23:33:40,0.018750000000000003
2015-08-08 23:33:40,0.016666666666666666
2015-08-08 23:33:40,0.016666666666666666
2015-08-08 23:33:40,0.016666666666666666
2015-08-08 23:33:40,0.016666666666666666
2015-08-08 23:33:40,0.016666666666666666
2015-08-08 23:33:40,0.016666666666666666
2015-08-08 23:33:40,0.016666666666666666
2015-08-08 23:33:40,0.016666666666666666
2015-08-08 23:33:40,0.016666666666666666
2015-08-08 23:33:40,0.015000000000000001
2015-08-08 23:33:40,0.015000000000000001
2015-08-08 23:33:40,0.015000000000000001
2015-08-08 23:33:40,0.015000000000000001
2015-08-08 23:33:40,0.015000000000000001
2015-08-08 23:33:40,0.015000000000000001
2015-08-08 23:33:40,0.015000000000000001
2015-08-08 23:33:40,0.015000000000000001
2015-08-08 23:33:40,0.015000000000000001
2015-08-08 23:33:40,0.015000000000000001
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.5
2015-08-13 21:51:03,0.13636363636363638
2015-08-13 21:51:03,0.06818181818181819
2015-08-13 21:51:03,0.06818181818181819
2015-08-13 21:51:03,0.045454545454545456
2015-08-13 21:51:03,0.045454545454545456
2015-08-13 21:51:03,0.045454545454545456
2015-08-13 21:51:03,0.034090909090909095
2015-08-13 21:51:03,0.034090909090909095
2015-08-13 21:51:03,0.034090909090909095
2015-08-13 21:51:03,0.034090909090909095
2015-08-13 21:51:03,0.027272727272727275
2015-08-13 21:51:03,0.027272727272727275
2015-08-13 21:51:03,0.027272727272727275
2015-08-13 21:51:03,0.027272727272727275
2015-08-13 21:51:03,0.027272727272727275
2015-08-13 21:51:03,0.022727272727272728
2015-08-13 21:51:03,0.022727272727272728
2015-08-13 21:51:03,0.022727272727272728
2015-08-13 21:51:03,0.022727272727272728
2015-08-13 21:51:03,0.022727272727272728
2015-08-13 21:51:03,0.022727272727272728
2015-08-13 21:51:03,0.01948051948051948
2015-08-13 21:51:03,0.01948051948051948
2015-08-13 21:51:03,0.01948051948051948
2015-08-13 21:51:03,0.01948051948051948
2015-08-13 21:51:03,0.01948051948051948
2015-08-13 21:51:03,0.01948051948051948
2015-08-13 21:51:03,0.01948051948051948
2015-08-13 21:51:03,0.017045454545454544
2015-08-13 21:51:03,0.017045454545454544
2015-08-13 21:51:03,0.017045454545454544
2015-08-13 21:51:03,0.017045454545454544
2015-08-13 21:51:03,0.017045454545454544
2015-08-13 21:51:03,0.017045454545454544
2015-08-13 21:51:03,0.017045454545454544
2015-08-13 21:51:03,0.017045454545454544
2015-08-13 21:51:03,0.015151515151515154
2015-08-13 21:51:03,0.015151515151515154
2015-08-13 21:51:03,0.015151515151515154
2015-08-13 21:51:03,0.015151515151515154
2015-08-13 21:51:03,0.015151515151515154
2015-08-13 21:51:03,0.015151515151515154
2015-08-13 21:51:03,0.015151515151515154
2015-08-13 21:51:03,0.015151515151515154
2015-08-13 21:51:03,0.015151515151515154
2015-08-13 21:51:03,0.013636363636363637
2015-08-13 21:51:03,0.013636363636363637
2015-08-13 21:51:03,0.013636363636363637
2015-08-13 21:51:03,0.013636363636363637
2015-08-13 21:51:03,0.013636363636363637
2015-08-13 21:51:03,0.013636363636363637
2015-08-13 21:51:03,0.013636363636363637
2015-08-13 21:51:03,0.013636363636363637
2015-08-13 21:51:03,0.013636363636363637
2015-08-13 21:51:03,0.013636363636363637
2015-08-13 21:51:03,0.012396694214876033
2015-08-13 21:51:03,0.012396694214876033
2015-08-13 21:51:03,0.012396694214876033
2015-08-13 21:51:03,0.012396694214876033
2015-08-13 21:51:03,0.012396694214876033
2015-08-13 21:51:03,0.012396694214876033
2015-08-13 21:51:03,0.012396694214876033
2015-08-13 21:51:03,0.012396694214876033
2015-08-13 21:51:03,0.012396694214876033
2015-08-13 21:51:03,0.012396694214876033
2015-08-13 21:51:03,0.012396694214876033


==> results/dateOutFlow__Newponzi.csv <==
2016-04-05 12:23:22,0.1
2016-04-05 12:23:55,0.25
2016-04-05 12:23:55,6.250000000000001
2016-04-05 12:23:55,1.25
2016-04-05 12:23:55,0.30000000000000004
2016-04-05 12:23:55,3.1250000000000004
2016-04-05 12:24:14,0.9
2016-04-05 12:24:14,3.7500000000000004
2016-04-05 12:24:25,0.2
2016-04-05 12:24:53,0.1
2016-04-05 12:25:37,1.0
2016-04-05 12:25:37,11.25
2016-04-05 12:25:37,2.5
2016-04-05 12:25:37,1.25
2016-04-05 12:25:37,0.6000000000000001
2016-04-05 12:26:45,0.30000000000000004
2016-04-05 12:29:52,0.9
2016-04-05 12:29:52,12.500000000000002
2016-04-05 12:30:55,0.6000000000000001
2016-04-05 12:30:55,7.500000000000001
2016-04-05 12:32:24,0.1
2016-04-05 12:32:24,3.7500000000000004
2016-04-05 12:32:41,0.5
2016-04-05 12:33:24,0.2
2016-04-05 12:33:24,0.01
2016-04-05 12:33:39,0.08
2016-04-05 12:34:39,0.04
2016-04-05 12:35:27,0.02
2016-04-05 12:36:22,0.015000000000000001
2016-04-05 12:36:22,0.1
2016-04-05 12:38:56,0.01
2016-04-05 12:40:14,0.05
2016-04-05 12:47:37,0.1
2016-04-05 12:50:24,0.1
2016-04-05 12:51:25,0.1
2016-04-05 12:51:25,11.25
2016-04-05 12:51:36,0.1
2016-04-05 12:57:44,0.1
2016-04-05 13:15:31,0.6000000000000001
2016-04-05 13:15:31,7.500000000000001
2016-04-06 11:13:47,0.02


==> results/dateOutFlow__Newponzi__small.csv <==
2016-04-05 12:23:22,0.1
2016-04-05 12:23:55,0.25
2016-04-05 12:23:55,6.250000000000001
2016-04-05 12:23:55,1.25
2016-04-05 12:23:55,0.30000000000000004
2016-04-05 12:23:55,3.1250000000000004
2016-04-05 12:24:14,0.9
2016-04-05 12:24:14,3.7500000000000004
2016-04-05 12:24:25,0.2
2016-04-05 12:24:53,0.1
2016-04-05 12:25:37,1.0
2016-04-05 12:25:37,11.25
2016-04-05 12:25:37,2.5
2016-04-05 12:25:37,1.25
2016-04-05 12:25:37,0.6000000000000001
2016-04-05 12:26:45,0.30000000000000004
2016-04-05 12:29:52,0.9
2016-04-05 12:29:52,12.500000000000002
2016-04-05 12:30:55,0.6000000000000001
2016-04-05 12:30:55,7.500000000000001
2016-04-05 12:32:24,0.1
2016-04-05 12:32:24,3.7500000000000004
2016-04-05 12:32:41,0.5
2016-04-05 12:33:24,0.2
2016-04-05 12:33:24,0.01
2016-04-05 12:33:39,0.08
2016-04-05 12:34:39,0.04
2016-04-05 12:35:27,0.02
2016-04-05 12:36:22,0.015000000000000001
2016-04-05 12:36:22,0.1
2016-04-05 12:38:56,0.01
2016-04-05 12:40:14,0.05
2016-04-05 12:47:37,0.1
2016-04-05 12:50:24,0.1
2016-04-05 12:51:25,0.1
2016-04-05 12:51:25,11.25
2016-04-05 12:51:36,0.1
2016-04-05 12:57:44,0.1
2016-04-05 13:15:31,0.6000000000000001
2016-04-05 13:15:31,7.500000000000001


==> results/dateOutFlow__ProtectTheCastle.csv <==
2016-03-20 14:41:47,0.015000000000000001
2016-03-21 09:35:16,0.025
2016-03-21 09:35:16,0.9
2016-03-21 09:40:02,0.060000000000000005
2016-03-21 10:05:41,0.030000000000000002
2016-03-21 10:05:41,1.0
2016-03-21 10:57:55,0.6000000000000001
2016-03-21 11:03:35,0.54
2016-03-21 11:09:27,0.33
2016-03-21 11:16:28,0.9
2016-03-21 11:16:28,60.00000000000001
2016-03-21 11:16:28,4.0
2016-03-21 11:16:28,2.0
2016-03-21 11:16:28,0.9
2016-03-21 11:23:26,0.9
2016-03-21 11:23:26,40.0
2016-03-21 11:24:31,0.6000000000000001
2016-03-21 11:26:11,0.6000000000000001
2016-03-21 11:26:11,36.0
2016-03-21 11:31:10,0.405
2016-03-21 11:31:10,22.0
2016-03-21 12:03:45,6.78
2016-03-21 13:09:49,0.029937180600000002
2016-03-21 13:29:31,0.8400000000000001
2016-03-21 13:29:51,0.060000000000000005
2016-03-21 14:08:43,0.003
2016-03-21 14:49:10,0.5099371806
2016-03-21 16:36:17,0.137716571532
2016-03-21 16:38:35,3.0
2016-03-21 16:38:35,60.00000000000001
2016-03-21 16:38:35,60.00000000000001
2016-03-21 16:39:26,1.4995081501440002
2016-03-21 16:39:26,60.00000000000001
2016-03-21 16:46:35,1.2295978327260002
2016-03-21 17:09:45,3.0
2016-03-21 17:09:45,40.0
2016-03-21 17:09:45,40.0
2016-03-21 17:09:45,27.000000000000004
2016-03-21 17:09:45,1.9958120400000001
2016-03-21 17:12:55,2.999857610346
2016-03-21 17:12:55,56.00000000000001
2016-03-21 17:12:55,4.0
2016-03-21 17:12:55,0.2
2016-03-21 17:12:55,33.995812040000004
2016-03-21 17:12:55,9.181104768800001
2016-03-21 17:15:20,2.9694839297467204
2016-03-21 17:16:27,0.9
2016-03-21 17:19:46,0.2817197292364805
2016-03-21 17:25:20,0.003
2016-03-21 18:38:00,0.15000000000000002
2016-03-21 19:54:01,0.0006000000000000001
2016-03-21 22:22:41,0.001
2016-03-21 22:27:28,0.00030000000000000003
2016-03-21 22:28:13,0.00030000000000000003
2016-03-21 22:28:56,0.00030000000000000003
2016-03-21 22:32:08,0.003
2016-03-22 00:09:01,0.00030000000000000003
2016-03-22 00:27:03,0.00030000000000000003
2016-03-22 00:27:32,0.00030000000000000003
2016-03-22 00:28:18,0.00030000000000000003
2016-03-22 01:14:00,0.00030000000000000003
2016-03-22 01:37:28,0.030000000000000002
2016-03-22 06:11:27,0.09000000000000001
2016-03-22 06:14:47,0.21000000000000002
2016-03-22 06:16:08,24.729758184931203
2016-03-22 07:45:41,0.00030000000000000003
2016-03-22 11:08:27,0.001
2016-03-22 11:10:42,24.730058184931202
2016-03-22 11:46:43,0.0006000000000000001
2016-03-22 13:21:41,0.00030000000000000003
2016-03-22 16:04:28,0.060000000000000005
2016-03-22 16:22:39,0.15000000000000002
2016-03-22 16:59:16,0.00030000000000000003
2016-03-22 16:59:27,0.00030000000000000003
2016-03-22 18:31:11,0.00030000000000000003
2016-03-22 18:35:30,0.015000000000000001
2016-03-22 18:41:13,0.030000000000000002
2016-03-22 18:46:00,0.015000000000000001
2016-03-22 19:20:47,0.0035769
2016-03-22 19:31:34,0.00141
2016-03-22 19:47:11,0.09000000000000001
2016-03-22 19:52:05,0.060000000000000005
2016-03-22 22:03:22,0.00030000000000000003
2016-03-22 22:08:36,0.00030000000000000003
2016-03-22 22:09:06,0.001
2016-03-22 22:38:39,0.00030000000000000003
2016-03-22 23:11:02,0.00030000000000000003
2016-03-23 00:02:12,0.12000000000000001
2016-03-23 01:22:30,0.00030000000000000003
2016-03-23 01:33:33,0.09000000000000001
2016-03-23 01:40:35,0.00030000000000000003
2016-03-23 02:16:57,0.00030000000000000003
2016-03-23 04:20:49,0.00030000000000000003
2016-03-23 06:42:23,0.001
2016-03-23 06:43:04,0.001
2016-03-23 06:46:01,0.001
2016-03-23 07:16:04,0.00030000000000000003
2016-03-23 10:45:57,0.001
2016-03-23 11:38:54,0.001
2016-03-23 11:42:28,0.001
2016-03-23 14:33:28,38.91338750285361
2016-03-23 14:33:28,21.2254840924656
2016-03-23 14:33:28,10.6127420462328
2016-03-23 14:33:28,0.003
2016-03-23 14:33:28,0.003
2016-03-23 14:34:13,0.003
2016-03-23 14:43:31,0.00030000000000000003
2016-03-23 15:12:29,0.030000000000000002
2016-03-23 15:22:08,0.015000000000000001
2016-03-23 15:23:31,0.030000000000000002
2016-03-23 15:27:39,0.8999363268
2016-03-23 15:30:16,0.512924289459576
2016-03-23 15:32:38,0.4499363268
2016-03-23 15:40:43,0.012
2016-03-23 15:48:22,0.023610000000000003
2016-03-23 15:49:45,0.2996363268
2016-03-23 16:11:15,0.15000000000000002
2016-03-23 16:15:16,0.14956005360000002
2016-03-23 16:40:03,0.030000000000000002
2016-03-23 17:05:31,0.0033416875522138683
2016-03-23 17:13:14,0.00038632680000000004
2016-03-23 18:44:56,0.00030000000000000003
2016-03-23 19:36:19,0.00030000000000000003
2016-03-23 19:48:59,0.1497
2016-03-23 20:03:45,0.00030000000000000003
2016-03-23 20:25:01,0.30000000000000004
2016-03-23 20:25:01,200.00000000000003
2016-03-23 20:59:49,0.030000000000000002
2016-03-23 21:47:24,0.00030000000000000003
2016-03-23 23:20:10,0.00030000000000000003
2016-03-23 23:46:06,0.030000000000000002
2016-03-23 23:53:39,0.00030000000000000003
2016-03-23 23:55:43,0.00030000000000000003
2016-03-23 23:58:30,0.001
2016-03-24 00:55:40,0.00030000000000000003
2016-03-24 04:22:54,0.00030000000000000003
2016-03-24 04:23:29,0.00030000000000000003
2016-03-24 04:23:29,0.00030000000000000003
2016-03-24 05:56:34,0.00030000000000000003
2016-03-24 06:00:29,0.001
2016-03-24 06:14:39,0.00030000000000000003
2016-03-24 06:52:19,0.00030000000000000003
2016-03-24 06:52:32,0.00030000000000000003
2016-03-24 06:53:06,0.00030000000000000003
2016-03-24 07:25:42,0.00030000000000000003
2016-03-24 07:26:26,0.00030000000000000003
2016-03-24 07:27:20,0.00030000000000000003
2016-03-24 08:09:11,0.00030000000000000003
2016-03-24 08:10:10,0.001
2016-03-24 08:11:57,0.001
2016-03-24 08:17:41,0.00030000000000000003
2016-03-24 08:17:54,0.00030000000000000003
2016-03-24 08:18:31,0.00030000000000000003
2016-03-24 09:47:16,0.00030000000000000003
2016-03-24 09:51:32,0.00030000000000000003
2016-03-24 10:28:26,0.00030000000000000003
2016-03-24 10:28:59,0.00030000000000000003
2016-03-24 10:28:59,0.00030000000000000003
2016-03-24 10:31:24,0.00030000000000000003
2016-03-24 10:31:39,0.00030000000000000003
2016-03-24 10:33:16,0.00030000000000000003
2016-03-24 10:33:48,0.00030000000000000003
2016-03-24 10:33:48,0.00030000000000000003
2016-03-24 10:38:12,0.00030000000000000003
2016-03-24 10:40:40,0.00030000000000000003
2016-03-24 10:40:40,0.00030000000000000003
2016-03-24 10:41:25,0.00030000000000000003
2016-03-24 11:45:47,0.00030000000000000003
2016-03-24 11:59:44,0.00030000000000000003
2016-03-24 11:59:44,0.00030000000000000003
2016-03-24 11:59:56,0.00030000000000000003
2016-03-24 12:02:34,0.00030000000000000003
2016-03-24 12:16:53,0.00030000000000000003
2016-03-24 12:17:04,0.00030000000000000003
2016-03-24 12:17:18,0.00030000000000000003
2016-03-24 12:37:33,0.009000000000000001
2016-03-24 12:48:20,0.00030000000000000003
2016-03-24 13:42:26,0.00030000000000000003
2016-03-24 13:42:40,0.00030000000000000003
2016-03-24 13:43:00,0.00030000000000000003
2016-03-24 14:01:53,0.006
2016-03-24 14:05:54,0.00030000000000000003
2016-03-24 14:06:12,0.00030000000000000003
2016-03-24 14:06:12,0.00030000000000000003
2016-03-24 15:38:52,0.00030000000000000003
2016-03-24 16:01:13,0.00030000000000000003
2016-03-24 16:01:13,0.00030000000000000003
2016-03-24 16:01:24,0.00030000000000000003
2016-03-24 17:06:16,0.001
2016-03-24 17:57:29,0.00030000000000000003
2016-03-24 18:59:15,0.00030000000000000003
2016-03-24 19:43:17,0.001
2016-03-24 23:38:12,0.00030000000000000003
2016-03-24 23:50:39,0.00030000000000000003
2016-03-25 00:11:50,0.00030000000000000003
2016-03-25 00:12:06,0.00030000000000000003
2016-03-25 00:13:52,0.001
2016-03-25 02:46:41,0.00030000000000000003
2016-03-25 02:47:02,0.00030000000000000003
2016-03-25 02:47:37,0.00030000000000000003
2016-03-25 03:06:44,0.001
2016-03-25 07:52:31,0.00030000000000000003
2016-03-25 08:02:43,0.00030000000000000003
2016-03-25 08:02:55,0.00030000000000000003
2016-03-25 08:03:40,0.00030000000000000003
2016-03-25 10:12:37,0.00030000000000000003
2016-03-25 10:41:47,0.00030000000000000003
2016-03-25 10:42:04,0.00030000000000000003
2016-03-25 10:42:04,0.00030000000000000003
2016-03-25 11:27:39,0.00030000000000000003
2016-03-25 11:31:02,0.00030000000000000003
2016-03-25 11:31:55,0.00039027474300000004
2016-03-25 11:45:17,0.00030000000000000003
2016-03-25 11:45:45,0.00030000000000000003
2016-03-25 11:45:45,0.00030000000000000003
2016-03-25 14:58:05,0.00030000000000000003
2016-03-25 15:58:31,0.0001
2016-03-25 18:24:53,0.00030000000000000003
2016-03-25 18:24:53,0.00030000000000000003
2016-03-25 18:25:10,0.00030000000000000003
2016-03-25 20:27:58,0.00030000000000000003
2016-03-25 21:58:57,0.00030000000000000003
2016-03-25 21:59:19,0.00030000000000000003
2016-03-25 21:59:43,0.00030000000000000003
2016-03-25 23:36:58,0.00030000000000000003
2016-03-26 02:33:31,0.00030000000000000003
2016-03-26 02:33:31,0.00030000000000000003
2016-03-26 02:33:36,0.00030000000000000003
2016-03-26 07:26:53,0.00030000000000000003
2016-03-26 07:27:12,0.00030000000000000003
2016-03-26 07:27:21,0.00030000000000000003
2016-03-26 09:13:27,0.00030000000000000003
2016-03-26 09:20:51,0.00030000000000000003
2016-03-26 13:25:11,0.00030000000000000003
2016-03-26 13:32:14,0.00030000000000000003
2016-03-26 13:33:05,0.00030000000000000003
2016-03-26 16:35:50,0.003
2016-03-26 16:35:50,0.003
2016-03-26 16:35:50,0.003
2016-03-26 17:40:11,0.00030000000000000003
2016-03-26 23:33:54,0.006
2016-03-27 01:14:21,0.15000000000000002
2016-03-27 01:19:33,0.00030000000000000003
2016-03-27 05:43:15,0.00030000000000000003
2016-03-27 05:44:09,0.00030000000000000003
2016-03-27 05:44:43,0.00030000000000000003
2016-03-27 09:08:56,0.00030895983522142103
2016-03-27 11:25:47,0.00030000000000000003
2016-03-27 16:03:36,0.0024000000000000002
2016-03-27 16:17:48,0.00030000000000000003
2016-03-27 21:38:27,0.00030000000000000003
2016-03-27 21:38:58,0.00030000000000000003
2016-03-27 21:39:36,0.00030000000000000003
2016-03-27 22:58:52,0.00030000000000000003
2016-03-28 00:05:11,0.00030000000000000003
2016-03-28 00:06:10,0.00030000000000000003
2016-03-28 00:06:26,0.00030000000000000003
2016-03-28 01:06:35,0.00030000000000000003
2016-03-28 01:09:29,0.00030000000000000003
2016-03-28 01:10:06,0.00030000000000000003
2016-03-28 01:11:14,0.00030000000000000003
2016-03-28 01:26:29,0.00030000000000000003
2016-03-28 01:31:32,0.00030000000000000003
2016-03-28 01:32:26,0.00030000000000000003
2016-03-28 01:33:14,0.00030000000000000003
2016-03-28 02:04:15,0.00030000000000000003
2016-03-28 02:42:21,0.00030000000000000003
2016-03-28 02:42:57,0.00030000000000000003
2016-03-28 02:43:49,0.00030000000000000003
2016-03-28 07:42:19,0.00030000000000000003
2016-03-28 07:42:58,0.00030000000000000003
2016-03-28 07:42:58,0.00030000000000000003
2016-03-28 08:45:17,0.00030000000000000003
2016-03-28 11:25:18,0.00030000000000000003
2016-03-28 11:48:22,0.00030000000000000003
2016-03-28 11:48:59,0.00030000000000000003
2016-03-28 11:49:51,0.00030000000000000003
2016-03-28 13:16:17,0.00030000000000000003
2016-03-28 13:21:29,0.00030000000000000003
2016-03-28 15:33:33,0.00030000000000000003
2016-03-28 21:33:31,0.00030000000000000003
2016-03-28 21:42:41,0.00030000000000000003
2016-03-28 22:43:19,0.030000000000000002
2016-03-29 02:36:05,0.003
2016-03-29 02:37:33,0.009000000000000001
2016-03-29 02:38:22,0.009000000000000001
2016-03-29 05:21:28,0.00030000000000000003
2016-03-29 05:21:51,0.00030000000000000003
2016-03-29 05:22:42,0.00030000000000000003
2016-03-29 10:22:11,0.00030000000000000003
2016-03-29 10:22:11,0.00030000000000000003
2016-03-29 12:19:16,0.00030000000000000003
2016-03-29 12:19:37,0.00030000000000000003
2016-03-29 12:20:05,0.00030000000000000003
2016-03-29 18:20:41,3.168539811101315
2016-03-29 18:20:41,1.7282944424188988
2016-03-29 18:20:41,0.8641472212094494
2016-03-29 18:20:41,0.00030000000000000003
2016-03-29 21:52:15,0.00030000000000000003
2016-03-29 22:47:46,0.003
2016-03-29 23:00:48,1.0000000000000002e-06
2016-03-29 23:03:09,0.00030000000000000003
2016-03-30 02:01:29,1e-08
2016-03-30 03:52:30,0.00030000000000000003
2016-03-30 03:53:17,0.00030000000000000003
2016-03-30 07:24:28,0.00030000000000000003
2016-03-30 15:19:56,0.009625
2016-03-30 15:19:56,0.00525
2016-03-30 15:19:56,0.002625
2016-03-30 15:19:56,0.0045000000000000005
2016-03-30 19:59:50,0.004011000000000001
2016-03-31 00:05:41,0.00030000000000000003
2016-03-31 06:05:41,0.00030000000000000003
2016-03-31 12:05:58,0.08672675
2016-03-31 12:05:58,0.0473055
2016-03-31 12:05:58,0.02365275
2016-03-31 12:05:58,0.00030000000000000003
2016-03-31 12:05:58,0.00030000000000000003
2016-03-31 17:01:53,0.00033
2016-03-31 22:43:03,0.00030000000000000003
2016-03-31 22:48:38,0.00075
2016-04-01 04:48:35,0.00030000000000000003
2016-04-01 08:35:55,0.00030000000000000003
2016-04-01 14:33:52,0.00030000000000000003
2016-04-01 16:13:40,0.00030000000000000003
2016-04-01 20:33:37,0.00030000000000000003
2016-04-01 22:54:26,0.0006000000000000001
2016-04-02 04:54:41,0.008965
2016-04-02 04:54:41,0.00489
2016-04-02 04:54:41,0.002445
2016-04-02 04:54:41,0.00030000000000000003
2016-04-02 10:59:00,0.0055000000000000005
2016-04-02 10:59:00,0.003
2016-04-02 10:59:00,0.0015
2016-04-02 10:59:00,0.00030000000000000003
2016-04-02 16:59:05,0.0055000000000000005
2016-04-02 16:59:05,0.003
2016-04-02 16:59:05,0.0015
2016-04-02 16:59:05,0.00030000000000000003
2016-04-02 18:31:09,0.00030000000000000003
2016-04-03 00:31:22,0.005775000000000001
2016-04-03 00:31:22,0.00315
2016-04-03 00:31:22,0.001575
2016-04-03 00:31:22,0.00030000000000000003
2016-04-03 06:31:28,0.0055000000000000005
2016-04-03 06:31:28,0.003
2016-04-03 06:31:28,0.0015
2016-04-03 06:31:28,0.00030000000000000003
2016-04-03 12:31:39,0.0055000000000000005
2016-04-03 12:31:39,0.003
2016-04-03 12:31:39,0.0015
2016-04-03 12:31:39,0.00030000000000000003
2016-04-03 18:31:43,0.0055000000000000005
2016-04-03 18:31:43,0.003
2016-04-03 18:31:43,0.0015
2016-04-03 18:31:43,0.00030000000000000003
2016-04-04 00:31:53,0.0055000000000000005
2016-04-04 00:31:53,0.003
2016-04-04 00:31:53,0.0015
2016-04-04 00:31:53,0.00030000000000000003
2016-04-04 06:32:07,0.0055000000000000005
2016-04-04 06:32:07,0.003
2016-04-04 06:32:07,0.0015
2016-04-04 06:32:07,0.00030000000000000003
2016-04-04 17:59:59,0.0055000000000000005
2016-04-04 17:59:59,0.003
2016-04-04 17:59:59,0.0015
2016-04-04 17:59:59,2.1
2016-04-04 18:02:12,0.30000000000000004
2016-04-04 18:05:30,0.15000000000000002
2016-04-04 18:06:16,0.6000000000000001
2016-04-04 18:07:47,0.6000000000000001
2016-04-04 18:09:11,1.5
2016-04-04 18:09:11,99.96721000960001
2016-04-04 21:25:58,0.00030000000000000003
2016-04-04 21:37:07,0.00030000000000000003
2016-04-04 21:40:17,0.00030000000000000003
2016-04-04 22:27:34,0.00030000000000000003
2016-04-04 22:28:04,0.00030000000000000003
2016-04-04 22:28:54,0.00030000000000000003
2016-04-05 03:20:01,0.00030000000000000003
2016-04-05 03:51:34,0.00030000000000000003
2016-04-05 03:52:17,0.00030000000000000003
2016-04-05 03:52:17,0.00030000000000000003
2016-04-05 06:08:39,0.00030000000000000003
2016-04-05 06:10:32,0.00030000000000000003
2016-04-05 06:34:29,0.00030000000000000003
2016-04-05 06:34:29,0.00030000000000000003
2016-04-05 06:34:29,0.00030000000000000003
2016-04-05 07:06:13,0.00030000000000000003
2016-04-05 07:06:40,0.00030000000000000003
2016-04-05 07:07:03,0.00030000000000000003
2016-04-05 08:00:23,0.00030000000000000003
2016-04-05 08:00:46,0.00030000000000000003
2016-04-05 08:00:57,0.00030000000000000003
2016-04-05 10:52:14,0.00030000000000000003
2016-04-05 13:42:55,0.00030000000000000003
2016-04-05 13:43:19,0.00030000000000000003
2016-04-05 13:43:51,0.00030000000000000003
2016-04-05 15:49:05,0.003
2016-04-05 15:50:02,0.003
2016-04-05 15:50:26,0.00030000000000000003
2016-04-05 16:34:15,0.001
2016-04-05 17:01:40,0.001
2016-04-05 17:13:20,0.001
2016-04-05 17:33:32,0.00030000000000000003
2016-04-05 17:33:47,0.00030000000000000003
2016-04-05 20:29:09,0.0099
2016-04-05 21:16:52,0.00030000000000000003
2016-04-05 22:45:22,0.00030000000000000003
2016-04-05 22:46:43,0.00030000000000000003
2016-04-05 22:47:17,0.00030000000000000003
2016-04-06 01:29:55,0.00030000000000000003
2016-04-06 01:30:10,0.00030000000000000003
2016-04-06 01:30:28,0.00030000000000000003
2016-04-06 01:44:48,0.00030000000000000003
2016-04-06 01:45:07,0.00030000000000000003
2016-04-06 01:45:46,0.00030000000000000003
2016-04-06 07:19:10,0.00030000000000000003
2016-04-06 07:19:10,0.00030000000000000003
2016-04-06 07:19:25,0.00030000000000000003
2016-04-06 07:29:18,0.00030000000000000003
2016-04-06 07:30:05,0.00030000000000000003
2016-04-06 07:30:08,0.00030000000000000003
2016-04-06 07:54:05,0.00030000000000000003
2016-04-06 11:15:15,0.00030000000000000003
2016-04-06 11:17:12,0.00030000000000000003
2016-04-06 11:17:41,0.00030000000000000003
2016-04-06 14:03:06,0.00030000000000000003
2016-04-06 14:05:59,0.00030000000000000003
2016-04-06 14:05:59,0.00030000000000000003
2016-04-06 19:57:14,0.00030000000000000003
2016-04-06 19:57:14,0.00030000000000000003
2016-04-06 19:57:14,0.00030000000000000003
2016-04-06 21:43:18,0.00030000000000000003
2016-04-06 22:14:59,0.00030000000000000003
2016-04-07 01:39:30,0.00030000000000000003
2016-04-07 01:40:15,0.00030000000000000003
2016-04-07 01:54:54,0.00030000000000000003
2016-04-07 01:55:15,0.00030000000000000003
2016-04-07 01:56:05,0.00030000000000000003
2016-04-07 04:53:48,0.00030000000000000003
2016-04-07 04:55:12,0.00030000000000000003
2016-04-07 05:18:14,0.00030000000000000003
2016-04-07 05:19:00,0.00030000000000000003
2016-04-07 05:19:38,0.00030000000000000003
2016-04-07 07:04:42,0.00030000000000000003
2016-04-07 07:38:45,0.00030000000000000003
2016-04-07 07:40:15,0.00030000000000000003
2016-04-07 07:43:40,0.00030000000000000003
2016-04-07 12:12:26,0.003
2016-04-07 12:54:54,0.00030000000000000003
2016-04-07 16:15:00,0.00030000000000000003
2016-04-07 16:15:41,0.00030000000000000003
2016-04-07 16:15:51,0.00030000000000000003
2016-04-07 18:54:12,0.00030000000000000003
2016-04-07 18:54:12,0.00030000000000000003
2016-04-07 18:54:40,0.00030000000000000003
2016-04-07 19:19:43,0.00030000000000000003
2016-04-07 19:20:32,0.00030000000000000003
2016-04-07 19:21:13,0.00030000000000000003
2016-04-07 22:25:35,0.00030000000000000003
2016-04-07 22:25:35,0.00030000000000000003
2016-04-07 22:25:53,0.00030000000000000003
2016-04-08 01:57:22,0.00030000000000000003
2016-04-08 01:57:42,0.00030000000000000003
2016-04-08 01:57:42,0.00030000000000000003
2016-04-08 04:37:55,0.00030000000000000003
2016-04-08 04:38:12,0.00030000000000000003
2016-04-08 04:38:37,0.00030000000000000003
2016-04-08 05:37:05,0.00030000000000000003
2016-04-08 05:47:34,0.00030000000000000003
2016-04-08 05:47:40,0.00030000000000000003
2016-04-08 06:15:15,0.00030000000000000003
2016-04-08 06:15:15,0.00030000000000000003
2016-04-08 06:16:01,0.00030000000000000003
2016-04-08 07:18:22,0.00030000000000000003
2016-04-08 09:12:18,0.00030000000000000003
2016-04-08 09:12:40,0.00030000000000000003
2016-04-08 09:13:01,0.00030000000000000003
2016-04-08 14:09:33,0.030000000000000002
2016-04-08 14:45:23,0.00030000000000000003
2016-04-08 14:45:23,0.00030000000000000003
2016-04-08 14:49:33,0.00030000000000000003
2016-04-08 17:55:21,0.00030000000000000003
2016-04-08 17:56:19,0.00030000000000000003
2016-04-08 17:56:19,0.00030000000000000003
2016-04-08 17:56:19,0.00030000000000000003
2016-04-08 18:06:06,0.00030000000000000003
2016-04-08 18:06:06,0.00030000000000000003
2016-04-08 18:07:36,0.001
2016-04-08 18:08:42,0.00030000000000000003
2016-04-08 18:54:40,0.00401104011
2016-04-08 19:22:12,0.00030000000000000003
2016-04-08 19:35:47,0.00030000000000000003
2016-04-08 19:40:55,0.00030000000000000003
2016-04-09 02:22:54,41.466801786767505
2016-04-09 02:22:54,22.618255520055
2016-04-09 02:22:54,11.3091277600275
2016-04-09 02:22:54,0.00030000000000000003
2016-04-09 05:30:13,0.00030000000000000003
2016-04-09 11:30:38,0.005775000000000001
2016-04-09 11:30:38,0.00315
2016-04-09 11:30:38,0.001575
2016-04-09 11:30:38,0.00030000000000000003
2016-04-09 17:23:27,0.00030000000000000003
2016-04-09 22:22:52,0.00030000000000000003
2016-04-10 04:23:02,0.006050000000000001
2016-04-10 04:23:02,0.0033000000000000004
2016-04-10 04:23:02,0.0016500000000000002
2016-04-10 04:23:02,0.00030000000000000003
2016-04-10 10:23:18,0.0055000000000000005
2016-04-10 10:23:18,0.003
2016-04-10 10:23:18,0.0015
2016-04-10 10:23:18,0.00030000000000000003
2016-04-10 11:43:08,0.00030000000000000003
2016-04-10 16:08:36,0.003
2016-04-10 22:08:53,0.008525000000000001
2016-04-10 22:08:53,0.0046500000000000005
2016-04-10 22:08:53,0.0023250000000000002
2016-04-10 22:08:53,0.00030000000000000003
2016-04-11 03:09:28,0.00030000000000000003
2016-04-11 09:09:31,0.005775000000000001
2016-04-11 09:09:31,0.00315
2016-04-11 09:09:31,0.001575
2016-04-11 09:09:31,0.00030000000000000003
2016-04-11 13:54:31,0.003
2016-04-11 19:54:32,0.00825
2016-04-11 19:54:32,0.0045000000000000005
2016-04-11 19:54:32,0.0022500000000000003
2016-04-11 19:54:32,0.00030000000000000003
2016-04-11 19:54:52,0.00030000000000000003
2016-04-12 01:55:25,0.005775000000000001
2016-04-12 01:55:25,0.00315
2016-04-12 01:55:25,0.001575
2016-04-12 01:55:25,0.00030000000000000003
2016-04-12 07:55:40,0.0055000000000000005
2016-04-12 07:55:40,0.003
2016-04-12 07:55:40,0.0015
2016-04-12 07:55:40,0.00030000000000000003
2016-04-12 13:55:49,0.0055000000000000005
2016-04-12 13:55:49,0.003
2016-04-12 13:55:49,0.0015
2016-04-12 13:55:49,0.00030000000000000003
2016-04-12 19:56:30,0.0055000000000000005
2016-04-12 19:56:30,0.003
2016-04-12 19:56:30,0.0015
2016-04-12 19:56:30,0.00030000000000000003
2016-04-12 19:56:30,0.00030000000000000003
2016-04-13 01:56:53,0.005775000000000001
2016-04-13 01:56:53,0.00315
2016-04-13 01:56:53,0.001575
2016-04-13 01:56:53,0.00030000000000000003
2016-04-13 07:57:00,0.0055000000000000005
2016-04-13 07:57:00,0.003
2016-04-13 07:57:00,0.0015
2016-04-13 07:57:00,0.00030000000000000003
2016-04-13 13:57:01,0.0055000000000000005
2016-04-13 13:57:01,0.003
2016-04-13 13:57:01,0.0015
2016-04-13 13:57:01,0.00030000000000000003
2016-04-13 19:57:00,0.00030000000000000003
2016-04-14 01:57:15,0.005775000000000001
2016-04-14 01:57:15,0.00315
2016-04-14 01:57:15,0.001575
2016-04-14 01:57:15,0.00030000000000000003
2016-04-14 07:57:18,0.0055000000000000005
2016-04-14 07:57:18,0.003
2016-04-14 07:57:18,0.0015
2016-04-14 07:57:18,0.00030000000000000003
2016-04-14 13:57:19,0.0055000000000000005
2016-04-14 13:57:19,0.003
2016-04-14 13:57:19,0.0015
2016-04-14 13:57:19,0.00030000000000000003
2016-04-14 19:57:29,0.0055000000000000005
2016-04-14 19:57:29,0.003
2016-04-14 19:57:29,0.0015
2016-04-14 19:57:29,0.00030000000000000003
2016-04-15 01:57:35,0.0055000000000000005
2016-04-15 01:57:35,0.003
2016-04-15 01:57:35,0.0015
2016-04-15 01:57:35,0.00030000000000000003
2016-04-15 07:57:40,0.0055000000000000005
2016-04-15 07:57:40,0.003
2016-04-15 07:57:40,0.0015
2016-04-15 07:57:40,0.00030000000000000003
2016-04-15 13:57:57,0.0055000000000000005
2016-04-15 13:57:57,0.003
2016-04-15 13:57:57,0.0015
2016-04-15 13:57:57,0.00030000000000000003
2016-04-15 22:27:13,0.0055000000000000005
2016-04-15 22:27:13,0.003
2016-04-15 22:27:13,0.0015
2016-04-15 22:27:13,0.00030000000000000003
2016-04-16 15:10:44,0.0055000000000000005
2016-04-16 15:10:44,0.003
2016-04-16 15:10:44,0.0015
2016-04-16 15:10:44,0.00030000000000000003
2016-04-16 21:31:11,0.0055000000000000005
2016-04-16 21:31:11,0.003
2016-04-16 21:31:11,0.0015
2016-04-16 21:31:11,0.00030000000000000003
2016-04-17 03:31:27,0.0055000000000000005
2016-04-17 03:31:27,0.003
2016-04-17 03:31:27,0.0015
2016-04-17 03:31:27,0.00030000000000000003
2016-04-17 12:24:33,0.0055000000000000005
2016-04-17 12:24:33,0.003
2016-04-17 12:24:33,0.0015
2016-04-17 12:24:33,0.00030000000000000003
2016-04-17 18:14:50,0.00030000000000000003
2016-04-18 00:14:55,0.005775000000000001
2016-04-18 00:14:55,0.00315
2016-04-18 00:14:55,0.001575
2016-04-18 00:14:55,0.00030000000000000003
2016-04-18 03:38:07,0.017524911948000002
2016-04-18 17:19:46,0.021564502619
2016-04-18 17:19:46,0.011762455974
2016-04-18 17:19:46,0.005881227987
2016-04-18 17:19:46,0.00030000000000000003
2016-04-18 17:19:46,0.00030000000000000003
2016-04-18 20:22:45,0.00030000000000000003
2016-04-18 20:24:50,0.00030000000000000003
2016-04-18 20:28:06,0.00030000000000000003
2016-04-18 20:28:28,0.0015
2016-04-18 21:02:26,0.00030000000000000003
2016-04-18 21:22:45,0.00030000000000000003
2016-04-19 03:13:36,0.00030000000000000003
2016-04-19 07:03:35,0.0057
2016-04-19 12:54:10,0.0010062201
2016-04-19 18:50:37,0.00030000000000000003
2016-04-20 00:45:21,0.00030000000000000003
2016-04-20 06:39:20,0.00030000000000000003
2016-04-20 12:36:57,0.00030000000000000003
2016-04-20 18:34:42,0.00030000000000000003
2016-04-20 22:19:46,0.00030000000000000003
2016-04-20 22:34:22,0.003
2016-04-21 04:34:55,0.019347368425
2016-04-21 04:34:55,0.01055311005
2016-04-21 04:34:55,0.005276555025
2016-04-21 04:34:55,0.00030000000000000003
2016-04-21 15:57:15,0.0055000000000000005
2016-04-21 15:57:15,0.003
2016-04-21 15:57:15,0.0015
2016-04-21 15:57:15,0.004011000000000001
2016-04-21 20:14:28,0.00401104011
2016-04-22 02:14:37,0.07721178676750001
2016-04-22 02:14:37,0.042115520055
2016-04-22 02:14:37,0.0210577600275
2016-04-22 02:14:37,0.00030000000000000003
2016-04-25 07:57:41,1e-08
2016-04-25 08:00:22,0.0055000000000000005
2016-04-25 08:00:22,0.003
2016-04-25 08:00:22,0.0015
2016-04-25 08:00:22,0.00030000000000000003
2016-04-25 14:00:39,0.0055000000000000005
2016-04-25 14:00:39,0.003
2016-04-25 14:00:39,0.0015
2016-04-25 14:00:39,0.00030000000000000003
2016-04-26 11:20:13,0.0055000000000000005
2016-04-26 11:20:13,0.003
2016-04-26 11:20:13,0.0015
2016-04-26 11:20:13,0.003
2016-04-26 23:46:35,0.05500000000000001
2016-04-26 23:46:35,0.030000000000000002
2016-04-26 23:46:35,0.015000000000000001
2016-04-26 23:46:35,0.00030000000000000003
2016-05-01 13:17:10,0.0055000000000000005
2016-05-01 13:17:10,0.003
2016-05-01 13:17:10,0.0015
2016-05-01 13:17:10,0.00030000000000000003
2016-05-01 19:17:22,0.0055000000000000005
2016-05-01 19:17:22,0.003
2016-05-01 19:17:22,0.0015
2016-05-01 19:17:22,0.00030000000000000003
2016-05-04 20:17:44,0.0055000000000000005
2016-05-04 20:17:44,0.003
2016-05-04 20:17:44,0.0015
2016-05-04 20:17:44,0.00030000000000000003
2016-05-05 06:03:01,0.0055000000000000005
2016-05-05 06:03:01,0.003
2016-05-05 06:03:01,0.0015
2016-05-05 06:03:01,0.00030000000000000003
2016-05-08 01:30:04,0.0055000000000000005
2016-05-08 01:30:04,0.003
2016-05-08 01:30:04,0.0015
2016-05-08 01:30:04,0.00030000000000000003
2016-05-08 01:30:29,0.00030000000000000003
2016-05-08 01:35:25,0.00030000000000000003
2016-05-16 05:18:39,0.006050000000000001
2016-05-16 05:18:39,0.0033000000000000004
2016-05-16 05:18:39,0.0016500000000000002
2016-05-16 05:18:39,0.00040110000000000005
2016-05-18 00:08:11,0.007353500000000001
2016-05-18 00:08:11,0.004011000000000001
2016-05-18 00:08:11,0.0020055000000000003
2016-05-18 00:08:11,0.015000000000000001
2016-05-18 20:57:56,0.0001
2016-05-18 21:11:28,0.275
2016-05-18 21:11:28,0.15000000000000002
2016-05-18 21:11:28,0.07500000000000001
2016-05-18 21:11:28,0.00033
2016-05-25 21:09:59,0.006050000000000001
2016-05-25 21:09:59,0.0033000000000000004
2016-05-25 21:09:59,0.0016500000000000002
2016-05-25 21:09:59,0.030000000000000002
2016-05-25 22:22:07,0.00030000000000000003
2016-06-04 08:57:54,0.5502750000000001
2016-06-04 08:57:54,0.30015000000000003
2016-06-04 08:57:54,0.15007500000000001
2016-06-04 08:57:54,0.015000000000000001
2016-06-05 10:17:37,0.275
2016-06-05 10:17:37,0.15000000000000002
2016-06-05 10:17:37,0.07500000000000001
2016-06-05 10:17:37,0.015000000000000001
2016-06-05 10:56:42,0.0018000000000000002
2016-06-05 21:06:41,0.005
2016-06-10 19:57:26,0.27665
2016-06-10 19:57:26,0.1509
2016-06-10 19:57:26,0.07545
2016-06-10 19:57:26,0.003
2016-06-15 23:26:15,0.05500000000000001
2016-06-15 23:26:15,0.030000000000000002
2016-06-15 23:26:15,0.015000000000000001
2016-06-15 23:26:15,0.00030000000000000003
2016-07-24 01:53:38,0.0055000000000000005
2016-07-24 01:53:38,0.003
2016-07-24 01:53:38,0.0015
2016-07-24 01:53:38,0.00030000000000000003
2016-07-24 04:07:42,0.00030000000000000003
2016-07-24 15:39:52,0.005775000000000001
2016-07-24 15:39:52,0.00315
2016-07-24 15:39:52,0.001575
2016-07-24 15:39:52,0.0006000000000000001
2016-07-27 22:33:33,34.269743382037
2016-07-31 08:07:44,0.011000000000000001
2016-07-31 08:07:44,0.006
2016-07-31 08:07:44,0.003
2016-07-31 08:07:44,0.00030000000000000003
2016-07-31 13:34:33,0.002
2016-07-31 19:41:32,0.0055000000000000005
2016-07-31 19:41:32,0.003
2016-07-31 19:41:32,0.0015
2016-07-31 19:41:32,0.0006000000000000001
2016-08-01 02:25:35,0.011000000000000001
2016-08-01 02:25:35,0.006
2016-08-01 02:25:35,0.003
2016-08-01 02:25:35,0.0006000000000000001
2016-09-29 22:15:01,0.005
2016-11-03 13:23:22,0.011000000000000001
2016-11-03 13:23:22,0.006
2016-11-03 13:23:22,0.003
2016-11-03 13:23:22,0.003
2017-01-29 11:28:23,0.05500000000000001
2017-01-29 11:28:23,0.030000000000000002
2017-01-29 11:28:23,0.015000000000000001
2017-01-29 11:28:23,0.015000000000000001


==> results/dateOutFlow__Quick1.csv <==
2016-04-05 01:36:11,0.1
2016-04-05 01:36:11,1.5
2016-04-05 01:36:29,0.5
2016-04-05 01:36:29,1.5
2016-04-05 01:37:15,0.1
2016-04-05 01:37:36,0.5
2016-04-05 01:37:36,7.500000000000001
2016-04-05 01:38:26,0.8
2016-04-05 01:38:26,1.5
2016-04-05 01:38:42,0.4
2016-04-05 01:38:42,7.500000000000001
2016-04-05 01:39:15,0.4
2016-04-05 01:40:21,0.9
2016-04-05 01:40:21,12.0
2016-04-05 01:41:31,1.2000000000000002
2016-04-05 01:41:31,6.0
2016-04-05 01:41:31,6.0
2016-04-05 01:42:39,0.6000000000000001
2016-04-05 01:43:16,1.0
2016-04-05 01:43:16,13.500000000000002
2016-04-05 01:44:27,1.0
2016-04-05 01:44:27,0.5
2016-04-05 01:45:07,0.1
2016-04-05 01:45:16,0.14
2016-04-05 01:45:16,18.0
2016-04-05 01:46:35,2.0
2016-04-05 01:46:35,9.0
2016-04-05 01:50:56,0.15000000000000002
2016-04-05 01:57:35,0.1
2016-04-05 02:31:23,0.2
2016-04-05 03:33:26,0.5
2016-04-05 03:37:02,0.101
2016-04-06 21:21:09,0.22230000000000003
2016-04-06 21:25:56,0.1
2016-04-06 21:25:56,15.000000000000002
2016-04-06 21:40:59,0.1


==> results/dateOutFlow__Rubixi.csv <==
2016-03-15 00:02:11,3.0
2016-03-15 00:11:38,3.0
2016-03-15 13:00:16,7.500000000000001
2016-03-15 13:00:16,9.0
2016-03-15 13:00:16,3.0
2016-03-15 13:00:16,6.0
2016-03-15 13:00:16,3.0
2016-03-15 16:18:27,150.0
2016-03-15 16:56:24,22.5
2016-03-15 16:56:24,3.0
2016-03-15 16:56:24,10.0
2016-03-15 16:58:47,18.0
2016-03-15 16:58:47,2.0
2016-03-15 17:32:57,40.0
2016-03-15 17:32:57,3.0
2016-03-15 17:41:57,18.0
2016-03-15 17:41:57,18.0
2016-03-15 17:41:57,30.000000000000004
2016-03-15 17:41:57,10.0
2016-03-15 17:54:13,40.0
2016-03-15 17:57:18,40.0
2016-03-15 18:01:53,40.0
2016-03-15 18:01:53,40.0
2016-03-15 18:01:53,2.2
2016-03-15 18:05:48,40.0
2016-03-15 18:05:48,33.75
2016-03-15 18:30:43,60.00000000000001
2016-03-15 19:39:23,27.000000000000004
2016-03-15 20:08:24,5.977890899100001
2016-03-16 00:23:21,150.0986786802
2016-03-16 05:19:06,3.0
2016-03-17 01:45:18,80.06511347196438
2016-03-17 10:55:01,30.000000000000004
2016-03-17 22:10:42,1.7508450540000002
2016-03-18 23:57:49,1.6
2016-03-20 01:53:29,0.6000000000000001
2016-03-20 21:43:47,0.7000000000000001
2016-03-23 00:04:09,60.00000000000001
2016-03-24 17:42:00,3.2540000000000004
2016-03-26 07:47:41,0.8
2016-04-01 15:07:01,0.779
2016-04-02 23:52:33,0.7434692430000001
2016-04-03 00:39:02,8e-18
2016-04-03 01:59:15,44.997675810000004
2016-04-03 04:32:17,1.862
2016-04-03 11:18:09,2.54
2016-04-03 11:33:44,0.001
2016-04-03 12:07:34,0.1
2016-04-03 12:07:55,75.0
2016-04-03 12:09:48,4.99
2016-04-03 19:24:55,0.1
2016-04-03 23:46:33,0.2
2016-04-06 03:05:22,1.985
2016-04-06 18:31:43,150.29637466137893
2016-04-06 18:33:07,4.699899813109001
2016-04-07 13:11:26,1.1
2016-04-08 15:52:38,1.86933856
2016-04-09 11:54:35,1.8062450190000001
2016-04-09 13:50:28,49.5
2016-04-09 21:26:39,0.534
2016-04-09 22:02:43,0.1
2017-08-25 03:04:33,0.039


==> results/dateOutFlow__ShinySquirrels1.csv <==
2016-04-21 04:42:48,0.9400000000000001
2016-04-21 05:04:28,0.1
2016-04-21 05:04:28,0.8300000000000001
2016-04-21 05:05:40,0.0675
2016-04-21 05:16:16,0.14250000000000002
2016-04-21 05:16:16,0.7875000000000001
2016-04-21 05:25:14,0.2625
2016-04-21 05:25:14,1.1775
2016-04-21 05:34:59,0.192
2016-04-21 05:52:09,0.1605
2016-04-21 05:52:09,0.29450000000000004
2016-04-21 06:06:14,0.2605
2016-04-21 06:06:14,0.0995
2016-04-21 07:07:48,0.0945
2016-04-21 07:07:48,0.8355
2016-04-21 08:00:33,0.21450000000000002
2016-04-21 08:00:33,0.1655
2016-04-21 08:07:30,0.2625
2016-04-21 08:07:30,0.081
2016-04-21 08:07:30,0.43200000000000005
2016-04-21 08:07:30,0.1645
2016-04-21 08:19:48,0.81
2016-04-21 09:19:40,0.0855
2016-04-21 09:19:40,1.4785000000000001
2016-04-21 14:22:44,0.35750000000000004
2016-04-21 14:22:44,3.0025000000000004
2016-04-21 14:44:06,0.3225
2016-04-21 14:44:06,1.9525000000000001
2016-04-21 21:10:36,0.7725000000000001
2016-04-21 21:10:36,0.1875
2016-04-21 21:29:07,1.0025000000000002
2016-04-21 21:29:07,1.7275
2016-04-21 22:48:49,2.0225
2016-04-21 22:48:49,2.4365
2016-04-21 22:51:56,3.0515000000000003
2016-04-21 22:51:56,1.6525
2016-04-22 01:40:06,3.0025000000000004
2016-04-22 01:40:06,0.8375
2016-04-22 01:44:37,1.6150000000000002
2016-04-22 02:21:02,0.34400000000000003
2016-04-22 03:19:46,2.58
2016-04-22 03:33:21,0.7435
2016-04-22 03:33:21,1.5315
2016-04-22 03:37:14,0.45
2016-04-22 03:38:29,0.7685000000000001
2016-04-22 03:38:29,0.6000000000000001
2016-04-22 03:38:29,3.1315000000000004
2016-04-22 03:40:05,0.6785000000000001
2016-04-22 03:40:05,0.0697
2016-04-22 03:45:27,0.4343
2016-04-22 03:45:27,0.4257
2016-04-22 03:48:18,0.6966
2016-04-22 03:48:18,3.7034000000000002
2016-04-22 03:50:42,1.092
2016-04-22 06:21:00,0.36800000000000005
2016-04-22 07:07:18,0.10625000000000001
2016-04-22 10:12:33,2.7803500000000003
2016-04-22 10:12:33,1.43365
2016-04-22 13:14:51,0.0089
2016-04-22 13:15:45,0.009000000000000001
2016-04-22 13:17:45,0.0088
2016-04-22 13:19:48,0.0086
2016-04-22 13:19:48,0.008700000000000001
2016-04-22 13:29:30,0.0089
2016-04-22 13:43:39,0.891
2016-04-22 14:16:09,0.7040000000000001
2016-04-22 14:17:14,0.21250000000000002
2016-04-22 14:21:17,0.0172
2016-04-22 14:22:21,0.0623
2016-04-22 14:23:25,0.044500000000000005
2016-04-22 14:25:41,0.0352
2016-04-22 14:27:21,0.059500000000000004
2016-04-22 14:27:43,0.026660000000000003
2016-04-22 14:28:53,0.0178
2016-04-22 16:35:02,0.0267
2016-04-22 16:39:21,0.0088
2016-04-22 18:11:09,0.085
2016-04-23 01:14:26,0.8700000000000001
2016-04-23 04:45:09,0.35600000000000004
2016-04-24 14:12:56,1.4172900000000002
2016-04-24 14:12:56,0.0111
2016-04-24 14:12:56,0.011600000000000001
2016-04-24 14:12:56,0.012400000000000001
2016-04-24 14:12:56,0.0109
2016-04-24 14:12:56,0.68671
2016-04-26 01:56:25,0.445
2016-04-26 02:55:24,0.05629000000000001
2016-04-26 02:55:24,0.012100000000000001
2016-04-26 02:55:24,0.0131
2016-04-26 02:55:24,0.00551
2016-04-26 11:12:14,0.08800000000000001
2016-04-28 09:57:26,0.045500000000000006
2016-04-29 06:54:05,0.09100000000000001
2016-05-05 06:12:41,8.06549
2016-05-10 06:20:33,5.5
2016-05-10 22:16:28,0.018000000000000002
2016-06-15 22:34:15,0.021675
2016-06-28 02:22:31,4.8058250000000005
2016-07-07 06:47:40,3.8600000000000003


==> results/dateOutFlow__Thesimplegame.csv <==
2016-04-03 22:27:20,0.02
2016-04-03 22:27:20,0.125
2016-04-03 22:28:35,0.2
2016-04-03 22:28:35,0.25
2016-04-03 22:31:15,0.4
2016-04-03 22:31:15,2.5
2016-04-03 22:34:34,1.0
2016-04-03 22:34:34,5.0
2016-04-03 22:36:22,0.5
2016-04-03 22:38:09,1.0
2016-04-03 22:38:09,12.500000000000002
2016-04-03 22:38:09,6.250000000000001
2016-04-03 22:38:51,1.0
2016-04-03 22:39:43,1.0
2016-04-03 22:39:43,12.500000000000002
2016-04-03 22:39:43,1.0
2016-04-03 22:39:43,12.500000000000002
2016-04-03 22:40:22,1.0
2016-04-03 22:40:22,12.500000000000002
2016-04-03 22:41:08,1.0
2016-04-03 22:41:19,0.35000000000000003
2016-04-03 22:41:52,1.0
2016-04-03 22:41:52,12.500000000000002
2016-04-03 22:41:56,1.0
2016-04-03 22:41:56,12.500000000000002
2016-04-03 22:42:26,1.0
2016-04-03 22:42:26,12.500000000000002
2016-04-03 22:42:50,1.0
2016-04-03 22:42:50,4.375
2016-04-03 22:43:02,1.0
2016-04-03 22:43:02,12.500000000000002
2016-04-03 22:43:58,0.5
2016-04-03 22:43:58,1.0
2016-04-03 22:43:58,12.500000000000002
2016-04-03 22:44:43,0.4
2016-04-03 22:47:44,0.01
2016-04-03 22:55:54,0.01
2016-04-04 00:22:42,0.5
2016-04-04 08:21:06,0.5
2016-04-04 08:21:06,12.500000000000002
2016-04-04 09:52:02,0.9900000000000001
2016-04-04 09:52:02,12.500000000000002
2016-04-04 11:53:19,0.1
2016-04-04 14:10:51,0.11000000000000001
2016-04-04 17:11:47,0.1
2016-04-04 17:21:59,0.06810390000000001


==> results/dateOutFlow__TreasureChest.csv <==
2016-03-26 19:29:58,0.003333333333333333
2016-03-26 19:31:42,0.003333333333333333
2016-03-26 19:31:42,0.009000000000000001
2016-03-26 19:38:12,0.003333333333333333
2016-03-26 19:38:12,0.009000000000000001
2016-03-26 19:38:12,0.003
2016-03-26 20:33:27,0.003333333333333333
2016-03-26 20:33:27,0.009000000000000001
2016-03-26 20:33:27,0.003
2016-03-26 20:33:27,0.003
2016-03-26 23:10:21,0.3333333333333333
2016-03-26 23:10:21,0.009000000000000001
2016-03-26 23:10:21,0.003
2016-03-26 23:10:21,0.003
2016-03-26 23:10:21,0.003
2016-03-26 23:24:27,0.3333333333333333
2016-03-26 23:24:27,0.009000000000000001
2016-03-26 23:24:27,0.003
2016-03-26 23:24:27,0.003
2016-03-26 23:24:27,0.003
2016-03-26 23:24:27,0.30000000000000004
2016-03-26 23:39:48,0.06666666666666667
2016-03-26 23:39:48,0.009000000000000001
2016-03-26 23:39:48,0.003
2016-03-26 23:39:48,0.003
2016-03-26 23:39:48,0.003
2016-03-26 23:39:48,0.30000000000000004
2016-03-26 23:39:48,0.30000000000000004
2016-03-26 23:46:12,0.06666666666666667
2016-03-26 23:46:12,0.009000000000000001
2016-03-26 23:46:12,0.003
2016-03-26 23:46:12,0.003
2016-03-26 23:46:12,0.003
2016-03-26 23:46:12,0.30000000000000004
2016-03-26 23:46:12,0.30000000000000004
2016-03-26 23:46:12,0.060000000000000005
2016-03-26 23:47:22,0.06667632666666667
2016-03-26 23:47:22,0.009000000000000001
2016-03-26 23:47:22,0.003
2016-03-26 23:47:22,0.003
2016-03-26 23:47:22,0.003
2016-03-26 23:47:22,0.30000000000000004
2016-03-26 23:47:22,0.30000000000000004
2016-03-26 23:47:22,0.060000000000000005
2016-03-26 23:47:22,0.060000000000000005
2016-03-26 23:53:58,0.06666666666666667
2016-03-26 23:53:58,0.009000000000000001
2016-03-26 23:53:58,0.003
2016-03-26 23:53:58,0.003
2016-03-26 23:53:58,0.003
2016-03-26 23:53:58,0.30000000000000004
2016-03-26 23:53:58,0.30000000000000004
2016-03-26 23:53:58,0.060000000000000005
2016-03-26 23:53:58,0.060000000000000005
2016-03-26 23:53:58,0.060008694
2016-03-26 23:55:19,0.06666666666666667
2016-03-26 23:55:19,0.009000000000000001
2016-03-26 23:55:19,0.003
2016-03-26 23:55:19,0.003
2016-03-26 23:55:19,0.003
2016-03-26 23:55:19,0.30000000000000004
2016-03-26 23:55:19,0.30000000000000004
2016-03-26 23:55:19,0.060000000000000005
2016-03-26 23:55:19,0.060000000000000005
2016-03-26 23:55:19,0.060008694
2016-03-26 23:55:19,0.060000000000000005
2016-03-26 23:56:09,0.06666666666666667
2016-03-26 23:56:09,0.009000000000000001
2016-03-26 23:56:09,0.003
2016-03-26 23:56:09,0.003
2016-03-26 23:56:09,0.003
2016-03-26 23:56:09,0.30000000000000004
2016-03-26 23:56:09,0.30000000000000004
2016-03-26 23:56:09,0.060000000000000005
2016-03-26 23:56:09,0.060000000000000005
2016-03-26 23:56:09,0.060008694
2016-03-26 23:56:09,0.060000000000000005
2016-03-26 23:56:09,0.060000000000000005
2016-03-26 23:56:41,0.06666666666666667
2016-03-26 23:56:41,0.009000000000000001
2016-03-26 23:56:41,0.003
2016-03-26 23:56:41,0.003
2016-03-26 23:56:41,0.003
2016-03-26 23:56:41,0.30000000000000004
2016-03-26 23:56:41,0.30000000000000004
2016-03-26 23:56:41,0.060000000000000005
2016-03-26 23:56:41,0.060000000000000005
2016-03-26 23:56:41,0.060008694
2016-03-26 23:56:41,0.060000000000000005
2016-03-26 23:56:41,0.060000000000000005
2016-03-26 23:56:41,0.060000000000000005
2016-03-26 23:57:00,0.06666666666666667
2016-03-26 23:57:00,0.009000000000000001
2016-03-26 23:57:00,0.003
2016-03-26 23:57:00,0.003
2016-03-26 23:57:00,0.003
2016-03-26 23:57:00,0.30000000000000004
2016-03-26 23:57:00,0.30000000000000004
2016-03-26 23:57:00,0.060000000000000005
2016-03-26 23:57:00,0.060000000000000005
2016-03-26 23:57:00,0.060008694
2016-03-26 23:57:00,0.060000000000000005
2016-03-26 23:57:00,0.060000000000000005
2016-03-26 23:57:00,0.060000000000000005
2016-03-26 23:57:00,0.060000000000000005
2016-03-26 23:58:14,0.06666666666666667
2016-03-26 23:58:14,0.009000000000000001
2016-03-26 23:58:14,0.003
2016-03-26 23:58:14,0.003
2016-03-26 23:58:14,0.003
2016-03-26 23:58:14,0.30000000000000004
2016-03-26 23:58:14,0.30000000000000004
2016-03-26 23:58:14,0.060000000000000005
2016-03-26 23:58:14,0.060000000000000005
2016-03-26 23:58:14,0.060008694
2016-03-26 23:58:14,0.060000000000000005
2016-03-26 23:58:14,0.060000000000000005
2016-03-26 23:58:14,0.060000000000000005
2016-03-26 23:58:14,0.060000000000000005
2016-03-26 23:58:14,0.060000000000000005
2016-03-26 23:58:28,0.06666666666666667
2016-03-26 23:58:28,0.009000000000000001
2016-03-26 23:58:28,0.003
2016-03-26 23:58:28,0.003
2016-03-26 23:58:28,0.003
2016-03-26 23:58:28,0.30000000000000004
2016-03-26 23:58:28,0.30000000000000004
2016-03-26 23:58:28,0.060000000000000005
2016-03-26 23:58:28,0.060000000000000005
2016-03-26 23:58:28,0.060008694
2016-03-26 23:58:28,0.060000000000000005
2016-03-26 23:58:28,0.060000000000000005
2016-03-26 23:58:28,0.060000000000000005
2016-03-26 23:58:28,0.060000000000000005
2016-03-26 23:58:28,0.060000000000000005
2016-03-26 23:58:28,0.060000000000000005
2016-03-26 23:59:24,0.06666666666666667
2016-03-26 23:59:24,0.009000000000000001
2016-03-26 23:59:24,0.003
2016-03-26 23:59:24,0.003
2016-03-26 23:59:24,0.003
2016-03-26 23:59:24,0.30000000000000004
2016-03-26 23:59:24,0.30000000000000004
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060008694
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.06666666666666667
2016-03-26 23:59:24,0.009000000000000001
2016-03-26 23:59:24,0.003
2016-03-26 23:59:24,0.003
2016-03-26 23:59:24,0.003
2016-03-26 23:59:24,0.30000000000000004
2016-03-26 23:59:24,0.30000000000000004
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060008694
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.06666666666666667
2016-03-26 23:59:24,0.009000000000000001
2016-03-26 23:59:24,0.003
2016-03-26 23:59:24,0.003
2016-03-26 23:59:24,0.003
2016-03-26 23:59:24,0.30000000000000004
2016-03-26 23:59:24,0.30000000000000004
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060008694
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:24,0.060000000000000005
2016-03-26 23:59:30,0.06666666666666667
2016-03-26 23:59:30,0.009000000000000001
2016-03-26 23:59:30,0.003
2016-03-26 23:59:30,0.003
2016-03-26 23:59:30,0.003
2016-03-26 23:59:30,0.30000000000000004
2016-03-26 23:59:30,0.30000000000000004
2016-03-26 23:59:30,0.060000000000000005
2016-03-26 23:59:30,0.060000000000000005
2016-03-26 23:59:30,0.060008694
2016-03-26 23:59:30,0.060000000000000005
2016-03-26 23:59:30,0.060000000000000005
2016-03-26 23:59:30,0.060000000000000005
2016-03-26 23:59:30,0.060000000000000005
2016-03-26 23:59:30,0.060000000000000005
2016-03-26 23:59:30,0.060000000000000005
2016-03-26 23:59:30,0.060000000000000005
2016-03-26 23:59:30,0.060000000000000005
2016-03-26 23:59:30,0.060000000000000005
2016-03-26 23:59:30,0.060000000000000005
2016-03-26 23:59:41,0.06666666666666667
2016-03-26 23:59:41,0.009000000000000001
2016-03-26 23:59:41,0.003
2016-03-26 23:59:41,0.003
2016-03-26 23:59:41,0.003
2016-03-26 23:59:41,0.30000000000000004
2016-03-26 23:59:41,0.30000000000000004
2016-03-26 23:59:41,0.060000000000000005
2016-03-26 23:59:41,0.060000000000000005
2016-03-26 23:59:41,0.060008694
2016-03-26 23:59:41,0.060000000000000005
2016-03-26 23:59:41,0.060000000000000005
2016-03-26 23:59:41,0.060000000000000005
2016-03-26 23:59:41,0.060000000000000005
2016-03-26 23:59:41,0.060000000000000005
2016-03-26 23:59:41,0.060000000000000005
2016-03-26 23:59:41,0.060000000000000005
2016-03-26 23:59:41,0.060000000000000005
2016-03-26 23:59:41,0.060000000000000005
2016-03-26 23:59:41,0.060000000000000005
2016-03-26 23:59:41,0.060000000000000005
2016-03-27 00:00:14,0.06666666666666667
2016-03-27 00:00:14,0.009000000000000001
2016-03-27 00:00:14,0.003
2016-03-27 00:00:14,0.003
2016-03-27 00:00:14,0.003
2016-03-27 00:00:14,0.30000000000000004
2016-03-27 00:00:14,0.30000000000000004
2016-03-27 00:00:14,0.060000000000000005
2016-03-27 00:00:14,0.060000000000000005
2016-03-27 00:00:14,0.060008694
2016-03-27 00:00:14,0.060000000000000005
2016-03-27 00:00:14,0.060000000000000005
2016-03-27 00:00:14,0.060000000000000005
2016-03-27 00:00:14,0.060000000000000005
2016-03-27 00:00:14,0.060000000000000005
2016-03-27 00:00:14,0.060000000000000005
2016-03-27 00:00:14,0.060000000000000005
2016-03-27 00:00:14,0.060000000000000005
2016-03-27 00:00:14,0.060000000000000005
2016-03-27 00:00:14,0.060000000000000005
2016-03-27 00:00:14,0.060000000000000005
2016-03-27 00:00:14,0.060000000000000005
2016-03-27 00:00:29,0.06666666666666667
2016-03-27 00:00:29,0.009000000000000001
2016-03-27 00:00:29,0.003
2016-03-27 00:00:29,0.003
2016-03-27 00:00:29,0.003
2016-03-27 00:00:29,0.30000000000000004
2016-03-27 00:00:29,0.30000000000000004
2016-03-27 00:00:29,0.060000000000000005
2016-03-27 00:00:29,0.060000000000000005
2016-03-27 00:00:29,0.060008694
2016-03-27 00:00:29,0.060000000000000005
2016-03-27 00:00:29,0.060000000000000005
2016-03-27 00:00:29,0.060000000000000005
2016-03-27 00:00:29,0.060000000000000005
2016-03-27 00:00:29,0.060000000000000005
2016-03-27 00:00:29,0.060000000000000005
2016-03-27 00:00:29,0.060000000000000005
2016-03-27 00:00:29,0.060000000000000005
2016-03-27 00:00:29,0.060000000000000005
2016-03-27 00:00:29,0.060000000000000005
2016-03-27 00:00:29,0.060000000000000005
2016-03-27 00:00:29,0.060000000000000005
2016-03-27 00:00:29,0.060000000000000005
2016-03-27 00:01:00,0.06666666666666667
2016-03-27 00:01:00,0.009000000000000001
2016-03-27 00:01:00,0.003
2016-03-27 00:01:00,0.003
2016-03-27 00:01:00,0.003
2016-03-27 00:01:00,0.30000000000000004
2016-03-27 00:01:00,0.30000000000000004
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:00,0.060008694
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:00,0.060000000000000005
2016-03-27 00:01:20,0.06666666666666667
2016-03-27 00:01:20,0.009000000000000001
2016-03-27 00:01:20,0.003
2016-03-27 00:01:20,0.003
2016-03-27 00:01:20,0.003
2016-03-27 00:01:20,0.30000000000000004
2016-03-27 00:01:20,0.30000000000000004
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060008694
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:20,0.060000000000000005
2016-03-27 00:01:52,0.06666666666666667
2016-03-27 00:01:52,0.009000000000000001
2016-03-27 00:01:52,0.003
2016-03-27 00:01:52,0.003
2016-03-27 00:01:52,0.003
2016-03-27 00:01:52,0.30000000000000004
2016-03-27 00:01:52,0.30000000000000004
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060008694
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.003333333333333333
2016-03-27 00:01:52,0.009000000000000001
2016-03-27 00:01:52,0.003
2016-03-27 00:01:52,0.003
2016-03-27 00:01:52,0.003
2016-03-27 00:01:52,0.30000000000000004
2016-03-27 00:01:52,0.30000000000000004
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060008694
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.06666666666666667
2016-03-27 00:01:52,0.009000000000000001
2016-03-27 00:01:52,0.003
2016-03-27 00:01:52,0.003
2016-03-27 00:01:52,0.003
2016-03-27 00:01:52,0.30000000000000004
2016-03-27 00:01:52,0.30000000000000004
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060008694
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.060000000000000005
2016-03-27 00:01:52,0.003
2016-03-27 00:02:27,0.003333333333333333
2016-03-27 00:02:27,0.009000000000000001
2016-03-27 00:02:27,0.003
2016-03-27 00:02:27,0.003
2016-03-27 00:02:27,0.003
2016-03-27 00:02:27,0.30000000000000004
2016-03-27 00:02:27,0.30000000000000004
2016-03-27 00:02:27,0.060000000000000005
2016-03-27 00:02:27,0.060000000000000005
2016-03-27 00:02:27,0.060008694
2016-03-27 00:02:27,0.060000000000000005
2016-03-27 00:02:27,0.060000000000000005
2016-03-27 00:02:27,0.060000000000000005
2016-03-27 00:02:27,0.060000000000000005
2016-03-27 00:02:27,0.060000000000000005
2016-03-27 00:02:27,0.060000000000000005
2016-03-27 00:02:27,0.060000000000000005
2016-03-27 00:02:27,0.060000000000000005
2016-03-27 00:02:27,0.060000000000000005
2016-03-27 00:02:27,0.060000000000000005
2016-03-27 00:03:08,0.06666666666666667
2016-03-27 00:03:08,0.009000000000000001
2016-03-27 00:03:08,0.003
2016-03-27 00:03:08,0.003
2016-03-27 00:03:08,0.003
2016-03-27 00:03:08,0.30000000000000004
2016-03-27 00:03:08,0.30000000000000004
2016-03-27 00:03:08,0.060000000000000005
2016-03-27 00:03:08,0.060000000000000005
2016-03-27 00:03:08,0.060008694
2016-03-27 00:03:08,0.060000000000000005
2016-03-27 00:03:08,0.060000000000000005
2016-03-27 00:03:35,0.06666666666666667
2016-03-27 00:03:35,0.009000000000000001
2016-03-27 00:03:35,0.003
2016-03-27 00:03:35,0.003
2016-03-27 00:03:35,0.003
2016-03-27 00:03:35,0.30000000000000004
2016-03-27 00:03:35,0.30000000000000004
2016-03-27 00:03:35,0.060000000000000005
2016-03-27 00:03:35,0.060000000000000005
2016-03-27 00:03:35,0.060008694
2016-03-27 00:03:35,0.060000000000000005
2016-03-27 00:03:35,0.060000000000000005
2016-03-27 00:03:35,0.060000000000000005
2016-03-27 00:03:35,0.06666666666666667
2016-03-27 00:03:35,0.009000000000000001
2016-03-27 00:03:35,0.003
2016-03-27 00:03:35,0.003
2016-03-27 00:03:35,0.003
2016-03-27 00:03:35,0.30000000000000004
2016-03-27 00:03:35,0.30000000000000004
2016-03-27 00:03:35,0.060000000000000005
2016-03-27 00:03:35,0.060000000000000005
2016-03-27 00:03:35,0.060008694
2016-03-27 00:03:35,0.060000000000000005
2016-03-27 00:03:35,0.060000000000000005
2016-03-27 00:03:44,0.06666666666666667
2016-03-27 00:03:44,0.009000000000000001
2016-03-27 00:03:44,0.003
2016-03-27 00:03:44,0.003
2016-03-27 00:03:44,0.003
2016-03-27 00:03:44,0.30000000000000004
2016-03-27 00:03:44,0.30000000000000004
2016-03-27 00:03:44,0.060000000000000005
2016-03-27 00:03:44,0.060000000000000005
2016-03-27 00:03:44,0.060008694
2016-03-27 00:03:44,0.060000000000000005
2016-03-27 00:03:44,0.060000000000000005
2016-03-27 00:03:57,0.06666666666666667
2016-03-27 00:03:57,0.009000000000000001
2016-03-27 00:03:57,0.003
2016-03-27 00:03:57,0.003
2016-03-27 00:03:57,0.003
2016-03-27 00:03:57,0.30000000000000004
2016-03-27 00:03:57,0.30000000000000004
2016-03-27 00:03:57,0.060000000000000005
2016-03-27 00:03:57,0.060000000000000005
2016-03-27 00:03:57,0.060008694
2016-03-27 00:03:57,0.060000000000000005
2016-03-27 00:03:57,0.060000000000000005
2016-03-27 00:03:57,0.060000000000000005
2016-03-27 00:04:30,0.06666666666666667
2016-03-27 00:04:30,0.009000000000000001
2016-03-27 00:04:30,0.003
2016-03-27 00:04:30,0.003
2016-03-27 00:04:30,0.003
2016-03-27 00:04:30,0.30000000000000004
2016-03-27 00:04:30,0.30000000000000004
2016-03-27 00:04:30,0.060000000000000005
2016-03-27 00:04:30,0.060000000000000005
2016-03-27 00:04:30,0.060008694
2016-03-27 00:04:30,0.060000000000000005
2016-03-27 00:04:30,0.060000000000000005
2016-03-27 00:04:30,0.003333333333333333
2016-03-27 00:04:30,0.009000000000000001
2016-03-27 00:04:30,0.003
2016-03-27 00:04:30,0.003
2016-03-27 00:04:30,0.003
2016-03-27 00:09:41,0.6666666666666666
2016-03-27 00:09:41,0.009000000000000001
2016-03-27 00:09:41,0.003
2016-03-27 00:09:41,0.003
2016-03-27 00:09:41,0.003
2016-03-27 00:09:41,0.30000000000000004
2016-03-27 00:09:41,0.30000000000000004
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060008694
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.003
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.003
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.18000000000000002
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.060000000000000005
2016-03-27 00:09:41,0.003
2016-03-27 00:10:54,0.06666666666666667
2016-03-27 00:10:54,0.009000000000000001
2016-03-27 00:10:54,0.003
2016-03-27 00:10:54,0.003
2016-03-27 00:10:54,0.003
2016-03-27 00:10:54,0.30000000000000004
2016-03-27 00:10:54,0.30000000000000004
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060008694
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.003
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.003
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.18000000000000002
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.003
2016-03-27 00:10:54,0.6000000000000001
2016-03-27 00:10:54,0.06666666666666667
2016-03-27 00:10:54,0.009000000000000001
2016-03-27 00:10:54,0.003
2016-03-27 00:10:54,0.003
2016-03-27 00:10:54,0.003
2016-03-27 00:10:54,0.30000000000000004
2016-03-27 00:10:54,0.30000000000000004
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060008694
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.003
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.003
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.18000000000000002
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:10:54,0.003
2016-03-27 00:10:54,0.6000000000000001
2016-03-27 00:10:54,0.060000000000000005
2016-03-27 00:12:02,0.06666666666666667
2016-03-27 00:12:02,0.009000000000000001
2016-03-27 00:12:02,0.003
2016-03-27 00:12:02,0.003
2016-03-27 00:12:02,0.003
2016-03-27 00:12:02,0.30000000000000004
2016-03-27 00:12:02,0.30000000000000004
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060008694
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.003
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.003
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.18000000000000002
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.003
2016-03-27 00:12:02,0.6000000000000001
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:02,0.060000000000000005
2016-03-27 00:12:19,0.06666666666666667
2016-03-27 00:12:19,0.009000000000000001
2016-03-27 00:12:19,0.003
2016-03-27 00:12:19,0.003
2016-03-27 00:12:19,0.003
2016-03-27 00:12:19,0.30000000000000004
2016-03-27 00:12:19,0.30000000000000004
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:19,0.060008694
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:19,0.060000000000000005
2016-03-27 00:12:39,0.06666666666666667
2016-03-27 00:12:39,0.009000000000000001
2016-03-27 00:12:39,0.003
2016-03-27 00:12:39,0.003
2016-03-27 00:12:39,0.003
2016-03-27 00:12:39,0.30000000000000004
2016-03-27 00:12:39,0.30000000000000004
2016-03-27 00:12:39,0.060000000000000005
2016-03-27 00:12:39,0.060000000000000005
2016-03-27 00:12:39,0.060008694
2016-03-27 00:12:39,0.060000000000000005
2016-03-27 00:12:39,0.060000000000000005
2016-03-27 00:12:39,0.06666666666666667
2016-03-27 00:12:39,0.009000000000000001
2016-03-27 00:12:39,0.003
2016-03-27 00:12:39,0.003
2016-03-27 00:12:39,0.003
2016-03-27 00:12:39,0.30000000000000004
2016-03-27 00:12:39,0.30000000000000004
2016-03-27 00:12:39,0.060000000000000005
2016-03-27 00:12:39,0.060000000000000005
2016-03-27 00:12:39,0.060008694
2016-03-27 00:12:39,0.060000000000000005
2016-03-27 00:12:39,0.060000000000000005
2016-03-27 00:12:58,0.06666666666666667
2016-03-27 00:12:58,0.009000000000000001
2016-03-27 00:12:58,0.003
2016-03-27 00:12:58,0.003
2016-03-27 00:12:58,0.003
2016-03-27 00:12:58,0.30000000000000004
2016-03-27 00:12:58,0.30000000000000004
2016-03-27 00:12:58,0.060000000000000005
2016-03-27 00:12:58,0.060000000000000005
2016-03-27 00:12:58,0.060008694
2016-03-27 00:12:58,0.060000000000000005
2016-03-27 00:12:58,0.060000000000000005
2016-03-27 00:12:58,0.060000000000000005
2016-03-27 00:34:03,0.06666666666666667
2016-03-27 00:34:03,0.009000000000000001
2016-03-27 00:34:03,0.003
2016-03-27 00:34:03,0.003
2016-03-27 00:34:03,0.003
2016-03-27 00:34:03,0.30000000000000004
2016-03-27 00:34:03,0.30000000000000004
2016-03-27 00:34:03,0.060000000000000005
2016-03-27 00:34:03,0.060000000000000005
2016-03-27 00:34:03,0.060008694
2016-03-27 00:34:03,0.060000000000000005
2016-03-27 00:34:03,0.060000000000000005
2016-03-27 00:34:03,0.06666666666666667
2016-03-27 00:34:03,0.009000000000000001
2016-03-27 00:34:03,0.003
2016-03-27 00:34:03,0.003
2016-03-27 00:34:03,0.003
2016-03-27 00:34:03,0.30000000000000004
2016-03-27 00:34:03,0.30000000000000004
2016-03-27 00:34:03,0.060000000000000005
2016-03-27 00:34:03,0.060000000000000005
2016-03-27 00:34:03,0.060008694
2016-03-27 00:34:03,0.060000000000000005
2016-03-27 00:34:03,0.060000000000000005
2016-03-27 00:34:52,0.06666666666666667
2016-03-27 00:34:52,0.009000000000000001
2016-03-27 00:34:52,0.003
2016-03-27 00:34:52,0.003
2016-03-27 00:34:52,0.003
2016-03-27 00:34:52,0.30000000000000004
2016-03-27 00:34:52,0.30000000000000004
2016-03-27 00:34:52,0.060000000000000005
2016-03-27 00:34:52,0.060000000000000005
2016-03-27 00:34:52,0.060008694
2016-03-27 00:34:52,0.060000000000000005
2016-03-27 00:34:52,0.060000000000000005
2016-03-27 00:34:52,0.06666666666666667
2016-03-27 00:34:52,0.009000000000000001
2016-03-27 00:34:52,0.003
2016-03-27 00:34:52,0.003
2016-03-27 00:34:52,0.003
2016-03-27 00:34:52,0.30000000000000004
2016-03-27 00:34:52,0.30000000000000004
2016-03-27 00:34:52,0.060000000000000005
2016-03-27 00:34:52,0.060000000000000005
2016-03-27 00:34:52,0.060008694
2016-03-27 00:34:52,0.060000000000000005
2016-03-27 00:34:52,0.060000000000000005
2016-03-27 00:34:52,0.060000000000000005
2016-03-27 00:35:16,0.06666666666666667
2016-03-27 00:35:16,0.009000000000000001
2016-03-27 00:35:16,0.003
2016-03-27 00:35:16,0.003
2016-03-27 00:35:16,0.003
2016-03-27 00:35:16,0.30000000000000004
2016-03-27 00:35:16,0.30000000000000004
2016-03-27 00:35:16,0.060000000000000005
2016-03-27 00:35:16,0.060000000000000005
2016-03-27 00:35:16,0.060008694
2016-03-27 00:35:16,0.060000000000000005
2016-03-27 00:35:16,0.060000000000000005
2016-03-27 00:49:25,0.006666666666666666
2016-03-27 00:49:25,0.009000000000000001
2016-03-27 00:49:25,0.003
2016-03-27 00:49:25,0.003
2016-03-27 00:49:25,0.003
2016-03-27 00:50:59,0.006666666666666666
2016-03-27 00:50:59,0.009000000000000001
2016-03-27 00:50:59,0.003
2016-03-27 00:50:59,0.003
2016-03-27 00:50:59,0.003
2016-03-27 00:51:35,0.006666666666666666
2016-03-27 00:51:35,0.009000000000000001
2016-03-27 00:51:35,0.003
2016-03-27 00:51:35,0.003
2016-03-27 00:51:35,0.003
2016-03-27 00:52:10,0.006666666666666666
2016-03-27 00:52:10,0.009000000000000001
2016-03-27 00:52:10,0.003
2016-03-27 00:52:10,0.003
2016-03-27 00:52:10,0.003
2016-03-27 00:52:10,0.30000000000000004
2016-03-27 00:52:48,0.006666666666666666
2016-03-27 00:52:48,0.009000000000000001
2016-03-27 00:52:48,0.003
2016-03-27 00:52:48,0.003
2016-03-27 00:52:48,0.003
2016-03-27 00:53:07,0.006666666666666666
2016-03-27 00:53:07,0.009000000000000001
2016-03-27 00:53:07,0.003
2016-03-27 00:53:07,0.003
2016-03-27 00:53:07,0.003
2016-03-27 00:53:58,0.3333333333333333
2016-03-27 00:53:58,0.009000000000000001
2016-03-27 00:53:58,0.003
2016-03-27 00:53:58,0.003
2016-03-27 00:53:58,0.003
2016-03-27 00:53:58,0.30000000000000004
2016-03-27 00:53:58,0.30000000000000004
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060008694
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.003
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.003
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.18000000000000002
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.003
2016-03-27 00:53:58,0.6000000000000001
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.060000000000000005
2016-03-27 00:53:58,0.006
2016-03-27 00:53:58,0.006
2016-03-27 00:53:58,0.006
2016-03-27 00:53:58,0.006
2016-03-27 00:53:58,0.006
2016-03-27 00:53:58,0.006
2016-03-27 01:53:00,0.06666666666666667
2016-03-27 01:53:00,0.009000000000000001
2016-03-27 01:53:00,0.003
2016-03-27 01:53:00,0.003
2016-03-27 01:53:00,0.003
2016-03-27 01:53:00,0.30000000000000004
2016-03-27 01:53:00,0.30000000000000004
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060008694
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.003
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.003
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 01:53:00,0.060000000000000005
2016-03-27 05:21:57,0.3333333333333333
2016-03-27 05:21:57,0.009000000000000001
2016-03-27 05:21:57,0.003
2016-03-27 05:21:57,0.003
2016-03-27 05:21:57,0.003
2016-03-27 05:21:57,0.30000000000000004
2016-03-27 05:21:57,0.30000000000000004
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060008694
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.003
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.003
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.18000000000000002
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.003
2016-03-27 05:21:57,0.6000000000000001
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:21:57,0.006
2016-03-27 05:21:57,0.006
2016-03-27 05:21:57,0.006
2016-03-27 05:21:57,0.006
2016-03-27 05:21:57,0.006
2016-03-27 05:21:57,0.006
2016-03-27 05:21:57,0.30000000000000004
2016-03-27 05:21:57,0.060000000000000005
2016-03-27 05:57:47,0.06666666666666667
2016-03-27 05:57:47,0.009000000000000001
2016-03-27 05:57:47,0.003
2016-03-27 05:57:47,0.003
2016-03-27 05:57:47,0.003
2016-03-27 05:57:47,0.30000000000000004
2016-03-27 05:57:47,0.30000000000000004
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060008694
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.06666666666666667
2016-03-27 05:57:47,0.009000000000000001
2016-03-27 05:57:47,0.003
2016-03-27 05:57:47,0.003
2016-03-27 05:57:47,0.003
2016-03-27 05:57:47,0.30000000000000004
2016-03-27 05:57:47,0.30000000000000004
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060008694
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:57:47,0.060000000000000005
2016-03-27 05:58:05,0.06666666666666667
2016-03-27 05:58:05,0.009000000000000001
2016-03-27 05:58:05,0.003
2016-03-27 05:58:05,0.003
2016-03-27 05:58:05,0.003
2016-03-27 05:58:05,0.30000000000000004
2016-03-27 05:58:05,0.30000000000000004
2016-03-27 05:58:05,0.060000000000000005
2016-03-27 05:58:05,0.060000000000000005
2016-03-27 05:58:05,0.060008694
2016-03-27 05:58:05,0.060000000000000005
2016-03-27 05:58:05,0.060000000000000005
2016-03-28 02:43:30,0.06666666666666667
2016-03-28 02:43:30,0.009000000000000001
2016-03-28 02:43:30,0.003
2016-03-28 02:43:30,0.003
2016-03-28 02:43:30,0.003
2016-03-28 02:43:30,0.30000000000000004
2016-03-28 02:43:30,0.30000000000000004
2016-03-28 02:43:30,0.060000000000000005
2016-03-28 02:43:30,0.060000000000000005
2016-03-28 02:43:30,0.060008694
2016-03-28 02:43:30,0.060000000000000005
2016-03-28 02:43:30,0.060000000000000005
2016-03-28 07:59:57,0.13333333333333333
2016-03-28 07:59:57,0.009000000000000001
2016-03-28 07:59:57,0.003
2016-03-28 07:59:57,0.003
2016-03-28 07:59:57,0.003
2016-03-28 07:59:57,0.30000000000000004
2016-03-28 07:59:57,0.30000000000000004
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060008694
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.003
2016-03-28 07:59:57,0.060000000000000005
2016-03-28 07:59:57,0.003
2016-04-02 11:53:19,0.06666666666666667
2016-04-02 11:53:19,0.009000000000000001
2016-04-02 11:53:19,0.003
2016-04-02 11:53:19,0.003
2016-04-02 11:53:19,0.003
2016-04-02 11:53:19,0.30000000000000004
2016-04-02 11:53:19,0.30000000000000004
2016-04-02 11:53:19,0.060000000000000005
2016-04-02 11:53:19,0.060000000000000005
2016-04-02 11:53:19,0.060008694
2016-04-02 11:53:19,0.060000000000000005
2016-04-02 11:53:19,0.060000000000000005
2016-04-02 22:33:29,0.0037564773333333334
2016-04-02 22:33:29,0.009000000000000001
2016-04-02 22:33:29,0.003
2016-04-02 22:33:29,0.003
2016-04-02 22:33:29,0.003
2016-04-02 22:42:27,0.13333333333333333
2016-04-02 22:42:27,0.009000000000000001
2016-04-02 22:42:27,0.003
2016-04-02 22:42:27,0.003
2016-04-02 22:42:27,0.003
2016-04-02 22:42:27,0.30000000000000004
2016-04-02 22:42:27,0.30000000000000004
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060008694
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.003
2016-04-02 22:42:27,0.060000000000000005
2016-04-02 22:42:27,0.003
2016-04-03 08:42:09,0.3333333333333333
2016-04-03 08:42:09,0.009000000000000001
2016-04-03 08:42:09,0.003
2016-04-03 08:42:09,0.003
2016-04-03 08:42:09,0.003
2016-04-03 08:42:09,0.30000000000000004
2016-04-03 08:42:09,0.30000000000000004
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060008694
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.003
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.003
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.18000000000000002
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.003
2016-04-03 08:42:09,0.6000000000000001
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.006
2016-04-03 08:42:09,0.006
2016-04-03 08:42:09,0.006
2016-04-03 08:42:09,0.006
2016-04-03 08:42:09,0.006
2016-04-03 08:42:09,0.006
2016-04-03 08:42:09,0.30000000000000004
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.30000000000000004
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.060000000000000005
2016-04-03 08:42:09,0.18000000000000002
2016-04-03 15:15:14,0.06666666666666667
2016-04-03 15:15:14,0.009000000000000001
2016-04-03 15:15:14,0.003
2016-04-03 15:15:14,0.003
2016-04-03 15:15:14,0.003
2016-04-03 15:15:14,0.30000000000000004
2016-04-03 15:15:14,0.30000000000000004
2016-04-03 15:15:14,0.060000000000000005
2016-04-03 15:15:14,0.060000000000000005
2016-04-03 15:15:14,0.060008694
2016-04-03 15:15:14,0.060000000000000005
2016-04-03 15:15:14,0.060000000000000005
2016-04-03 21:07:02,0.06666666666666667
2016-04-03 21:07:02,0.009000000000000001
2016-04-03 21:07:02,0.003
2016-04-03 21:07:02,0.003
2016-04-03 21:07:02,0.003
2016-04-03 21:07:02,0.30000000000000004
2016-04-03 21:07:02,0.30000000000000004
2016-04-03 21:07:02,0.060000000000000005
2016-04-03 21:07:02,0.060000000000000005
2016-04-03 21:07:02,0.060008694
2016-04-03 21:07:02,0.060000000000000005
2016-04-03 21:07:02,0.060000000000000005
2016-04-03 21:07:02,0.060000000000000005
2016-04-04 00:27:01,0.006666666666666666
2016-04-04 00:27:01,0.009000000000000001
2016-04-04 00:27:01,0.003
2016-04-04 00:27:01,0.003
2016-04-04 00:27:01,0.003
2016-04-04 00:34:49,0.026666666666666665
2016-04-04 00:34:49,0.009000000000000001
2016-04-04 00:34:49,0.003
2016-04-04 00:34:49,0.003
2016-04-04 00:34:49,0.003
2016-04-04 00:34:49,0.30000000000000004
2016-04-07 07:54:16,0.003333333333333333
2016-04-07 07:54:16,0.009000000000000001
2016-04-07 07:54:16,0.003
2016-04-07 07:54:16,0.003
2016-04-07 07:54:16,0.003


==> results/dateOutFlow__ZeroPonzi.csv <==
2016-04-04 09:46:26,1.25
2016-04-04 10:42:17,12.500000000000002
2016-04-04 12:24:20,1.6250000000000002
2016-04-04 12:38:06,1.8750000000000002
2016-04-04 13:01:52,0.25
2016-04-04 13:03:15,1.25
2016-04-04 14:05:24,1.25
2016-04-04 14:05:24,1.8750000000000002
2016-04-04 14:07:58,0.625
2016-04-04 14:07:58,1.25
2016-04-04 14:08:28,4.25
2016-04-04 14:10:51,2.1875
2016-04-04 14:12:16,6.250000000000001
2016-04-04 14:14:16,5.375
2016-04-04 14:14:16,5.0
2016-04-04 14:14:16,2.5
2016-04-04 14:19:05,12.500000000000002
2016-04-04 14:19:05,6.625000000000001
2016-04-04 14:21:06,3.7500000000000004
2016-04-04 14:21:06,3.4375000000000004
2016-04-04 14:23:13,12.500000000000002
2016-04-04 14:23:13,1.375
2016-04-04 14:24:52,8.3125
2016-04-04 14:26:09,4.375
2016-04-04 14:26:25,12.500000000000002
2016-04-04 14:26:37,11.25
2016-04-04 14:26:37,12.500000000000002
2016-04-04 14:27:24,10.4375
2016-04-04 14:28:02,12.500000000000002
2016-04-04 14:28:20,11.86093685
2016-04-04 14:28:41,12.500000000000002
2016-04-04 14:29:41,10.0
2016-04-04 14:29:41,12.500000000000002
2016-04-04 14:29:41,12.500000000000002
2016-04-04 14:29:41,0.125
2016-04-04 14:29:41,5.3125
2016-04-04 14:31:48,12.500000000000002
2016-04-04 14:31:53,12.500000000000002
2016-04-04 14:32:24,2.25
2016-04-04 14:32:24,8.75
2016-04-04 14:32:24,8.75
2016-04-04 14:32:53,12.500000000000002
2016-04-04 14:32:53,0.1875
2016-04-04 14:32:53,6.875000000000001
2016-04-04 14:33:24,12.500000000000002
2016-04-04 14:33:24,12.500000000000002
2016-04-04 14:33:36,0.125
2016-04-04 14:34:23,12.500000000000002
2016-04-04 14:34:55,11.25
2016-04-04 14:36:08,12.500000000000002
2016-04-04 14:36:08,12.500000000000002
2016-04-04 14:36:08,12.500000000000002
2016-04-04 14:36:31,5.0
2016-04-04 14:36:48,12.500000000000002
2016-04-04 14:37:01,6.250000000000001
2016-04-04 14:37:34,8.4375
2016-04-04 14:37:34,1.0030295625
2016-04-04 14:38:30,12.500000000000002
2016-04-04 14:38:30,3.7500000000000004
2016-04-04 14:40:58,12.500000000000002
2016-04-04 14:43:09,12.500000000000002
2016-04-04 14:43:09,0.3125
2016-04-04 14:43:52,8.75
2016-04-04 14:44:20,8.75
2016-04-04 14:44:20,3.7500000000000004
2016-04-04 14:44:59,12.500000000000002
2016-04-04 14:49:34,12.500000000000002
2016-04-04 14:49:51,8.75
2016-04-04 14:50:01,12.500000000000002
2016-04-04 14:50:01,0.619064175
2016-04-04 14:50:14,12.500000000000002
2016-04-04 14:50:32,6.250000000000001
2016-04-04 14:50:32,0.125
2016-04-04 14:50:32,1.252107728125
2016-04-04 14:50:32,2.5
2016-04-04 14:50:32,10.625
2016-04-04 14:50:32,1.25
2016-04-04 14:50:32,1.25
2016-04-04 14:51:27,12.500000000000002
2016-04-04 14:51:27,12.500000000000002
2016-04-04 14:51:27,12.500000000000002
2016-04-04 14:51:27,12.500000000000002
2016-04-04 14:51:33,12.500000000000002
2016-04-04 14:51:33,0.375
2016-04-04 14:51:33,1.25
2016-04-04 14:52:10,12.500000000000002
2016-04-04 14:52:10,12.500000000000002
2016-04-04 14:53:36,12.500000000000002
2016-04-04 14:53:36,12.500000000000002
2016-04-04 14:54:01,12.500000000000002
2016-04-04 14:54:42,12.500000000000002
2016-04-04 14:55:21,12.500000000000002
2016-04-04 14:56:04,12.500000000000002
2016-04-04 14:56:04,12.500000000000002
2016-04-04 14:56:15,12.500000000000002
2016-04-04 14:56:26,12.500000000000002
2016-04-04 14:57:03,12.500000000000002
2016-04-04 14:57:03,12.500000000000002
2016-04-04 14:57:03,12.500000000000002
2016-04-04 14:57:08,12.500000000000002
2016-04-04 14:57:38,9.18500599140625
2016-04-04 14:57:52,12.500000000000002
2016-04-04 14:57:52,1.25
2016-04-04 14:57:52,12.500000000000002
2016-04-04 14:57:52,1.25
2016-04-04 14:58:49,12.500000000000002
2016-04-04 14:58:49,6.250000000000001
2016-04-04 14:58:49,12.500000000000002
2016-04-04 14:58:49,8.75
2016-04-04 14:58:49,2.5
2016-04-04 14:59:11,12.500000000000002
2016-04-04 14:59:11,3.6250000000000004
2016-04-04 14:59:49,12.500000000000002
2016-04-04 14:59:49,11.25
2016-04-04 14:59:49,12.500000000000002
2016-04-04 15:00:09,12.500000000000002
2016-04-04 15:00:09,12.500000000000002
2016-04-04 15:00:09,12.500000000000002
2016-04-04 15:00:49,12.500000000000002
2016-04-04 15:00:49,12.500000000000002
2016-04-04 15:00:49,12.500000000000002
2016-04-04 15:01:34,12.500000000000002
2016-04-04 15:01:34,1.25
2016-04-04 15:01:34,2.5
2016-04-04 15:01:39,12.500000000000002
2016-04-04 15:01:39,3.7500000000000004
2016-04-04 15:01:50,12.500000000000002
2016-04-04 15:01:50,7.500000000000001
2016-04-04 15:02:11,6.250000000000001
2016-04-04 15:02:11,12.500000000000002
2016-04-04 15:02:19,12.500000000000002
2016-04-04 15:03:12,12.500000000000002
2016-04-04 15:03:12,6.250000000000001
2016-04-04 15:03:12,12.500000000000002
2016-04-04 15:03:12,12.500000000000002
2016-04-04 15:03:12,8.75
2016-04-04 15:03:14,12.500000000000002
2016-04-04 15:03:30,12.500000000000002
2016-04-04 15:03:30,1.25
2016-04-04 15:03:42,12.500000000000002
2016-04-04 15:04:04,6.250000000000001
2016-04-04 15:04:04,6.250000000000001
2016-04-04 15:04:04,12.500000000000002
2016-04-04 15:04:04,12.500000000000002
2016-04-04 15:04:04,12.500000000000002
2016-04-04 15:04:13,12.500000000000002
2016-04-04 15:04:40,12.500000000000002
2016-04-04 15:04:40,7.500000000000001
2016-04-04 15:04:40,0.1875
2016-04-04 15:05:20,12.500000000000002
2016-04-04 15:05:20,12.500000000000002
2016-04-04 15:05:20,12.500000000000002
2016-04-04 15:05:39,12.500000000000002
2016-04-04 15:05:57,12.500000000000002
2016-04-04 15:06:20,12.500000000000002
2016-04-04 15:06:33,12.500000000000002
2016-04-04 15:06:44,12.500000000000002
2016-04-04 15:06:44,1.25
2016-04-04 15:06:44,6.250000000000001
2016-04-04 15:06:44,2.5
2016-04-04 15:06:58,12.500000000000002
2016-04-04 15:07:13,12.500000000000002
2016-04-04 15:07:46,12.500000000000002
2016-04-04 15:08:34,12.500000000000002
2016-04-04 15:09:27,12.500000000000002
2016-04-04 15:09:59,12.500000000000002
2016-04-04 15:10:25,12.500000000000002
2016-04-04 15:10:51,6.250000000000001
2016-04-04 15:10:51,12.500000000000002
2016-04-04 15:11:15,12.500000000000002
2016-04-04 15:11:15,12.500000000000002
2016-04-04 15:11:15,12.500000000000002
2016-04-04 15:11:36,12.500000000000002
2016-04-04 15:11:36,12.500000000000002
2016-04-04 15:11:36,12.500000000000002
2016-04-04 15:11:36,6.250000000000001
2016-04-04 15:12:09,7.949556639257813
2016-04-04 15:12:09,12.500000000000002
2016-04-04 15:12:09,0.125
2016-04-04 15:12:09,0.125
2016-04-04 15:12:09,12.500000000000002
2016-04-04 15:12:09,11.25
2016-04-04 15:12:09,0.375
2016-04-04 15:12:09,12.500000000000002
2016-04-04 15:12:55,12.500000000000002
2016-04-04 15:12:55,12.500000000000002
2016-04-04 15:12:55,6.250000000000001
2016-04-04 15:12:55,3.7500000000000004
2016-04-04 15:13:11,12.500000000000002
2016-04-04 15:13:11,12.500000000000002
2016-04-04 15:13:25,12.500000000000002
2016-04-04 15:13:25,12.500000000000002
2016-04-04 15:13:30,12.500000000000002
2016-04-04 15:13:43,12.500000000000002
2016-04-04 15:13:43,6.250000000000001
2016-04-04 15:14:06,12.500000000000002
2016-04-04 15:14:06,12.500000000000002
2016-04-04 15:14:10,2.5
2016-04-04 15:14:10,6.250000000000001
2016-04-04 15:14:18,12.500000000000002
2016-04-04 15:14:18,0.125
2016-04-04 15:14:41,8.4375
2016-04-04 15:15:21,12.500000000000002
2016-04-04 15:15:21,3.7500000000000004
2016-04-04 15:15:21,1.25
2016-04-04 15:15:21,12.500000000000002
2016-04-04 15:15:21,0.125
2016-04-04 15:15:36,12.500000000000002
2016-04-04 15:15:48,12.500000000000002
2016-04-04 15:16:50,12.500000000000002
2016-04-04 15:16:50,12.500000000000002
2016-04-04 15:17:01,12.500000000000002
2016-04-04 15:17:11,12.500000000000002
2016-04-04 15:18:03,12.500000000000002
2016-04-04 15:18:03,1.25
2016-04-04 15:18:03,12.500000000000002
2016-04-04 15:18:03,12.500000000000002
2016-04-04 15:18:03,8.4375
2016-04-04 15:18:03,12.500000000000002
2016-04-04 15:18:28,8.325000000000001
2016-04-04 15:19:01,12.500000000000002
2016-04-04 15:19:01,12.500000000000002
2016-04-04 15:19:11,12.500000000000002
2016-04-04 15:19:29,12.500000000000002
2016-04-04 15:19:31,12.500000000000002
2016-04-04 15:19:42,8.375
2016-04-04 15:20:26,6.250000000000001
2016-04-04 15:20:26,12.500000000000002
2016-04-04 15:20:26,12.500000000000002
2016-04-04 15:20:26,12.500000000000002
2016-04-04 15:20:26,1.25
2016-04-04 15:20:31,12.500000000000002
2016-04-04 15:20:37,12.500000000000002
2016-04-04 15:20:46,12.500000000000002
2016-04-04 15:20:46,12.500000000000002
2016-04-04 15:21:59,12.500000000000002
2016-04-04 15:21:59,12.500000000000002
2016-04-04 15:21:59,12.500000000000002
2016-04-04 15:21:59,12.500000000000002
2016-04-04 15:21:59,12.500000000000002
2016-04-04 15:22:32,12.500000000000002
2016-04-04 15:22:32,0.125
2016-04-04 15:22:32,12.500000000000002
2016-04-04 15:22:32,0.125
2016-04-04 15:22:49,12.500000000000002
2016-04-04 15:22:49,12.500000000000002
2016-04-04 15:22:55,12.500000000000002
2016-04-04 15:22:55,12.500000000000002
2016-04-04 15:23:09,12.500000000000002
2016-04-04 15:23:14,5.0
2016-04-04 15:23:33,12.500000000000002
2016-04-04 15:23:33,0.125
2016-04-04 15:23:33,12.500000000000002
2016-04-04 15:24:10,1.25
2016-04-04 15:24:10,12.500000000000002
2016-04-04 15:24:10,12.500000000000002
2016-04-04 15:24:10,12.500000000000002
2016-04-04 15:24:10,10.5
2016-04-04 15:24:10,12.500000000000002
2016-04-04 15:24:23,12.500000000000002
2016-04-04 15:24:23,12.500000000000002
2016-04-04 15:24:35,11.25
2016-04-04 15:24:54,12.500000000000002
2016-04-04 15:24:54,12.500000000000002
2016-04-04 15:25:05,12.500000000000002
2016-04-04 15:25:05,1.25
2016-04-04 15:25:22,12.500000000000002
2016-04-04 15:25:22,12.500000000000002
2016-04-04 15:25:22,12.500000000000002
2016-04-04 15:25:22,3.7500000000000004
2016-04-04 15:25:52,12.500000000000002
2016-04-04 15:25:52,12.500000000000002
2016-04-04 15:26:16,12.500000000000002
2016-04-04 15:26:16,12.500000000000002
2016-04-04 15:26:29,12.500000000000002
2016-04-04 15:26:40,12.500000000000002
2016-04-04 15:26:48,12.500000000000002
2016-04-04 15:27:01,12.500000000000002
2016-04-04 15:27:01,12.500000000000002
2016-04-04 15:27:01,5.0
2016-04-04 15:27:01,0.125
2016-04-04 15:27:21,12.500000000000002
2016-04-04 15:27:34,12.500000000000002
2016-04-04 15:28:15,12.500000000000002
2016-04-04 15:28:30,12.500000000000002
2016-04-04 15:28:30,1.25
2016-04-04 15:29:42,10.5
2016-04-04 15:30:46,12.500000000000002
2016-04-04 15:31:40,2.5
2016-04-04 15:31:40,6.250000000000001
2016-04-04 15:31:40,1.25
2016-04-04 15:31:40,12.500000000000002
2016-04-04 15:32:06,12.500000000000002
2016-04-04 15:32:06,0.3125
2016-04-04 15:32:25,12.500000000000002
2016-04-04 15:33:14,12.500000000000002
2016-04-04 15:33:14,11.25
2016-04-04 15:33:14,1.25
2016-04-04 15:33:24,12.500000000000002
2016-04-04 15:33:54,12.500000000000002
2016-04-04 15:33:54,12.500000000000002
2016-04-04 15:34:24,12.500000000000002
2016-04-04 15:34:35,10.5
2016-04-04 15:34:35,12.500000000000002
2016-04-04 15:34:35,1.25
2016-04-04 15:35:03,12.500000000000002
2016-04-04 15:35:28,12.500000000000002
2016-04-04 15:35:31,12.500000000000002
2016-04-04 15:36:11,12.500000000000002
2016-04-04 15:36:24,12.500000000000002
2016-04-04 15:36:46,12.500000000000002
2016-04-04 15:36:46,12.500000000000002
2016-04-04 15:37:21,12.500000000000002
2016-04-04 15:37:41,12.500000000000002
2016-04-04 15:37:41,0.625
2016-04-04 15:38:28,12.500000000000002
2016-04-04 15:38:28,12.500000000000002
2016-04-04 15:38:59,12.500000000000002
2016-04-04 15:39:39,12.500000000000002
2016-04-04 15:39:39,12.500000000000002
2016-04-04 15:40:08,12.500000000000002
2016-04-04 15:40:08,12.500000000000002
2016-04-04 15:40:08,3.7500000000000004
2016-04-04 15:41:03,12.500000000000002
2016-04-04 15:41:33,12.500000000000002
2016-04-04 15:41:33,12.500000000000002
2016-04-04 15:41:41,12.500000000000002
2016-04-04 15:41:58,12.500000000000002
2016-04-04 15:41:58,4.375
2016-04-04 15:42:51,12.500000000000002
2016-04-04 15:42:51,1.25
2016-04-04 15:42:51,1.25
2016-04-04 15:42:51,1.25
2016-04-04 15:42:57,12.500000000000002
2016-04-04 15:42:57,4.375
2016-04-04 15:43:26,12.500000000000002
2016-04-04 15:43:39,12.500000000000002
2016-04-04 15:43:57,12.500000000000002
2016-04-04 15:43:57,8.75
2016-04-04 15:43:57,1.25
2016-04-04 15:44:19,12.500000000000002
2016-04-04 15:44:19,1.25
2016-04-04 15:44:42,12.500000000000002
2016-04-04 15:44:47,12.500000000000002
2016-04-04 15:45:18,12.500000000000002
2016-04-04 15:45:18,4.375
2016-04-04 15:45:54,12.500000000000002
2016-04-04 15:47:11,12.500000000000002
2016-04-04 15:47:11,12.500000000000002
2016-04-04 15:47:11,1.25
2016-04-04 15:47:11,12.500000000000002
2016-04-04 15:49:27,12.500000000000002
2016-04-04 15:49:27,1.25
2016-04-04 15:49:27,1.25
2016-04-04 15:49:44,10.0
2016-04-04 15:50:13,12.500000000000002
2016-04-04 15:50:28,3.7500000000000004
2016-04-04 15:50:28,1.25
2016-04-04 15:50:55,12.500000000000002
2016-04-04 15:51:49,12.500000000000002
2016-04-04 15:51:49,0.3125
2016-04-04 15:51:49,0.3125
2016-04-04 15:51:49,2.5
2016-04-04 18:27:30,12.500000000000002
2016-04-04 18:53:23,12.500000000000002
2016-04-04 18:53:23,7.789056250000001
2016-04-04 19:57:24,12.500000000000002
2016-04-04 20:29:59,12.500000000000002
2016-04-04 20:31:00,12.500000000000002
2016-04-04 21:16:13,12.500000000000002
2016-04-04 21:24:38,6.250000000000001
2016-04-04 21:24:38,2.5
2016-04-04 21:25:47,5.555555555000001
2016-04-04 21:26:04,12.500000000000002
2016-04-04 21:30:29,12.500000000000002
2016-04-04 21:31:46,12.500000000000002
2016-04-04 21:35:03,12.500000000000002
2016-04-04 21:35:03,12.500000000000002
2016-04-04 21:36:24,12.500000000000002
2016-04-04 21:37:24,10.0
2016-04-04 21:38:22,12.500000000000002
2016-04-04 21:39:05,12.500000000000002
2016-04-04 21:39:51,12.500000000000002
2016-04-04 21:41:41,12.500000000000002
2016-04-04 21:41:41,1.25
2016-04-04 21:41:41,12.500000000000002
2016-04-04 21:41:41,2.5
2016-04-04 21:47:44,6.250000000000001
2016-04-04 21:49:56,12.500000000000002
2016-04-04 21:49:56,0.125
2016-04-04 21:49:56,0.26651250000000004
2016-04-04 21:51:00,12.500000000000002
2016-04-04 21:51:52,12.500000000000002
2016-04-04 21:52:14,12.500000000000002
2016-04-04 21:52:14,3.7500000000000004
2016-04-04 21:52:14,6.250000000000001
2016-04-04 21:52:34,12.500000000000002
2016-04-04 21:52:34,1.0
2016-04-04 21:52:34,6.250000000000001
2016-04-04 21:52:39,12.500000000000002
2016-04-04 21:53:39,3.7500000000000004
2016-04-04 21:53:39,2.5
2016-04-04 21:53:39,12.500000000000002
2016-04-04 21:53:39,12.500000000000002
2016-04-04 21:53:39,12.500000000000002
2016-04-04 21:53:39,12.500000000000002
2016-04-04 21:53:39,6.250000000000001
2016-04-04 21:53:39,12.500000000000002
2016-04-04 21:53:45,12.500000000000002
2016-04-04 21:53:45,0.125
2016-04-04 21:54:40,4.75
2016-04-04 21:54:40,12.500000000000002
2016-04-04 21:54:40,10.0
2016-04-04 21:54:40,12.500000000000002
2016-04-04 21:54:40,12.500000000000002
2016-04-04 21:55:36,12.500000000000002
2016-04-04 21:55:36,12.500000000000002
2016-04-04 21:56:15,12.500000000000002
2016-04-04 21:57:12,12.500000000000002
2016-04-04 21:57:12,0.5
2016-04-04 21:57:12,6.250000000000001
2016-04-04 21:57:12,8.75
2016-04-04 21:57:12,3.89625
2016-04-04 21:57:12,5.4625
2016-04-04 21:57:12,12.500000000000002
2016-04-04 21:57:12,6.250000000000001
2016-04-04 21:57:12,0.41250000000000003
2016-04-04 21:57:59,12.500000000000002
2016-04-04 21:57:59,5.4625
2016-04-04 21:58:31,12.500000000000002
2016-04-04 21:58:31,12.500000000000002
2016-04-04 21:58:31,12.500000000000002
2016-04-04 21:59:04,12.500000000000002
2016-04-04 21:59:04,1.25
2016-04-04 21:59:04,10.0
2016-04-04 21:59:04,1.25
2016-04-04 21:59:46,8.75
2016-04-04 22:00:18,12.500000000000002
2016-04-04 22:00:18,12.500000000000002
2016-04-04 22:00:46,8.75
2016-04-04 22:00:46,6.250000000000001
2016-04-04 22:00:46,2.5
2016-04-04 22:01:24,12.500000000000002
2016-04-04 22:01:51,12.500000000000002
2016-04-04 22:01:51,5.4625
2016-04-04 22:02:36,12.500000000000002
2016-04-04 22:02:36,1.25
2016-04-04 22:02:36,0.15000000000000002
2016-04-04 22:02:41,2.5
2016-04-04 22:03:10,6.250000000000001
2016-04-04 22:03:10,12.500000000000002
2016-04-04 22:03:10,12.500000000000002
2016-04-04 22:03:10,0.1375
2016-04-04 22:03:10,12.500000000000002
2016-04-04 22:03:10,12.500000000000002
2016-04-04 22:03:10,8.75
2016-04-04 22:03:10,3.7500000000000004
2016-04-04 22:03:10,0.6539858740722656
2016-04-04 22:03:33,12.500000000000002
2016-04-04 22:03:33,0.625
2016-04-04 22:03:33,1.25
2016-04-04 22:03:55,4.166250000000001
2016-04-04 22:03:55,0.3875
2016-04-04 22:03:55,1.25
2016-04-04 22:03:55,1.8750000000000002
2016-04-04 22:03:55,1.25
2016-04-04 22:04:06,6.250000000000001
2016-04-04 22:04:06,0.25
2016-04-04 22:04:16,6.250000000000001
2016-04-04 22:04:16,5.0
2016-04-04 22:04:32,12.500000000000002
2016-04-04 22:04:32,1.25
2016-04-04 22:04:58,12.500000000000002
2016-04-04 22:04:58,2.5
2016-04-04 22:04:58,1.25
2016-04-04 22:05:33,12.500000000000002
2016-04-04 22:06:19,12.500000000000002
2016-04-04 22:06:43,12.500000000000002
2016-04-04 22:06:43,1.4375
2016-04-04 22:07:50,3.7500000000000004
2016-04-04 22:07:50,0.125
2016-04-04 22:07:50,2.492285085525605
2016-04-04 22:17:15,12.500000000000002
2016-04-04 22:29:58,12.500000000000002
2016-04-04 23:05:48,12.500000000000002
2016-04-04 23:05:48,6.250000000000001
2016-04-04 23:05:48,1.8750000000000002
2016-04-04 23:06:21,12.500000000000002
2016-04-04 23:06:21,12.500000000000002
2016-04-04 23:11:19,7.500000000000001
2016-04-04 23:52:32,12.500000000000002
2016-04-05 00:13:03,12.500000000000002
2016-04-05 00:14:27,12.500000000000002
2016-04-05 00:14:49,6.250000000000001
2016-04-05 01:51:51,8.75
2016-04-05 04:09:53,12.500000000000002
2016-04-05 04:10:05,12.500000000000002
2016-04-05 04:10:15,12.500000000000002
2016-04-06 20:33:46,12.500000000000002


==> results/eth-usd.csv <==
2015-08-01,1.2894117647058818
2015-09-01,1.0010057471264369
2015-10-01,0.6453556763285023
2015-11-01,0.9249281609195404
2015-12-01,0.8865000000000001
2016-01-01,1.4990555555555554
2016-02-01,4.355014880952381
2016-03-01,11.042069444444445
2016-04-01,8.923491379310345
2016-05-01,11.193208333333333
2016-06-01,14.320775862068967
2016-07-01,11.873763888888892
2016-08-01,11.137583333333334
2016-09-01,12.49747126436782
2016-10-01,12.139813405797101
2016-11-01,10.019568965517243
2016-12-01,7.819333333333335
2017-01-01,10.101499999999996
2017-02-01,12.2379475308642
2017-03-01,34.34276388888889
2017-04-01,50.03760214211077
2017-05-01,120.28443055555557
2017-06-01,304.3346408045977
2017-07-01,221.30841666666666
2017-08-01,297.50347549019614
2017-09-01,297.22591666666665
2017-10-01,305.35
2017-11-01,459.43
2017-12-01,722.14
2018-01-01,1098.36
2018-02-01,864.44
2018-03-01,403.83
2018-04-01,683.64
2018-05-01,574.22
2018-06-01,451.88
2018-07-01,433.61
2018-08-01,279.18
2018-09-01,235.39
2018-10-01,197.15
2018-11-01,117.01
2018-12-01,131.37
2019-01-01,107.57
2019-02-01,134.82
2019-03-01,141.94
2019-04-01,153.68
2019-05-01,253.27

==> results/gain-EthereumPyramid.csv <==
1,0,1,0
2,0,2,0
3,0,3,0
4,0,4,0
5,0,5,0
6,0,6,0
7,0,7,0
8,0,8,0
9,0,9,0
10,0,10,0
11,0,11,0
12,0,12,0
13,0,13,0
14,0,14,0
15,0,15,0
16,0,16,0
17,0,17,0
18,0,18,0
19,0,19,0
20,0,20,0
21,0,21,0
22,0,22,0
23,0,23,0
24,0,24,0
25,0,25,0
26,0,26,0
27,0,27,0
28,0,28,0
29,0,29,0
30,0,30,0
31,0,31,0
32,0,32,0
33,0,33,0
34,0,34,0
35,0,35,0
36,0,36,0
37,0,37,0
38,0,38,0
39,0,39,0
40,0,40,0
41,0,41,0
42,0,42,0
43,0,43,0
44,0,44,0
45,0,45,0
46,0,46,0
47,0,47,0
48,0,48,0
49,0,49,0
50,0,50,0
51,0,51,0
52,0,52,0
53,0,53,0
54,0,54,0
55,0,55,0
56,0,56,0
57,0,57,0
58,0,58,0
59,0,59,0
60,0,60,0
61,0,61,0
62,0,62,0
63,0,63,0
64,0,64,0
65,0,65,0
66,0,66,0
67,0,67,0
68,0,68,0
69,0,69,0
70,0,70,0
71,0,71,0
72,0,72,0
73,0,73,0
74,0,74,0
75,0,75,0
76,0,76,0
77,0,77,0
78,0,78,0
79,0,79,0
80,0,80,0
81,0,81,0
82,0,82,0
83,0,83,0
84,0,84,0
85,0,85,0
86,0,86,0
87,0,87,0
88,0,88,0
89,0,89,0
90,0,90,0
91,0,91,0
92,0,92,0
93,0,93,0
94,0,94,0
95,0,95,0
96,0,96,0
97,0,97,0
98,0,98,0
99,0,99,0
100,0,100,0
101,0,101,0
102,0,102,0
103,0,103,0
104,0,104,0
105,0,105,0
106,0,106,0
107,0,107,0
108,0,108,0
109,0,109,0
110,0,110,0
111,0,111,0.9
112,0,112,0.9
113,0,113,0.92
114,0,114,0.92
115,0,115,0.95
116,0,116,0.99
117,0,117,1
118,0,118,1.2
119,0,119,1.21
120,0,120,1.7
121,0,121,2.02
122,0,122,2.16
123,0,123,2.21
124,0,124,2.44
125,0,125,2.44
126,0,126,2.44
127,0,127,2.47
128,0,128,2.47
129,0,129,2.47
130,0,130,2.47
131,0,131,2.5
132,0,132,2.5
133,0,133,2.52
134,0,134,2.55
135,0,135,2.55
136,0,136,2.55
137,0,137,2.57
138,0,138,2.57
139,0,139,2.57
140,0,140,2.79
141,0,141,3.19
142,0,142,3.19
143,0,143,3.61
144,0,144,3.61
145,0,145,3.61
146,0,146,3.65
147,0,147,3.66
148,0,148,3.96
149,0,149,3.97
150,0,150,3.97
151,0,151,3.97
152,0,152,3.97
153,0,153,4.025
154,0,154,4.29
155,0,155,4.29
156,0,156,4.29
157,0,157,4.37
158,0,158,4.37
159,0,159,4.37
160,0,160,4.37
161,0,161,4.37
162,0,162,4.43
163,0,163,4.43
164,0,164,4.43
165,0,165,4.43
166,0,166,4.43
167,0,167,4.43
168,0,168,4.43
169,0,169,4.71
170,0,170,4.71
171,0,171,4.71
172,0,172,4.88
173,0,173,4.91
174,0,174,5.01
175,0,175,5.02
176,0,176,5.09
177,0,177,5.51
178,0,178,5.51
179,0,179,5.74
180,0,180,5.74
181,0,181,5.75
182,0,182,5.75
183,0,183,5.93
184,0,184,5.95
185,0,185,5.95
186,0,186,6.08
187,0,187,6.08
188,0,188,6.08
189,0,189,6.08
190,0,190,6.08
191,0,191,6.08
192,0,192,6.08
193,0,193,6.09
194,0,194,6.13
195,0,195,6.13
196,0,196,6.13
197,0,197,6.13
198,0,198,6.19
199,0,199,7.48
200,0,200,7.48
201,0,201,7.5
202,0,202,7.62
203,0,203,7.65
204,0,204,7.94
205,0,205,8.17
206,0,206,8.31
207,0,207,8.38
208,0,208,8.44
209,0,209,8.44
210,0,210,8.44
211,0,211,9.07
212,0,212,9.07
213,0,213,9.3
214,0,214,9.39
215,0,215,9.43
216,0,216,9.48
217,0,217,9.48
218,0,218,9.5
219,0,219,9.58
220,0,220,9.66
221,0,221,9.74
222,0,222,9.74
223,0,223,10
224,0,224,10
225,0,225,10
226,0.347,226,10.1
227,0.397,227,10.11
228,0.536,228,10.11
229,0.536,229,10.11
230,0.671,230,10.12
231,0.975,231,10.4
232,1.029,232,10.41
233,1.164,233,10.41
234,1.272,234,10.42
235,1.272,235,10.42
236,1.272,236,10.67
237,1.272,237,10.7
238,1.272,238,10.88
239,1.281,239,10.88
240,1.333,240,10.96
241,1.36,241,10.96
242,1.47,242,10.96
243,1.569,243,11.02
244,1.569,244,11.02
245,1.605,245,11.02
246,1.63,246,11.09
247,1.675,247,11.22
248,1.74,248,11.22
249,1.827,249,11.26
250,2.224,250,11.27
251,2.224,251,11.27
252,2.224,252,11.27
253,2.278,253,11.3
254,2.278,254,11.43
255,2.34,255,11.48
256,3.048,256,11.55
257,3.16,257,11.55
258,4.448,258,11.58
259,4.653,259,11.64
260,5.848,260,11.66
261,5.858,261,11.69
262,5.898,262,11.8
263,5.928,263,11.91
264,5.934,264,11.91
265,6.178,265,11.91
266,6.36,266,12.11
267,8.787,267,12.31
268,10.199,268,12.31
269,10.656,269,12.57
270,10.693,270,12.57
271,10.713,271,12.7
272,10.713,272,12.7
273,10.849,273,12.82
274,11.451,274,12.88
275,11.451,275,12.95
276,11.767,276,13.02
277,11.767,277,13.02
278,11.767,278,13.51
279,11.817,279,13.51
280,11.817,280,13.51
281,11.827,281,13.51
282,11.887,282,13.55
283,11.887,283,13.98
284,12.423,284,14.11
285,13.12,285,14.17
286,13.123,286,14.17
287,13.15,287,14.17
288,13.9,288,14.17
289,14.625,289,14.17
290,14.625,290,14.44
291,15.631,291,14.45
292,15.763,292,15.6
293,15.763,293,15.65
294,15.763,294,15.65
295,15.793,295,17.54
296,15.925,296,17.6
297,16.072,297,17.72
298,16.232,298,17.8
299,16.472,299,18.46
300,16.532,300,18.64
301,16.542,301,19.22
302,16.542,302,19.41
303,16.572,303,19.639
304,20.238,304,20.949
305,21.516,305,21.76
306,22.04,306,23
307,23.754,307,24.68
308,23.812,308,25.4
309,24.717,309,25.76
310,26.796,310,26.31
311,27.393,311,29.16
312,27.654,312,29.34
313,27.93,313,30.95
314,28.311,314,30.95
315,28.871,315,37.02
316,30.33,316,40.93
317,30.592,317,43.195
318,30.687,318,43.24
319,31.051,319,50.79
320,36.816,320,51.91
321,48.249,321,51.99
322,49.636,322,57.17
323,49.636,323,87.8
324,95.23,324,99.46
325,129.7,325,248.32
326,150.758,326,263.24
327,332.274,327,439.924
328,1242.144,328,593.32

==> results/gainLoss__Bunny.csv <==
1,-4.5
2,-3.0
3,-3.0
4,-3.0
5,-2.13464052
6,-2.0
7,-2.0
8,-2.0
9,-2.0
10,-1.82
11,-1.5
12,-1.4000000000000001
13,-1.25
14,-1.2000000000000002
15,-1.06702627617
16,-1.0
17,-1.0
18,-0.57141845
19,-0.45999999999999985
20,-0.22001000000000004
21,-0.1
22,-0.1
23,-0.1
24,-0.1
25,-0.1
26,-0.09820805420074452
27,-0.07
28,-0.05
29,-0.04
30,-0.02
31,-0.01
32,-0.01
33,0.0
34,0.009000000000000003
35,0.09
36,0.18
37,0.22500000000000003
38,0.27
39,0.27
40,0.36
41,0.36
42,0.45000000000000007
43,0.45000000000000007
44,0.45000000000000007
45,0.45000000000000007
46,0.5399999999999999
47,0.54
48,0.63
49,0.9000000000000001
50,0.936
51,0.99
52,1.17
53,1.1700000000000002
54,1.2882002000000001
55,1.44
56,1.4400000000000002
57,1.8900000000000001
58,1.9260000000000002
59,14.919999999999998


==> results/gainLoss__DianaEthereum-x18.csv <==
1,-325.7227079705848
2,-99.90551019200007
3,-99.8
4,-99.19999999999999
5,-99.07999999999998
6,-99.00123699200003
7,-98.83127263199998
8,-89.8
9,-14.552052450000001
10,-12.200000000000001
11,-10.0
12,-9.99
13,-6.101124538181816
14,-5.08
15,-3.8
16,-3.782
17,-3.5300000000000002
18,-3.4000000000000004
19,-2.0
20,-1.7799999999999998
21,-1.2000000000000002
22,-1.2
23,-1.0585274400000173
24,-1.0
25,-1.0
26,-1.0
27,-1.0
28,-1.0
29,-1.0
30,-1.0
31,-1.0
32,-1.0
33,-1.0
34,-1.0
35,-1.0
36,-1.0
37,-1.0
38,-0.9
39,-0.7491371626293337
40,-0.7000000000000001
41,-0.5
42,-0.5
43,-0.5
44,-0.4251700680272109
45,-0.12000000000000001
46,-0.1
47,-0.1
48,-0.1
49,-0.1
50,-0.09000000000000001
51,-0.060000000000000005
52,-0.0520763150176
53,-0.04
54,-0.04
55,-0.02
56,-0.02
57,-0.02
58,-0.0138
59,-0.01
60,-0.01
61,-0.01
62,-0.01
63,-0.01
64,-0.001
65,0.0
66,0.0
67,0.008000000000000002
68,0.008000000000000002
69,0.008000000000000002
70,0.039022871650526994
71,0.04000000000000001
72,0.08000000000000002
73,0.08000000000000002
74,0.08000000000000002
75,0.10400000000000001
76,0.11199999999999999
77,0.11990370720000001
78,0.16000000000000003
79,0.16000000000000003
80,0.16000000000000003
81,0.24000000000000002
82,0.2800000000000001
83,0.28800000000000003
84,0.32000000000000006
85,0.37600000000000006
86,0.45599999999999996
87,0.8
88,0.8
89,0.8
90,0.8
91,0.8
92,0.8
93,0.8
94,0.8
95,0.8
96,1.0
97,1.2399999999999998
98,1.6
99,2.272
100,2.8000000000000003
101,4.0
102,4.0
103,4.064
104,4.16
105,4.64
106,4.784000000000001
107,5.6
108,5.6080000000000005
109,8.0
110,8.0
111,8.0
112,8.0
113,8.8
114,9.280000000000001
115,11.200000000000001
116,15.997241136
117,16.497828295999998
118,18.400000000000002
119,21.600000000000005
120,24.000000000000007
121,24.800000000000008
122,28.0
123,32.0
124,39.80978179142214
125,45.0
126,48.8
127,59.60000000000001
128,79.99999999999999
129,534.4639102472865


==> results/gainLoss__DoubleTx.csv <==
1,-48.0
2,-43.5
3,-21.999999999999996
4,-20.0
5,-18.009
6,-17.001050000000003
7,-11.549999999999997
8,-9.682
9,-5.11
10,-2.0
11,-1.7
12,-0.93
13,-0.9
14,-0.30000000000000004
15,-0.05
16,-0.047
17,4.257000000000001
18,4.266
19,6.750000000000001
20,23.470579999999998
21,38.3682125
22,42.608700000000006


==> results/gainLoss__Doubler.csv <==
1,-108.00000000000006
2,-100.00000000000001
3,-100.0
4,-50.00000000000001
5,-50.00000000000001
6,-50.00000000000001
7,-50.00000000000001
8,-49.0
9,-48.0
10,-30.5
11,-30.000000000000004
12,-25.000000000000004
13,-25.000000000000004
14,-25.000000000000004
15,-15.600000000000005
16,-12.450000000000001
17,-12.100000000000001
18,-11.0
19,-10.0
20,-10.0
21,-10.0
22,-10.0
23,-10.0
24,-10.0
25,-9.0
26,-6.0
27,-6.0
28,-5.199999999999999
29,-5.0
30,-5.0
31,-4.4
32,-4.333
33,-4.27
34,-4.0
35,-3.0
36,-3.0
37,-3.0
38,-2.01
39,-2.0
40,-2.0
41,-2.0
42,-2.0
43,-2.0
44,-2.0
45,-1.2000000000000002
46,-1.05
47,-1.0256410256410258
48,-1.0
49,-1.0
50,-1.0
51,-1.0
52,-1.0
53,-1.0
54,-1.0
55,-1.0
56,-1.0
57,-1.0
58,-1.0
59,-1.0
60,-1.0
61,-1.0
62,-1.0
63,-1.0
64,-1.0
65,-1.0
66,-1.0
67,-1.0
68,-1.0
69,-1.0
70,-1.0
71,-1.0
72,-1.0
73,-1.0
74,-1.0
75,-0.9900000000000001
76,-0.9500000000000001
77,-0.2
78,-0.1
79,-0.1
80,-2.294630564479011e-05
81,0.0
82,4.800000000000001
83,9.600000000000001
84,13.7184
85,19.200000000000003
86,28.400000000000006
87,28.800000000000004
88,54.43937282051283
89,74.83999999999999
90,96.95999999999997
91,293.6900000000001
92,333.99999999999994


==> results/gainLoss__Doubler2.csv <==
1,-296.17170000000004
2,-200.00000000000003
3,-199.0
4,-124.4
5,-116.00000000000001
6,-111.00000000000001
7,-100.00000000000001
8,-87.39999999999998
9,-74.95
10,-69.0
11,-64.0
12,-52.00000000000001
13,-50.00000000000001
14,-50.00000000000001
15,-49.0
16,-49.0
17,-47.0
18,-40.0
19,-29.0
20,-27.0
21,-25.000000000000004
22,-22.0
23,-21.0
24,-20.0
25,-15.000000000000002
26,-14.000000000000002
27,-11.0
28,-11.0
29,-11.0
30,-10.0
31,-10.0
32,-10.0
33,-10.0
34,-10.0
35,-10.0
36,-10.0
37,-10.0
38,-9.97
39,-9.0
40,-9.0
41,-6.85
42,-6.0
43,-6.0
44,-5.010000000000001
45,-5.0
46,-5.0
47,-5.0
48,-5.0
49,-5.0
50,-5.0
51,-4.9999999999999964
52,-4.995
53,-4.99
54,-4.0
55,-4.0
56,-4.0
57,-4.0
58,-3.200000000000003
59,-3.0
60,-3.0
61,-3.0
62,-3.0
63,-3.0
64,-2.6
65,-2.35
66,-2.0
67,-2.0
68,-2.0
69,-2.0
70,-2.0
71,-2.0
72,-2.0
73,-2.0
74,-2.0
75,-2.0
76,-2.0
77,-2.0
78,-2.0
79,-2.0
80,-2.0
81,-2.0
82,-2.0
83,-2.0
84,-2.0
85,-1.9000000000000001
86,-1.7000000000000002
87,-1.5
88,-1.3
89,-1.2000000000000002
90,-1.2000000000000002
91,-1.2000000000000002
92,-1.1999999999999993
93,-1.0
94,-1.0
95,-1.0
96,-1.0
97,-1.0
98,-1.0
99,-1.0
100,-1.0
101,-1.0
102,-1.0
103,-1.0
104,-1.0
105,-1.0
106,-1.0
107,-1.0
108,-1.0
109,-1.0
110,-1.0
111,-1.0
112,-1.0
113,-1.0
114,-1.0
115,-1.0
116,-1.0
117,-1.0
118,-1.0
119,-1.0
120,-1.0
121,-1.0
122,-1.0
123,-1.0
124,-1.0
125,-1.0
126,-1.0
127,-1.0
128,-1.0
129,-1.0
130,-1.0
131,-1.0
132,-1.0
133,-1.0
134,-1.0
135,-1.0
136,-1.0
137,-1.0
138,-1.0
139,-1.0
140,-1.0
141,-1.0
142,-1.0
143,-1.0
144,-1.0
145,-1.0
146,-1.0
147,-1.0
148,-1.0
149,-0.9999999999999999
150,-0.9999999999999998
151,-0.05
152,-0.01
153,-2.42861286636753e-17
154,0.0
155,0.0
156,0.0
157,0.0
158,0.0
159,0.0
160,0.0
161,0.0
162,0.0
163,0.0
164,0.0
165,0.0
166,0.8
167,0.8
168,0.8
169,0.8
170,0.8
171,1.4400000000000004
172,1.6
173,2.16
174,2.4000000000000004
175,2.4000000000000004
176,2.8000000000000003
177,2.96
178,3.2
179,3.5520000000000005
180,4.0
181,4.0
182,4.0
183,4.24
184,4.8
185,4.800000000000001
186,4.800000000000001
187,5.0200000000000005
188,5.6000000000000005
189,6.0
190,9.0
191,9.191999999999998
192,10.880000000000003
193,11.600000000000001
194,16.000000000000004
195,24.0
196,32.0
197,32.879999999999995
198,39.519999999999996
199,39.99999999999999
200,39.99999999999999
201,47.99999999999999
202,54.4
203,64.00000000000001
204,72.0
205,84.80000000000001
206,159.99999999999997
207,203.2
208,283.91200000000003
209,480.84399999999994
210,485.81116999999995


==> results/gainLoss__Doubler2_A.csv <==
1,-296.17170000000004
2,-200.00000000000003
3,-199.0
4,-124.4
5,-116.00000000000001
6,-111.00000000000001
7,-100.00000000000001
8,-87.39999999999998
9,-74.95
10,-69.0
11,-64.0
12,-52.00000000000001
13,-50.00000000000001
14,-50.00000000000001
15,-49.0
16,-49.0
17,-47.0
18,-40.0
19,-29.0
20,-27.0
21,-25.000000000000004
22,-22.0
23,-21.0
24,-20.0
25,-15.000000000000002
26,-14.000000000000002
27,-11.0
28,-11.0
29,-11.0
30,-10.0


==> results/gainLoss__Doubler2_B.csv <==
180,4.0
181,4.0
182,4.0
183,4.24
184,4.8
185,4.800000000000001
186,4.800000000000001
187,5.0200000000000005
188,5.6000000000000005
189,6.0
190,9.0
191,9.191999999999998
192,10.880000000000003
193,11.600000000000001
194,16.000000000000004
195,24.0
196,32.0
197,32.879999999999995
198,39.519999999999996
199,39.99999999999999
200,39.99999999999999
201,47.99999999999999
202,54.4
203,64.00000000000001
204,72.0
205,84.80000000000001
206,159.99999999999997
207,203.2
208,283.91200000000003
209,480.84399999999994
210,485.81116999999995


==> results/gainLoss__Doubler3.csv <==
1,-39.33041000000003
2,-32.0
3,-10.000000000000028
4,-10.0
5,-9.700000000000001
6,-5.0
7,-4.0
8,-4.0
9,-1.9420000000000006
10,-1.0
11,-1.0
12,-1.0
13,-0.9700000000000001
14,-0.7000000000000001
15,-0.5520000000000003
16,2.7
17,35.75
18,40.26441
19,42.480000000000004


==> results/gainLoss__DynamicPyramid.csv <==
1,-468.0065285482055
2,-154.00000000000003
3,-125.00000000000001
4,-100.00000000000001
5,-99.9
6,-99.0
7,-70.0
8,-61.0
9,-53.00000000000001
10,-51.00000000000001
11,-50.44609262834912
12,-50.00000000000001
13,-50.00000000000001
14,-48.0
15,-47.946942648266315
16,-45.00000000000003
17,-43.999999999999986
18,-29.000000000000004
19,-28.0
20,-22.487607099999998
21,-21.837000000000003
22,-21.344900180000003
23,-21.0
24,-19.990000000000002
25,-19.5
26,-18.0
27,-17.5
28,-15.000000000000002
29,-12.500000000000002
30,-11.0
31,-11.0
32,-10.0
33,-10.0
34,-10.0
35,-10.0
36,-8.0
37,-7.9
38,-5.0
39,-5.0
40,-4.5
41,-3.9000000000000004
42,-3.9000000000000004
43,-3.5195800000000004
44,-3.0093897491754
45,-3.0
46,-3.0
47,-3.0
48,-3.0
49,-3.0
50,-2.75
51,-2.0
52,-2.0
53,-2.0
54,-2.0
55,-2.0
56,-2.0
57,-2.0
58,-2.0
59,-2.0
60,-2.0
61,-1.9960000000000002
62,-1.8
63,-1.6
64,-1.5
65,-1.5
66,-1.5
67,-1.5
68,-1.5
69,-1.26584727
70,-1.2000000000000002
71,-1.2000000000000002
72,-1.1
73,-1.1
74,-1.01
75,-1.0084505400000001
76,-1.0
77,-1.0
78,-1.0
79,-1.0
80,-1.0
81,-1.0
82,-1.0
83,-1.0
84,-1.0
85,-1.0
86,-1.0
87,-1.0
88,-1.0
89,-1.0
90,-1.0
91,-1.0
92,-1.0
93,-1.0
94,-1.0
95,-1.0
96,-1.0
97,-1.0
98,-1.0
99,-1.0
100,-1.0
101,-1.0
102,-1.0
103,-1.0
104,-1.0
105,-1.0
106,-1.0
107,-1.0
108,-1.0
109,-1.0
110,-1.0
111,-1.0
112,-1.0
113,-1.0
114,-1.0
115,-1.0
116,-1.0
117,-1.0
118,-1.0
119,-0.9994744422190002
120,-0.9985
121,-0.9985
122,-0.9607552
123,-0.7000000000000001
124,-0.5
125,-0.5
126,-0.5
127,-0.4999999999999929
128,-0.25
129,-0.2
130,-0.1
131,-0.1
132,-0.1
133,0.0
134,0.05000000000000071
135,0.5
136,0.5
137,1.0
138,1.0
139,1.0
140,1.0
141,1.0
142,1.0
143,1.0
144,1.01
145,2.0
146,4.0
147,5.000000000000002
148,6.0
149,6.0
150,10.0
151,10.000000000000004
152,19.000000000000007
153,32.000000000000014
154,32.500000000000014
155,37.500000000000014
156,38.499999999999986
157,43.00000000000001
158,47.5
159,47.84999999999998
160,49.99999999999994
161,49.999999999999986
162,49.999999999999986
163,50.0
164,51.000000000000014
165,67.0
166,74.99999999999997
167,83.5
168,91.50000000000001
169,97.5
170,106.00000000000001
171,121.99999999999997
172,181.49999999999994
173,205.50000000000003
174,410.73649011281265


==> results/gainLoss__Etheramid.csv <==
1,-1.0
2,-1.0
3,-1.0
4,-1.0
5,-1.0
6,-1.0
7,-1.0
8,-1.0
9,-1.0
10,-1.0
11,-1.0
12,-1.0
13,-1.0
14,-1.0
15,-1.0
16,-1.0
17,-1.0
18,-1.0
19,-1.0
20,-1.0
21,-1.0
22,-1.0
23,-1.0
24,-1.0
25,-1.0
26,-1.0
27,-1.0
28,-1.0
29,-1.0
30,-1.0
31,-1.0
32,-1.0
33,-1.0
34,-1.0
35,-1.0
36,-1.0
37,-1.0
38,-1.0
39,-1.0
40,-1.0
41,-1.0
42,-1.0
43,-1.0
44,-1.0
45,-1.0
46,-1.0
47,-1.0
48,-1.0
49,-1.0
50,-1.0
51,-1.0
52,-1.0
53,-1.0
54,-1.0
55,-1.0
56,-1.0
57,-1.0
58,-1.0
59,-1.0
60,-1.0
61,-1.0
62,-1.0
63,-1.0
64,-1.0
65,-0.5
66,-0.5
67,-0.5
68,-0.5
69,-0.5
70,-0.5
71,-0.5
72,-0.5
73,-0.5
74,-0.5
75,-0.25
76,-0.25
77,0.0
78,0.0
79,0.0
80,0.0
81,0.0
82,0.0
83,0.0
84,0.0
85,0.125
86,0.25
87,0.5
88,0.5
89,0.5
90,0.5
91,0.5
92,0.75
93,1.0
94,1.5
95,2.0
96,2.0
97,2.3125
98,2.4375
99,2.625
100,4.625
101,5.296875
102,5.4375
103,6.0
104,30.640625


==> results/gainLoss__Etheramid1.csv <==
1,-1.0
2,-1.0
3,-1.0
4,-1.0
5,-1.0
6,-1.0
7,-1.0
8,-1.0
9,-1.0
10,-1.0
11,-1.0
12,-1.0
13,-1.0
14,-1.0
15,-1.0
16,-1.0
17,-1.0
18,-1.0
19,-1.0
20,-1.0
21,-1.0
22,-1.0
23,-1.0
24,-1.0
25,-1.0
26,-1.0
27,-1.0
28,-1.0
29,-1.0
30,-1.0
31,-1.0
32,-1.0
33,-1.0
34,-1.0
35,-1.0
36,-1.0
37,-1.0
38,-1.0
39,-1.0
40,-1.0
41,-1.0
42,-1.0
43,-1.0
44,-1.0
45,-1.0
46,-1.0
47,-1.0
48,-1.0
49,-1.0
50,-1.0
51,-1.0
52,-1.0
53,-1.0
54,-1.0
55,-1.0
56,-1.0
57,-1.0
58,-1.0
59,-1.0
60,-1.0
61,-1.0
62,-1.0
63,-1.0
64,-1.0
65,-0.5
66,-0.5
67,-0.5
68,-0.5
69,-0.5
70,-0.5
71,-0.5
72,-0.5
73,-0.5
74,-0.5
75,-0.25
76,-0.25
77,0.0
78,0.0
79,0.0
80,0.0
81,0.0
82,0.0
83,0.0
84,0.0
85,0.125
86,0.25
87,0.5
88,0.5
89,0.5
90,0.5
91,0.5
92,0.75
93,1.0
94,1.5
95,2.0
96,2.0
97,2.3125
98,2.4375
99,2.625
100,4.625
101,5.296875
102,5.4375
103,6.0
104,30.640625


==> results/gainLoss__EthereumPyramid.csv <==
1,-86.79999999999995
2,-55.0
3,-52.0
4,-41.0
5,-19.0
6,-18.0
7,-17.6
8,-14.0
9,-14.0
10,-12.0
11,-10.0
12,-10.0
13,-10.0
14,-10.0
15,-9.0
16,-7.0
17,-7.0
18,-6.0
19,-6.0
20,-5.0
21,-5.0
22,-5.0
23,-5.0
24,-4.0
25,-4.0
26,-4.0
27,-3.0
28,-3.0
29,-3.0
30,-3.0
31,-3.0
32,-3.0
33,-3.0
34,-3.0
35,-3.0
36,-3.0
37,-3.0
38,-3.0
39,-3.0
40,-2.0
41,-2.0
42,-2.0
43,-2.0
44,-2.0
45,-2.0
46,-2.0
47,-2.0
48,-2.0
49,-2.0
50,-2.0
51,-2.0
52,-2.0
53,-2.0
54,-2.0
55,-2.0
56,-2.0
57,-2.0
58,-2.0
59,-1.0
60,-1.0
61,-1.0
62,-1.0
63,-1.0
64,-1.0
65,-1.0
66,-1.0
67,-1.0
68,-1.0
69,-1.0
70,-1.0
71,-1.0
72,-1.0
73,-1.0
74,-1.0
75,-1.0
76,-1.0
77,-1.0
78,-1.0
79,-1.0
80,-1.0
81,-1.0
82,-1.0
83,-1.0
84,-1.0
85,-1.0
86,-1.0
87,-1.0
88,-1.0
89,-1.0
90,-1.0
91,-1.0
92,-1.0
93,-1.0
94,-1.0
95,-1.0
96,-1.0
97,-1.0
98,-1.0
99,-1.0
100,-1.0
101,-1.0
102,-1.0
103,-1.0
104,-1.0
105,-1.0
106,-1.0
107,-1.0
108,-1.0
109,-1.0
110,-1.0
111,-1.0
112,-1.0
113,-1.0
114,-1.0
115,-1.0
116,-1.0
117,-1.0
118,-1.0
119,-1.0
120,-1.0
121,-1.0
122,-1.0
123,-1.0
124,-1.0
125,-1.0
126,-1.0
127,-1.0
128,-1.0
129,-1.0
130,-1.0
131,-1.0
132,-1.0
133,-1.0
134,-1.0
135,-1.0
136,-1.0
137,-1.0
138,-1.0
139,-1.0
140,-1.0
141,-1.0
142,-1.0
143,-1.0
144,-1.0
145,-1.0
146,-1.0
147,-1.0
148,-1.0
149,-1.0
150,-1.0
151,-1.0
152,-1.0
153,-1.0
154,-1.0
155,-1.0
156,-1.0
157,-1.0
158,-1.0
159,-1.0
160,-1.0
161,-1.0
162,-1.0
163,-1.0
164,-1.0
165,-1.0
166,-1.0
167,-1.0
168,-1.0
169,-1.0
170,-1.0
171,-1.0
172,-1.0
173,-1.0
174,-1.0
175,-1.0
176,-1.0
177,-1.0
178,-1.0
179,-1.0
180,-1.0
181,-1.0
182,-1.0
183,-1.0
184,-1.0
185,-1.0
186,-1.0
187,-1.0
188,-1.0
189,-1.0
190,-1.0
191,-1.0
192,-1.0
193,-1.0
194,-1.0
195,-1.0
196,-1.0
197,-1.0
198,-1.0
199,-1.0
200,-1.0
201,-1.0
202,-1.0
203,-1.0
204,-1.0
205,-1.0
206,-1.0
207,-1.0
208,-1.0
209,-1.0
210,-1.0
211,-1.0
212,-1.0
213,-1.0
214,-1.0
215,-1.0
216,0.0
217,0.0
218,0.0
219,0.0
220,0.0
221,0.0
222,0.10000000000000053
223,0.40000000000000036
224,0.7000000000000002
225,1.4000000000000004
226,1.4000000000000004
227,1.7000000000000002
228,1.7000000000000002
229,1.7000000000000002
230,1.7000000000000002
231,1.7000000000000002
232,1.7000000000000002
233,1.7000000000000002
234,1.7000000000000002
235,1.7000000000000002
236,1.7000000000000002
237,1.7000000000000002
238,1.7000000000000002
239,1.7000000000000002
240,1.7000000000000002
241,1.7000000000000002
242,1.7000000000000002
243,1.7000000000000002
244,1.7000000000000002
245,1.7000000000000002
246,1.7000000000000002
247,1.7000000000000002
248,1.7000000000000002
249,1.7000000000000002
250,1.7000000000000002
251,1.7000000000000002
252,1.7000000000000002
253,1.7000000000000002
254,1.7000000000000002
255,1.7000000000000002
256,1.7000000000000002
257,1.7000000000000002
258,1.7000000000000002
259,1.7000000000000002
260,1.7000000000000002
261,1.7000000000000002
262,1.7000000000000002
263,1.7000000000000002
264,1.7000000000000002
265,1.7000000000000002
266,1.7000000000000002
267,1.7000000000000002
268,1.7000000000000002
269,1.7000000000000002
270,1.7000000000000002
271,1.7000000000000002
272,1.7000000000000002
273,1.7000000000000002
274,1.7000000000000002
275,1.7000000000000002
276,1.7000000000000002
277,1.7000000000000002
278,1.7000000000000002
279,1.7000000000000002
280,1.7000000000000002
281,1.7000000000000002
282,1.7000000000000002
283,1.7000000000000002
284,1.7000000000000002
285,1.7000000000000002
286,1.7000000000000002
287,1.7000000000000002
288,1.7000000000000002
289,1.7000000000000002
290,1.7000000000000002
291,1.7000000000000002
292,1.7000000000000002
293,1.7000000000000002
294,1.7000000000000002
295,1.7000000000000002
296,1.7000000000000002
297,1.7000000000000002
298,1.7000000000000002
299,1.7000000000000002
300,1.7000000000000002
301,1.7000000000000002
302,3.4000000000000004
303,3.4000000000000004
304,3.4000000000000004
305,3.4000000000000004
306,3.4000000000000004
307,3.4000000000000004
308,3.4000000000000004
309,3.4000000000000004
310,3.4000000000000004
311,5.1
312,5.1000000000000005
313,5.1000000000000005
314,5.1000000000000005
315,5.1000000000000005
316,5.1000000000000005
317,5.1000000000000005
318,6.800000000000001
319,6.800000000000001
320,7.500000000000001
321,8.5
322,8.5
323,8.5
324,8.5
325,10.200000000000001
326,20.4
327,90.80000000000001
328,226.79999999999967


==> results/gainLoss__EthsticK.csv <==
1,-61.0
2,-10.0
3,-9.9
4,-6.0
5,-5.1
6,-5.0
7,-5.0
8,-5.0
9,-5.0
10,-5.0
11,-1.8000000000000007
12,-1.774866651298
13,-1.09
14,-1.0
15,-1.0
16,-1.0
17,-1.0
18,-0.9
19,-0.8
20,-0.6000000000000001
21,-0.49000000000000005
22,-0.3689200000000006
23,-0.26
24,-0.225
25,-0.1700000000000001
26,-0.1337
27,-0.11000000000000001
28,-0.1
29,-0.1
30,-0.1
31,-0.1
32,-0.1
33,0.0
34,0.6300000000000003
35,0.9000000000000012
36,2.5399999999999983
37,3.0
38,3.1999999999999993
39,5.899999999999999
40,7.799999999999999
41,9.05
42,10.325000000000003
43,13.7995
44,21.5
45,50.91598833717549


==> results/gainLoss__Ethstick.csv <==
1,-61.0
2,-10.0
3,-9.9
4,-6.0
5,-5.1
6,-5.0
7,-5.0
8,-5.0
9,-5.0
10,-5.0
11,-1.8000000000000007
12,-1.774866651298
13,-1.09
14,-1.0
15,-1.0
16,-1.0
17,-1.0
18,-0.9
19,-0.8
20,-0.6000000000000001
21,-0.49000000000000005
22,-0.3689200000000006
23,-0.26
24,-0.225
25,-0.1700000000000001
26,-0.1337
27,-0.11000000000000001
28,-0.1
29,-0.1
30,-0.1
31,-0.1
32,-0.1
33,0.0
34,0.6300000000000003
35,0.9000000000000012
36,2.5399999999999983
37,3.0
38,3.1999999999999993
39,5.899999999999999
40,7.799999999999999
41,9.05
42,10.325000000000003
43,13.7995
44,21.5
45,50.91598833717549


==> results/gainLoss__Government.csv <==
1,-981.4500000000004
2,-46.200000000000166
3,-42.20000000000016
4,-11.0
5,-10.09
6,-9.699999999999996
7,-9.199999999999998
8,-6.750000000000001
9,-5.5
10,-4.9
11,-3.8500000000000005
12,-3.0
13,-2.936
14,-2.0
15,-2.0
16,-1.9000000000000028
17,-1.8999999999999997
18,-1.004
19,-1.0
20,-1.0
21,-1.0
22,-1.0
23,-1.0
24,-1.0
25,-1.0
26,-0.9000000000000026
27,-0.7999999999999998
28,0.0
29,0.0
30,0.0
31,0.10000000000000009
32,0.10000000000000009
33,0.10000000000000009
34,0.10000000000000009
35,0.20000000000000018
36,0.30000000000000027
37,17.999999999999986
38,45.800000000001496
39,100.48679999999904
40,990.0931999999999


==> results/gainLoss__GreedPit.csv <==
1,-97.17551200000001
2,-32.7
3,-30.000000000000004
4,-29.549180000000003
5,-12.0
6,-10.0
7,-6.0
8,-5.0
9,-5.0
10,-5.0
11,-5.0
12,-5.0
13,-4.90005
14,-3.3930999999999996
15,-3.108999999999999
16,-2.0
17,-2.0
18,-2.0
19,-1.9000000000000001
20,-1.1
21,-1.04
22,-1.0
23,-1.0
24,-1.0
25,-1.0
26,-1.0
27,-1.0
28,-1.0
29,-1.0
30,-1.0
31,-1.0
32,-1.0
33,-1.0
34,-0.5001
35,-0.5
36,-0.5
37,-0.5
38,-0.5
39,-0.45
40,-0.37000000000000005
41,-0.30000000000000004
42,-0.30000000000000004
43,-0.30000000000000004
44,-0.24271844660194178
45,-0.2
46,-0.15000000000000002
47,-0.1
48,-0.1
49,-0.1
50,-0.095
51,-0.05
52,-0.01
53,2.294921875000001
54,2.802280000000001
55,4.081800000000003
56,5.0901806
57,15.4471280942
58,33.30380000000001
59,58.90417140000002
60,64.195797776
61,72.15849999999998


==> results/gainLoss__LittleCactus.csv <==
1,-50.0
2,-49.10000000000001
3,-29.539999999999978
4,-28.029999999999994
5,-9.0
6,-5.04950495049505
7,-5.0
8,-3.1559999999999997
9,-2.999999999999999
10,-2.74
11,-2.359999999999999
12,-1.7999999999999992
13,-1.0
14,-0.49000000000000005
15,-0.41999999999999993
16,-0.40800000000000003
17,-0.15000000000000002
18,-0.14
19,-0.12352228000000001
20,-0.1
21,-0.060000000000000005
22,-0.04
23,-0.01
24,-0.01
25,0.004
26,0.004
27,0.04000000000000001
28,0.08000000000000002
29,0.20000000000000007
30,0.29000000000000137
31,0.30400000000000005
32,0.40000000000000013
33,0.8000000000000003
34,0.8000000000000003
35,0.8011491955156003
36,1.3200000000000003
37,2.4000000000000012
38,2.9499999999999975
39,3.200000000000001
40,3.4027066514100714
41,4.000000000000002
42,4.400000000000001
43,6.000000000000003
44,6.200000000000001
45,8.000000000000002
46,8.000000000000004
47,8.224400000000005
48,14.0
49,28.000000000000004
50,84.46836668478096


==> results/gainLoss__Multi33v.csv <==
1,-4.0
2,-3.0400000000000027
3,-1.0
4,-1.0
5,-1.0
6,-1.0
7,-0.6699999999999999
8,0.33000000000000007
9,0.33000000000000007
10,0.33000000000000007
11,0.66
12,1.3100000000000005
13,1.3200000000000003
14,1.59
15,4.620000000000001


==> results/gainLoss__Myscheme.csv <==
1,-98.97136363636365
2,-97.30486755308186
3,-5.847396694214879
4,-2.0
5,-2.0
6,-1.0
7,-1.0
8,-1.0
9,-1.0
10,-1.0
11,-1.0
12,-1.0
13,-1.0
14,-1.0
15,-1.0
16,-1.0
17,-1.0
18,-1.0
19,-1.0
20,-1.0
21,-1.0
22,-0.48760330578512395
23,-0.1
24,0.02863636363636365
25,0.02863636363636365
26,0.02863636363636365
27,0.02863636363636365
28,0.02863636363636365
29,0.02863636363636365
30,0.02863636363636365
31,0.02863636363636365
32,1.273793490460157
33,1.273793490460157
34,1.273793490460157
35,1.456455176767677
36,1.456455176767677
37,1.456455176767677
38,1.6951324469181612
39,3.8213804713804715
40,4.769321188071188
41,4.769321188071188
42,6.143185425685426
43,6.143185425685426
44,6.143185425685426
45,6.143185425685426
46,9.533450319521748
47,12.542052970177972
48,16.170463564213563
49,19.712516534391536
50,23.149760895519833
51,31.41128504432076
52,53.14396795334295


==> results/gainLoss__Newponzi.csv <==
1,-4.499999999999999
2,-3.125
3,-2.0
4,-1.1
5,-1.0
6,-1.0
7,-1.0
8,-0.8
9,-0.5
10,-0.4
11,-0.2
12,-0.2
13,-0.15000000000000002
14,-0.1
15,0.5
16,1.2500000000000009
17,2.25
18,3.2500000000000027
19,8.244999999999997


==> results/gainLoss__ProtectTheCastle.csv <==
1,-233.980675218224
2,-156.05972566239996
3,-11.705689577067497
4,-5.0
5,-5.0
6,-4.99
7,-4.01
8,-3.0
9,-3.0
10,-3.0
11,-2.0099999999999936
12,-2.0
13,-2.0
14,-1.01
15,-1.01
16,-1.0
17,-1.0
18,-0.9
19,-0.8780566119055749
20,-0.7000000000000001
21,-0.5945499999999999
22,-0.562599228981
23,-0.5
24,-0.5
25,-0.485
26,-0.33
27,-0.32880599688799966
28,-0.3172999999999999
29,-0.30000000000000004
30,-0.13454999999999995
31,-0.11112000000000005
32,-0.11027500000000003
33,-0.1
34,-0.1
35,-0.090175
36,-0.09
37,-0.08990000000000001
38,-0.08
39,-0.077652631575
40,-0.06999999999999999
41,-0.061244999999999966
42,-0.05475000000000001
43,-0.047
44,-0.041999999999999996
45,-0.03899999999999999
46,-0.03749999999999999
47,-0.03354067
48,-0.033009158100000005
49,-0.03
50,-0.025
51,-0.02
52,-0.02
53,-0.02
54,-0.02
55,-0.0170835
56,-0.012877560000000001
57,-0.011
58,-0.010298661174047374
59,-0.01
60,-0.01
61,-0.009999999999999998
62,-0.00535
63,-0.004225
64,-0.0026249999999999997
65,-0.0019749999999999993
66,-0.001
67,0.0
68,0.0
69,0.0
70,0.0
71,0.0
72,0.0
73,0.0002750000000000005
74,0.00030000000000000035
75,0.0020531100499999997
76,0.0048000000000000004
77,0.012875000000000006
78,0.028550000000000013
79,0.0373055
80,0.0600218779495001
81,0.14483460000000004
82,0.24815
83,0.6902750000000001
84,0.9979060200000001
85,1.5900000000000087
86,1.97
87,11.0
88,13.500000000000002
89,15.533723520962464
90,16.997906020000002
91,18.0
92,20.0
93,30.000000000000004
94,40.0
95,55.35096818493128
96,60.900000000000006
97,63.886632306822506
98,90.71334639676516


==> results/gainLoss__Quick1.csv <==
1,-20.0
2,-10.0
3,-5.0
4,-2.2230000000000003
5,-2.0
6,-2.0
7,-1.4000000000000001
8,-1.01
9,0.0
10,0.0
11,7.500000000000003
12,10.5
13,10.9633
14,14.000000000000002


==> results/gainLoss__Rubixi.csv <==
1,-99.9
2,-40.0
3,-35.0
4,-30.000000000000004
5,-18.93509934
6,-17.0
7,-15.000000000000002
8,-10.0
9,-10.0
10,-10.0
11,-10.0
12,-10.0
13,-10.0
14,-10.0
15,-8.75583579
16,-8.0
17,-5.0
18,-5.0
19,-4.0
20,-4.0
21,-3.9893009653508003
22,-3.50845054
23,-3.0
24,-3.0
25,-2.0
26,-2.0
27,-2.0
28,-2.0
29,-2.0
30,-2.0
31,-2.0
32,-2.0
33,-2.0
34,-1.99899813109
35,-1.984255887999999
36,-1.5
37,-1.4400000000000002
38,-1.4246924300000001
39,-1.349
40,-1.3
41,-1.2000000000000002
42,-1.1
43,-1.003
44,-1.001
45,-1.0
46,-1.0
47,-1.0
48,-1.0
49,-1.0
50,-1.0
51,-1.0
52,-1.0
53,-1.0
54,-1.0
55,-1.0
56,-1.0
57,-1.0
58,-1.0
59,-1.0
60,-1.0
61,-1.0
62,-1.0
63,-1.0
64,-1.0
65,-1.0
66,-1.0
67,-1.0
68,-1.0
69,-1.0
70,-1.0
71,-1.0
72,-1.0
73,-1.0
74,-1.0
75,-1.0
76,-1.0
77,-1.0
78,-1.0
79,-1.0
80,-1.0
81,-0.5
82,-0.039
83,8e-18
84,0.039
85,0.534
86,1.0
87,1.0
88,1.1
89,1.3530000000000004
90,1.5
91,2.0
92,2.0
93,3.0
94,4.525
95,5.0
96,8.375483392109
97,9.0
98,15.000000000000002
99,18.762789453793005
100,29.0
101,35.0
102,46.41
103,66.13366762340002
104,89.19242776896438
105,100.0


==> results/gainLoss__ShinySquirrels1.csv <==
1,-6.316815000000001
2,-2.125999999999999
3,-1.8599999999999992
4,-1.7390000000000003
5,-0.9255
6,-0.8400000000000001
7,-0.37799999999999995
8,-0.33399999999999974
9,-0.27
10,-0.2450000000000001
11,-0.125
12,-0.1
13,-0.1
14,-0.07
15,-0.07
16,-0.05
17,-0.04
18,-0.031000000000000003
19,-0.02
20,-0.02
21,0.5880000000000001
22,5.7010000000000085
23,7.021315000000002


==> results/gainLoss__Thesimplegame.csv <==
1,-9.9
2,-7.499999999999998
3,-5.0
4,-5.0
5,-3.125
6,-2.4999999999999964
7,-1.0
8,-0.6810390000000001
9,1.3499999999999979
10,4.174999999999999
11,7.5000000000000036
12,17.758103900000002


==> results/gainLoss__TreasureChest.csv <==
1,-5.0
2,-4.891999999999996
3,-4.7
4,-3.4599999999999995
5,-3.0
6,-2.0
7,-2.0
8,-0.8799999999999999
9,-0.5
10,-0.19969281200009686
11,-0.05
12,-0.028999999999999988
13,0.7490000000000006
14,2.166652840000001
15,6.148099470666676
16,17.48000000000004


==> results/gainLoss__ZeroPonzi.csv <==
1,-70.0
2,-46.0
3,-40.0
4,-36.5
5,-31.0
6,-23.1
7,-20.0
8,-17.82026263592779
9,-11.833333329999958
10,-11.5
11,-10.0
12,-10.0
13,-9.0
14,-7.999999999999999
15,-3.9000000000000004
16,-2.7
17,-2.6712336742873646
18,-2.5
19,-2.0
20,-2.0
21,-2.0
22,-1.9919551644205384
23,-1.5697918874325283
24,-1.0
25,-0.2
26,-0.18547619040000002
27,-0.1516975000000002
28,0.04999999999999999
29,0.08999999999999991
30,0.125
31,0.25
32,0.25
33,0.31500000000000106
34,0.3750000000000002
35,0.4582500000000016
36,0.5
37,2.5000000000000018
38,3.4639217865500056
39,12.500000000000005
40,17.050000000000004
41,17.180672361
42,19.852500000000006
43,35.00000000000002
44,64.00000000000001
45,69.44000000000003
46,123.75000000000001


==> results/gainRatio__Bunny.csv <==
label,value
0,30
1,3
2,25
3, 0
10, 0
other, 0
\ensuremath{\infty},1


==> results/gainRatio__DianaEthereum-x18.csv <==
label,value
0,45
1,21
2,62
3, 0
10, 0
other,1
\ensuremath{\infty}, 0


==> results/gainRatio__DoubleTx.csv <==
label,value
0,9
1,7
2,5
3, 0
10, 0
other,1
\ensuremath{\infty}, 0


==> results/gainRatio__Doubler.csv <==
label,value
0,75
1,6
2,10
3, 0
10, 0
other,1
\ensuremath{\infty}, 0


==> results/gainRatio__Doubler2.csv <==
label,value
0,142
1,23
2,44
3, 0
10, 0
other,1
\ensuremath{\infty}, 0


==> results/gainRatio__Doubler2__main.csv <==
label,value
0,142
1,23
2,44
486,1
\ensuremath{\infty}, 0


==> results/gainRatio__Doubler3.csv <==
label,value
0,10
1,5
2,3
3, 0
10, 0
other, 0
\ensuremath{\infty},1


==> results/gainRatio__DynamicPyramid.csv <==
label,value
0,123
1,10
2,37
3,3
10, 0
other,1
\ensuremath{\infty}, 0


==> results/gainRatio__Etheramid.csv <==
label,value
0,63
1,21
10,19
100, 0
1000, 0
other,1
infty,1


==> results/gainRatio__Etheramid1.csv <==
label,value
0,63
1,21
2,10
3,3
10,6
other, 0
\ensuremath{\infty},1


==> results/gainRatio__Etheramid1__main.csv <==
label,value
0,63
1,21
2,10
3,3
10,6
\ensuremath{\infty},1


==> results/gainRatio__EthereumPyramid.csv <==
label,value
0,204
1,17
2,14
3,91
10, 0
other, 0
\ensuremath{\infty},2


==> results/gainRatio__EthsticK.csv <==
label,value
0,28
1,5
10,12
100, 0
1000, 0
other, 0
100000, 0


==> results/gainRatio__Ethstick.csv <==
label,value
0,28
1,5
2,12
3, 0
10, 0
other, 0
\ensuremath{\infty}, 0


==> results/gainRatio__Government.csv <==
label,value
0,13
1,17
2,8
3, 0
10,1
other,1
\ensuremath{\infty}, 0


==> results/gainRatio__GreedPit.csv <==
label,value
0,48
1,4
2,8
3,1
10, 0
other, 0
\ensuremath{\infty}, 0


==> results/gainRatio__LittleCactus.csv <==
label,value
0,13
1,11
2,25
3, 0
10,1
other, 0
\ensuremath{\infty}, 0


==> results/gainRatio__Multi33v.csv <==
label,value
0,5
1,2
2,7
3, 0
10, 0
other, 0
\ensuremath{\infty},1


==> results/gainRatio__Myscheme.csv <==
label,value
0,19
1,4
2,8
3,9
10,10
other,2
\ensuremath{\infty}, 0


==> results/gainRatio__Newponzi.csv <==
label,value
0,12
1,2
2,4
3, 0
10,1
other, 0
\ensuremath{\infty}, 0


==> results/gainRatio__ProtectTheCastle.csv <==
label,value
0,33
1,39
2,18
3,1
10,4
other,3
\ensuremath{\infty}, 0


==> results/gainRatio__Quick1.csv <==
label,value
0,7
1,3
2,3
3, 0
10, 0
other, 0
\ensuremath{\infty},1


==> results/gainRatio__Rubixi.csv <==
label,value
0,81
1,1
2,13
3,4
10, 0
other, 0
\ensuremath{\infty},6


==> results/gainRatio__ShinySquirrels1.csv <==
label,value
0,13
1,7
2,3
3, 0
10, 0
other, 0
\ensuremath{\infty}, 0


==> results/gainRatio__Thesimplegame.csv <==
label,value
0,5
1,3
2,3
3, 0
10, 0
other, 0
\ensuremath{\infty},1


==> results/gainRatio__TreasureChest.csv <==
label,value
0,6
1,6
2,1
3,1
10,1
other,1
\ensuremath{\infty}, 0


==> results/gainRatio__ZeroPonzi.csv <==
label,value
0,18
1,9
2,19
3, 0
10, 0
other, 0
\ensuremath{\infty}, 0


==> results/gain__0x43bbc7fafb860d974037b8f7dd06b6f6fe799b3e.csv <==
1,0,1,0
2,0,2,0
3,0,3,0
4,0,4,0
5,0,5,0
6,0,6,0
7,0,7,0
8,0,8,0
9,0,9,0
10,0,10,0
11,0,11,0
12,0,12,0
13,0,13,0
14,0,14,0
15,0,15,0
16,0,16,0
17,0,17,0
18,0,18,0
19,0,19,0
20,0,20,1
21,0,21,2
22,0,22,2
23,0,23,11
24,0,24,17
25,0,25,23
26,0,26,23
27,0,27,23
28,0,28,23
29,1,29,28
30,1,30,30
31,2,31,30
32,2,32,45
33,3,33,92
34,4,34,104
35,5,35,115
36,5,36,115
37,28,37,133
38,40,38,137
39,144,39,223
40,197,40,248
41,198,41,267
42,229,42,345
43,405,43,422
44,741,44,463
45,793,45,512
46,1433,46,810


==> results/gain__0x4865e85c72a27ca6c362da75ba6707c07464b953.csv <==
1,0,1,0
2,0,2,0
3,0,3,0
4,0,4,0
5,0,5,0
6,0,6,0
7,0,7,0
8,0,8,5
9,0,9,9
10,0,10,20
11,0,11,23
12,0,12,34
13,8,13,37
14,23,14,51
15,67,15,53
16,193,16,58


==> results/gain__0x7011f3edc7fa43c81440f9f43a6458174113b162.csv <==
1,0,1,0
2,0,2,0
3,0,3,0
4,0,4,0
5,0,5,0
6,0,6,0
7,0,7,0
8,0,8,0
9,0,9,0
10,0,10,0
11,0,11,0
12,0,12,0
13,0,13,0
14,0,14,0
15,0,15,0
16,0,16,0
17,0,17,0
18,0,18,0
19,0,19,0
20,0,20,0
21,0,21,0
22,0,22,0
23,0,23,0
24,0,24,0
25,0,25,0
26,0,26,0
27,0,27,0
28,0,28,0
29,0,29,0
30,0,30,0
31,0,31,0
32,0,32,0
33,0,33,0
34,0,34,0
35,0,35,0
36,0,36,0
37,0,37,0
38,0,38,0
39,0,39,0
40,0,40,0
41,0,41,0
42,0,42,0
43,0,43,0
44,0,44,0
45,0,45,0
46,0,46,0
47,0,47,0
48,0,48,0
49,0,49,0
50,0,50,0
51,0,51,0
52,0,52,0
53,0,53,0
54,0,54,0
55,0,55,0
56,0,56,0
57,0,57,0
58,0,58,0
59,0,59,0
60,0,60,0
61,0,61,0
62,0,62,0
63,0,63,0
64,0,64,0
65,0,65,0
66,0,66,0
67,0,67,0
68,0,68,0
69,0,69,0
70,0,70,0
71,0,71,0
72,0,72,0
73,0,73,0
74,0,74,0
75,0,75,0
76,0,76,0
77,0,77,0
78,0,78,0
79,0,79,0
80,0,80,0
81,0,81,0
82,0,82,0
83,0,83,0
84,0,84,0
85,0,85,0
86,0,86,0
87,0,87,0
88,0,88,0
89,0,89,0
90,0,90,0
91,0,91,0
92,0,92,0
93,0,93,0
94,0,94,0
95,0,95,0
96,0,96,0
97,0,97,0
98,0,98,0
99,0,99,0
100,0,100,0
101,0,101,0
102,0,102,0
103,0,103,0
104,0,104,0
105,0,105,0
106,0,106,0
107,0,107,0
108,0,108,0
109,0,109,0
110,0,110,0
111,0,111,0
112,0,112,0
113,0,113,0
114,0,114,0
115,0,115,0
116,0,116,0
117,0,117,1
118,0,118,1
119,0,119,1
120,0,120,1
121,0,121,2
122,0,122,2
123,0,123,2
124,0,124,2
125,0,125,2
126,0,126,2
127,0,127,2
128,0,128,2
129,0,129,2
130,0,130,2
131,0,131,2
132,0,132,2
133,0,133,2
134,0,134,2
135,0,135,2
136,0,136,2
137,0,137,2
138,0,138,2
139,0,139,2
140,0,140,2
141,0,141,3
142,0,142,3
143,0,143,3
144,0,144,3
145,0,145,3
146,0,146,3
147,0,147,3
148,0,148,3
149,0,149,3
150,0,150,3
151,0,151,3
152,0,152,3
153,0,153,4
154,0,154,4
155,0,155,4
156,0,156,4
157,0,157,4
158,0,158,4
159,0,159,4
160,0,160,4
161,0,161,4
162,0,162,4
163,0,163,4
164,0,164,4
165,0,165,4
166,0,166,4
167,0,167,4
168,0,168,4
169,0,169,4
170,0,170,4
171,0,171,4
172,0,172,4
173,0,173,4
174,0,174,5
175,0,175,5
176,0,176,5
177,0,177,5
178,0,178,5
179,0,179,5
180,0,180,5
181,0,181,5
182,0,182,5
183,0,183,5
184,0,184,5
185,0,185,5
186,0,186,6
187,0,187,6
188,0,188,6
189,0,189,6
190,0,190,6
191,0,191,6
192,0,192,6
193,0,193,6
194,0,194,6
195,0,195,6
196,0,196,6
197,0,197,6
198,0,198,6
199,0,199,7
200,0,200,7
201,0,201,7
202,0,202,7
203,0,203,7
204,0,204,7
205,0,205,8
206,0,206,8
207,0,207,8
208,0,208,8
209,0,209,8
210,0,210,8
211,0,211,9
212,0,212,9
213,0,213,9
214,0,214,9
215,0,215,9
216,0,216,9
217,0,217,9
218,0,218,9
219,0,219,9
220,0,220,9
221,0,221,9
222,0,222,9
223,0,223,10
224,0,224,10
225,0,225,10
226,0,226,10
227,0,227,10
228,0,228,10
229,0,229,10
230,0,230,10
231,0,231,10
232,1,232,10
233,1,233,10
234,1,234,10
235,1,235,10
236,1,236,10
237,1,237,10
238,1,238,10
239,1,239,10
240,1,240,10
241,1,241,10
242,1,242,10
243,1,243,11
244,1,244,11
245,1,245,11
246,1,246,11
247,1,247,11
248,1,248,11
249,1,249,11
250,2,250,11
251,2,251,11
252,2,252,11
253,2,253,11
254,2,254,11
255,2,255,11
256,3,256,11
257,3,257,11
258,4,258,11
259,4,259,11
260,5,260,11
261,5,261,11
262,5,262,11
263,5,263,11
264,5,264,11
265,6,265,11
266,6,266,12
267,8,267,12
268,10,268,12
269,10,269,12
270,10,270,12
271,10,271,12
272,10,272,12
273,10,273,12
274,11,274,12
275,11,275,12
276,11,276,13
277,11,277,13
278,11,278,13
279,11,279,13
280,11,280,13
281,11,281,13
282,11,282,13
283,11,283,13
284,12,284,14
285,13,285,14
286,13,286,14
287,13,287,14
288,13,288,14
289,14,289,14
290,14,290,14
291,15,291,14
292,15,292,15
293,15,293,15
294,15,294,15
295,15,295,17
296,15,296,17
297,16,297,17
298,16,298,17
299,16,299,18
300,16,300,18
301,16,301,19
302,16,302,19
303,16,303,19
304,20,304,20
305,21,305,21
306,22,306,23
307,23,307,24
308,23,308,25
309,24,309,25
310,26,310,26
311,27,311,29
312,27,312,29
313,27,313,30
314,28,314,30
315,28,315,37
316,30,316,40
317,30,317,43
318,30,318,43
319,31,319,50
320,36,320,51
321,48,321,51
322,49,322,57
323,49,323,87
324,95,324,99
325,129,325,248
326,150,326,263
327,332,327,439
328,1242,328,593


==> results/gain__0x7d56485e026d5d3881f778e99969d2b1f90c50af.csv <==
1,0,1,0
2,0,2,0
3,0,3,0
4,0,4,0
5,0,5,0
6,0,6,0
7,0,7,0
8,0,8,0
9,0,9,0
10,0,10,0
11,0,11,0
12,0,12,0
13,0,13,0
14,0,14,0
15,0,15,0
16,0,16,0
17,0,17,0
18,0,18,0
19,0,19,0
20,0,20,0
21,0,21,0
22,0,22,0
23,0,23,0
24,0,24,0
25,0,25,0
26,0,26,0
27,0,27,0
28,0,28,0
29,0,29,0
30,0,30,0
31,0,31,0
32,0,32,0
33,0,33,0
34,0,34,0
35,0,35,0
36,0,36,0
37,0,37,0
38,0,38,0
39,0,39,0
40,0,40,0
41,0,41,0
42,0,42,0
43,0,43,0
44,0,44,0
45,0,45,0
46,0,46,0
47,0,47,0
48,0,48,0
49,0,49,0
50,0,50,0
51,0,51,0
52,0,52,0
53,0,53,0
54,0,54,0
55,0,55,0
56,0,56,0
57,0,57,0
58,0,58,0
59,0,59,0
60,0,60,0
61,0,61,0
62,0,62,0
63,0,63,0
64,0,64,0
65,0,65,1
66,0,66,1
67,0,67,1
68,0,68,1
69,0,69,1
70,0,70,1
71,0,71,3
72,0,72,3
73,0,73,3
74,0,74,4
75,0,75,5
76,0,76,5
77,0,77,5
78,0,78,7
79,1,79,8
80,3,80,10
81,9,81,10
82,10,82,10
83,15,83,11
84,19,84,11
85,111,85,20
86,136,86,23
87,145,87,23
88,171,88,33
89,177,89,34
90,181,90,34
91,202,91,45
92,303,92,50
93,404,93,54
94,560,94,56
95,615,95,131
96,617,96,1595
97,1028,97,2405


==> results/gain__0x9758da9b4d001ed2d0df46d25069edf53750767a.csv <==
1,0,1,0
2,0,2,0
3,0,3,0
4,0,4,0
5,0,5,0
6,0,6,0
7,0,7,0
8,0,8,0
9,0,9,0
10,0,10,0
11,0,11,0
12,0,12,0
13,0,13,0
14,0,14,0
15,0,15,0
16,0,16,0
17,0,17,0
18,0,18,0
19,0,19,0
20,0,20,0
21,0,21,0
22,0,22,0
23,0,23,0
24,0,24,0
25,0,25,0
26,0,26,0
27,0,27,0
28,0,28,2
29,0,29,2
30,0,30,4
31,0,31,4
32,0,32,4
33,0,33,4
34,0,34,4
35,0,35,4
36,0,36,4
37,0,37,4
38,0,38,4
39,0,39,5
40,0,40,7
41,0,41,7
42,0,42,7
43,0,43,7
44,0,44,8
45,0,45,8
46,0,46,8
47,0,47,8
48,0,48,8
49,0,49,8
50,0,50,8
51,0,51,8
52,0,52,8
53,0,53,8
54,0,54,8
55,0,55,8
56,0,56,8
57,0,57,8
58,0,58,8
59,0,59,8
60,0,60,8
61,0,61,8
62,0,62,8
63,0,63,8
64,0,64,8
65,0,65,8
66,0,66,8
67,0,67,8
68,0,68,8
69,0,69,8
70,0,70,8
71,0,71,8
72,0,72,8
73,0,73,8
74,0,74,8
75,0,75,8
76,0,76,8
77,0,77,8
78,0,78,8
79,0,79,8
80,0,80,8
81,0,81,8
82,0,82,8
83,0,83,8
84,0,84,8
85,1,85,8
86,2,86,8
87,3,87,8
88,4,88,8
89,4,89,8
90,4,90,8
91,4,91,8
92,6,92,8
93,8,93,8
94,12,94,8
95,16,95,8
96,16,96,8
97,19,97,8
98,20,98,8
99,23,99,9
100,39,100,9
101,44,101,9
102,46,102,9
103,53,103,9


==> results/gain__0xa9e2320d9e6c17eb45a921cb2698b42256f5e142.csv <==
1,0,1,0
2,0,2,366
3,297,3,3018


==> results/gain__0xa9e4e3b1da2462752aea980698c335e70e9ab26c.csv <==
1,0,1,0
2,0,2,0
3,0,3,0
4,0,4,0
5,0,5,0
6,0,6,0
7,0,7,0
8,0,8,0
9,0,9,0
10,0,10,0
11,0,11,0
12,0,12,0
13,0,13,0
14,0,14,0
15,0,15,0
16,0,16,0
17,0,17,0
18,0,18,0
19,0,19,0
20,0,20,0
21,0,21,0
22,0,22,0
23,0,23,0
24,0,24,0
25,0,25,0
26,0,26,0
27,0,27,0
28,0,28,0
29,0,29,0
30,0,30,0
31,0,31,0
32,0,32,0
33,0,33,0
34,0,34,0
35,0,35,0
36,0,36,0
37,0,37,0
38,0,38,0
39,0,39,0
40,0,40,0
41,0,41,0
42,0,42,0
43,0,43,0
44,0,44,0
45,0,45,0
46,0,46,1
47,0,47,1
48,0,48,1
49,0,49,1
50,0,50,2
51,0,51,2
52,0,52,5
53,0,53,5
54,0,54,6
55,0,55,7
56,0,56,8
57,0,57,8
58,0,58,8
59,0,59,8
60,0,60,9
61,0,61,9
62,0,62,10
63,0,63,10
64,0,64,10
65,0,65,10
66,0,66,10
67,0,67,10
68,0,68,10
69,0,69,10
70,0,70,10
71,0,71,10
72,0,72,10
73,0,73,10
74,0,74,10
75,0,75,11
76,0,76,11
77,0,77,11
78,0,78,11
79,0,79,11
80,0,80,11
81,0,81,11
82,0,82,11
83,0,83,11
84,0,84,11
85,0,85,11
86,0,86,11
87,0,87,11
88,0,88,11
89,0,89,12
90,0,90,12
91,0,91,12
92,0,92,12
93,0,93,12
94,0,94,12
95,0,95,12
96,0,96,12
97,0,97,12
98,0,98,12
99,0,99,12
100,0,100,12
101,0,101,12
102,0,102,12
103,0,103,13
104,0,104,13
105,0,105,13
106,0,106,13
107,0,107,14
108,0,108,14
109,0,109,15
110,0,110,16
111,0,111,16
112,0,112,17
113,0,113,18
114,0,114,18
115,0,115,18
116,0,116,20
117,0,117,21
118,0,118,21
119,0,119,22
120,0,120,22
121,0,121,22
122,0,122,22
123,0,123,22
124,0,124,23
125,0,125,24
126,0,126,25
127,0,127,25
128,0,128,33
129,0,129,33
130,0,130,34
131,0,131,34
132,0,132,35
133,0,133,38
134,0,134,38
135,0,135,40
136,0,136,45
137,5,137,45
138,5,138,48
139,9,139,55
140,9,140,62
141,11,141,82
142,11,142,87
143,12,143,110
144,12,144,112
145,12,145,112
146,14,146,113
147,14,147,121
148,17,148,139
149,49,149,155
150,50,150,168
151,69,151,199
152,84,152,208
153,86,153,218
154,101,154,231
155,112,155,240
156,216,156,245
157,243,157,259
158,366,158,266
159,414,159,315
160,429,160,409
161,511,161,505
162,532,162,534
163,537,163,542
164,553,164,551
165,561,165,563
166,575,166,574
167,595,167,584
168,661,168,605
169,736,169,676
170,876,170,691
171,929,171,879
172,1089,172,1090
173,1171,173,1122
174,1793,174,1160
175,2036,175,1408
176,2413,176,1697
177,4621,177,4405


==> results/gain__0xba6284ca128d72b25f1353fadd06aa145d9095af.csv <==
1,0,1,0
2,0,2,0
3,0,3,0
4,0,4,0
5,0,5,0
6,0,6,0
7,0,7,0
8,0,8,0
9,0,9,0
10,0,10,0
11,0,11,0
12,0,12,0
13,0,13,0
14,0,14,0
15,0,15,0
16,0,16,0
17,0,17,0
18,0,18,1
19,0,19,1
20,0,20,1
21,0,21,2
22,0,22,2
23,0,23,2
24,0,24,4
25,0,25,5
26,0,26,5
27,0,27,8
28,0,28,8
29,0,29,8
30,0,30,9
31,0,31,10
32,0,32,10
33,0,33,10
34,5,34,23
35,6,35,39
36,9,36,40
37,27,37,42
38,32,38,53
39,63,39,53
40,77,40,53
41,80,41,54
42,89,42,56
43,133,43,89
44,222,44,91
45,529,45,604


==> results/gain__0xca7c390f8f843a8c3036841fde755e5d0acb97da.csv <==
1,0,1,0
2,0,2,0
3,0,3,0
4,0,4,0
5,0,5,0
6,0,6,0
7,0,7,0
8,0,8,0
9,0,9,0
10,0,10,0
11,0,11,0
12,0,12,0
13,0,13,0
14,0,14,0
15,0,15,0
16,0,16,0
17,0,17,0
18,0,18,0
19,0,19,0
20,0,20,0
21,0,21,0
22,0,22,0
23,0,23,0
24,0,24,0
25,0,25,0
26,0,26,0
27,0,27,0
28,0,28,0
29,0,29,0
30,0,30,0
31,0,31,0
32,0,32,0
33,0,33,0
34,0,34,0
35,0,35,0
36,0,36,0
37,0,37,0
38,0,38,0
39,0,39,0
40,0,40,0
41,0,41,0
42,0,42,0
43,0,43,0
44,0,44,0
45,0,45,0
46,0,46,0
47,0,47,0
48,0,48,0
49,0,49,0
50,0,50,0
51,0,51,0
52,0,52,0
53,0,53,0
54,0,54,0
55,0,55,0
56,0,56,0
57,0,57,0
58,0,58,0
59,0,59,0
60,0,60,0
61,0,61,0
62,0,62,0
63,0,63,0
64,0,64,0
65,0,65,0
66,1,66,0
67,1,67,0
68,1,68,0
69,1,69,0
70,1,70,0
71,1,71,0
72,1,72,0
73,2,73,0
74,3,74,0
75,3,75,1
76,3,76,1
77,4,77,1
78,4,78,1
79,5,79,3
80,8,80,4
81,8,81,5
82,9,82,7
83,9,83,7
84,9,84,7
85,9,85,7
86,10,86,8
87,10,87,8
88,10,88,8
89,13,89,8
90,15,90,9
91,18,91,10
92,29,92,11
93,36,93,11
94,44,94,12
95,49,95,12
96,51,96,12
97,52,97,12
98,56,98,13
99,61,99,13
100,72,100,13
101,76,101,14
102,87,102,18
103,93,103,20
104,96,104,20
105,97,105,36
106,114,106,40
107,143,107,41
108,145,108,43
109,167,109,58
110,220,110,63
111,239,111,93
112,278,112,94
113,281,113,117
114,322,114,168
115,334,115,1066
116,364,116,1174
117,420,117,1176
118,518,118,1177
119,543,119,1178
120,633,120,1185
121,836,121,1186
122,6374,122,3801


==> results/gain__0xf45717552f12ef7cb65e95476f217ea008167ae3.csv <==
1,0,1,0
2,0,2,0
3,0,3,0
4,0,4,0
5,0,5,0
6,0,6,0
7,0,7,0
8,0,8,0
9,0,9,0
10,0,10,0
11,0,11,0
12,0,12,0
13,0,13,0
14,0,14,6
15,0,15,7
16,0,16,8
17,0,17,8
18,0,18,8
19,0,19,8
20,0,20,9
21,0,21,10
22,0,22,11
23,0,23,11
24,0,24,13
25,0,25,15
26,0,26,16
27,0,27,25
28,0,28,28
29,0,29,37
30,0,30,39
31,0,31,63
32,0,32,71
33,1,33,79
34,1,34,88
35,1,35,92
36,2,36,94
37,2,37,126
38,3,38,178
39,621,39,350
40,1285,40,466
41,21358,41,11729


==> results/gain__0xfd2487cc0e5dce97f08be1bc8ef1dce8d5988b4d.csv <==
1,0,1,0
2,0,2,0
3,0,3,0
4,0,4,0
5,0,5,0
6,0,6,0
7,0,7,0
8,0,8,0
9,0,9,0
10,0,10,0
11,0,11,0
12,0,12,0
13,0,13,0
14,0,14,0
15,0,15,0
16,0,16,0
17,0,17,0
18,0,18,0
19,0,19,0
20,0,20,0
21,0,21,0
22,0,22,0
23,0,23,0
24,0,24,0
25,0,25,0
26,0,26,0
27,0,27,0
28,0,28,0
29,0,29,0
30,0,30,0
31,0,31,0
32,0,32,0
33,0,33,0
34,0,34,0
35,0,35,0
36,0,36,0
37,0,37,0
38,0,38,0
39,0,39,0
40,0,40,0
41,0,41,0
42,0,42,0
43,0,43,0
44,0,44,0
45,0,45,0
46,0,46,0
47,0,47,0
48,0,48,0
49,0,49,0
50,0,50,0
51,0,51,0
52,0,52,0
53,0,53,0
54,0,54,0
55,0,55,0
56,0,56,0
57,0,57,0
58,0,58,0
59,0,59,0
60,0,60,0
61,0,61,0
62,0,62,0
63,0,63,0
64,0,64,0
65,0,65,0
66,0,66,0
67,0,67,0
68,0,68,0
69,0,69,3
70,0,70,4
71,0,71,4
72,0,72,4
73,0,73,4
74,0,74,4
75,0,75,4
76,0,76,4
77,0,77,4
78,0,78,4
79,0,79,4
80,0,80,4
81,0,81,4
82,0,82,5
83,0,83,5
84,0,84,5
85,0,85,5
86,0,86,5
87,0,87,5
88,0,88,5
89,0,89,5
90,0,90,5
91,0,91,5
92,0,92,6
93,0,93,6
94,0,94,6
95,0,95,6
96,0,96,7
97,0,97,7
98,0,98,7
99,0,99,7
100,0,100,7
101,0,101,8
102,0,102,8
103,0,103,8
104,0,104,8
105,0,105,8
106,0,106,8
107,0,107,8
108,0,108,8
109,0,109,8
110,0,110,8
111,0,111,8
112,0,112,9
113,0,113,9
114,0,114,9
115,0,115,9
116,0,116,9
117,0,117,9
118,0,118,10
119,0,119,10
120,0,120,10
121,0,121,10
122,0,122,10
123,0,123,10
124,0,124,10
125,0,125,10
126,0,126,10
127,0,127,11
128,0,128,11
129,0,129,11
130,0,130,11
131,0,131,11
132,0,132,11
133,0,133,11
134,0,134,11
135,0,135,11
136,0,136,11
137,0,137,11
138,0,138,12
139,0,139,12
140,0,140,12
141,0,141,12
142,0,142,12
143,0,143,12
144,0,144,13
145,0,145,13
146,0,146,13
147,0,147,14
148,0,148,14
149,0,149,14
150,0,150,14
151,0,151,14
152,0,152,15
153,0,153,15
154,0,154,16
155,0,155,17
156,0,156,17
157,0,157,17
158,0,158,17
159,0,159,18
160,0,160,19
161,0,161,19
162,0,162,21
163,0,163,21
164,0,164,22
165,0,165,23
166,0,166,25
167,0,167,29
168,0,168,32
169,2,169,33
170,3,170,36
171,3,171,37
172,3,172,38
173,5,173,42
174,5,174,42
175,7,175,42
176,8,176,46
177,10,177,47
178,11,178,47
179,14,179,52
180,16,180,55
181,16,181,57
182,16,182,63
183,17,183,63
184,17,184,64
185,17,185,69
186,20,186,77
187,21,187,80
188,23,188,85
189,38,189,94
190,38,190,97
191,49,191,114
192,59,192,115
193,69,193,126
194,78,194,126
195,99,195,128
196,106,196,148
197,131,197,178
198,140,198,210
199,144,199,210
200,183,200,296
201,205,201,301
202,228,202,389
203,234,203,449
204,254,204,471
205,270,205,474
206,306,206,487
207,577,207,497
208,649,208,517
209,669,209,590
210,712,210,619
211,733,211,740
212,1252,212,830
213,1968,213,937
214,2253,214,1190
215,2542,215,1751


==> results/gainingPercent.csv <==
Contract & not gaining users  & total users &  percent \\ 
Government& 30& 40& 75\% \\ 
EthereumPyramid& 221& 326& 68\% \\ 
ProtectTheCastle& 72& 98& 73\% \\ 
TreasureChest& 12& 16& 75\% \\ 
ZeroPonzi& 27& 46& 59\% \\ 
Ethstick& 33& 45& 73\% \\ 
Doubler2& 165& 210& 79\% \\ 
DynamicPyramid& 133& 174& 76\% \\ 
Etheramid1& 84& 103& 82\% \\ 
LittleCactus& 24& 50& 48\% \\ 
GreedPit& 52& 61& 85\% \\ 
Doubler& 81& 92& 88\% \\ 
ShinySquirrels1& 20& 23& 87\% \\ 
Thesimplegame& 8& 11& 73\% \\ 
Newponzi& 14& 19& 74\% \\ 
Doubler3& 15& 18& 83\% \\ 
Quick1& 10& 13& 77\% \\ 
Myscheme& 23& 52& 44\% \\ 
Bunny& 33& 58& 57\% \\ 
DoubleTx& 16& 22& 73\% \\ 
Multi33v& 7& 14& 50\% \\ 
DianaEthereum-x18& 66& 129& 51\% \\ 
Rubixi& 82& 99& 83\% \\ 


==> results/gini__0x43bbc7fafb860d974037b8f7dd06b6f6fe799b3e.csv <==
70.19,962


==> results/gini__0x4865e85c72a27ca6c362da75ba6707c07464b953.csv <==
70.19,962


==> results/gini__0x7011f3edc7fa43c81440f9f43a6458174113b162.csv <==
72.15,4875


==> results/gini__0x7d56485e026d5d3881f778e99969d2b1f90c50af.csv <==
91.84,12001


==> results/gini__0x9758da9b4d001ed2d0df46d25069edf53750767a.csv <==
8.02,940


==> results/gini__0xa9e2320d9e6c17eb45a921cb2698b42256f5e142.csv <==
27.70,6382


==> results/gini__0xa9e4e3b1da2462752aea980698c335e70e9ab26c.csv <==
81.84,83830,[in]
89.38,83408,[out]

==> results/gini__0xba6284ca128d72b25f1353fadd06aa145d9095af.csv <==
73.61,8238


==> results/gini__0xf45717552f12ef7cb65e95476f217ea008167ae3.csv <==
89.30,36088


==> results/gini__0xfd2487cc0e5dce97f08be1bc8ef1dce8d5988b4d.csv <==
79.77,24252


==> results/in__0x43bbc7fafb860d974037b8f7dd06b6f6fe799b3e.csv <==
2016-04-04,49960.40488749063
2016-04-05,879.7029867493369
2016-04-06,26.579166666666673


==> results/in__0x7011f3edc7fa43c81440f9f43a6458174113b162.csv <==
2015-09-07,18.31083333333334
2015-09-08,32.92851666666667
2015-09-09,22.89902650000001
2015-09-10,8.399999999999997
2015-09-11,3.1717980375
2015-09-13,7.7666666666666675
2015-09-14,16.31291666666668
2015-09-15,0.9166666666666669
2015-09-17,1.7925000000000002
2015-09-19,1.7299999999999995
2015-09-20,1.8116672554583335
2015-09-21,2.8962499999999993
2015-09-22,1.7650000000000008
2015-09-23,8.021249999999997
2015-09-24,1.7166666666666661
2015-09-25,0.7479166666666667
2015-09-27,0.7637499999999996
2015-10-01,0.6999999999999997
2015-10-03,0.692083333333333
2015-10-04,0.6837499999999999
2015-10-05,4.004999999999999
2015-10-06,1.2916666666666672
2015-10-08,3.0499999999999994
2015-10-10,1.9400000000000002
2015-10-11,0.6462500000000001
2015-10-12,1.915000000000001
2015-10-13,3.1541666666666663
2015-10-14,1.7
2015-10-17,0.5304166666666665
2015-10-18,2.104999999999999
2015-10-19,0.9983000000000002
2015-10-24,0.5583333333333337
2015-11-01,3.7966666666666673
2015-11-02,1.0274999999999996
2015-11-05,0.9199999999999999
2015-11-13,2.63125
2015-11-14,2.6871140770833337
2015-11-15,1.7908333333333337
2015-11-16,4.129166666666668
2015-11-17,2.84875
2015-11-18,1.9883333333333333
2015-11-19,1.9466666666666672
2015-11-20,0.9400000000000003
2015-11-21,0.9491666666666663
2015-11-23,0.9754166666666667
2015-11-24,3.8300000000000014
2015-11-26,1.7250000000000005
2015-11-28,1.815833333333334
2015-12-03,0.8091666666666667
2015-12-05,1.6916666666666667
2015-12-08,0.7958333333333331
2015-12-09,0.7904166666666667
2015-12-11,0.8416666666666665
2015-12-12,6.708333333333331
2015-12-13,17.189999999999998
2015-12-14,12.685833333333326
2015-12-17,0.9512500000000003
2015-12-20,4.939583333333332
2015-12-22,2.7037500000000003
2015-12-24,0.8625000000000002
2015-12-25,0.8674999999999997
2015-12-26,0.9091666666666671
2015-12-27,1.7183333333333328
2015-12-28,5.284999999999999
2015-12-29,1.7616666666666667
2016-01-03,0.9912499999999996
2016-01-07,1.9125000000000003
2016-01-08,1.9866874999999995
2016-01-11,2.1266666666666665
2016-01-13,2.2533333333333325
2016-01-15,1.2462500000000002e-18
2016-01-16,1.2579166666666663
2016-01-17,2.4516666666666667
2016-01-20,4.280354166666668
2016-01-21,1.4908333333333335
2016-01-22,17.045416666666675
2016-01-24,14.968333333333335
2016-01-25,4.598333333333334
2016-01-26,15.395
2016-01-28,51.02125000000001
2016-01-29,34.98665833333334
2016-01-30,47.08833333333332
2016-01-31,40.94166666666668
2016-02-01,2.1991666666666667
2016-02-02,2.2425
2016-02-03,2.3699999999999997
2016-02-04,5.0716666666666645
2016-02-05,5.05483125
2016-02-06,2.5050000000000003
2016-02-07,13.374112499999999
2016-02-09,17.64375
2016-02-10,47.1075
2016-02-11,142.16006875000002
2016-02-12,137.19000000000003
2016-02-13,29.5025
2016-02-14,29.290000000000003
2016-02-15,113.05875000000006
2016-02-16,163.51166666666668
2016-02-17,20.42291666666667
2016-02-18,16.194999999999997
2016-02-19,116.11166666666671
2016-02-20,280.11375
2016-02-21,17.618333333333336
2016-02-23,17.561545833333337
2016-02-24,17.323749999999997
2016-02-25,99.01999999999998
2016-02-26,29.914583333333336
2016-02-27,260.8200000000002
2016-02-28,6.394166666666667
2016-02-29,6.4004166666666675
2016-03-01,719.4412499999996
2016-03-02,23.753749999999997
2016-03-03,9.187499999999998
2016-03-04,18.52
2016-03-05,43.824999999999996
2016-03-06,10.967916666666666
2016-03-07,10.199583333333333
2016-03-08,19.173333333333336
2016-03-09,21.13083333333333
2016-03-10,46.53166666666666
2016-03-11,55.37500000000001
2016-03-12,38.361250000000005
2016-03-13,14.1725
2016-03-14,13.514999999999999
2016-03-15,25.46833333333333
2016-03-16,39.783750000000005
2016-03-17,11.610416666666667
2016-03-18,30.521249999999995
2016-03-19,10.58875
2016-03-21,32.95375
2016-03-25,10.791666666666666
2016-03-26,32.71249999999999
2016-03-27,21.405
2016-03-28,22.495000000000005
2016-03-29,11.612916666666665
2016-03-30,47.19833333333333
2016-04-01,606.0816666666661
2016-04-04,11.340833333333334
2016-04-06,21.26333333333334
2016-04-07,10.430416666666668
2016-04-09,9.667499999999999
2016-04-12,55.30583333333333
2016-04-14,8.404166666666667
2016-04-15,8.367916666666664
2016-04-17,9.261666666666667
2016-04-28,7.430416666666667
2016-04-30,49.514999999999986
2016-05-07,9.33
2016-05-08,18.534166666666664
2016-05-10,9.369583333333331
2016-05-11,9.672083333333333
2016-05-13,10.59291666666667
2016-05-17,70.51499999999999
2016-05-18,77.9625
2016-05-19,13.912083333333333
2016-05-21,54.21
2016-05-23,70.15
2016-05-25,37.23375
2016-05-31,52.96666666666666
2016-06-01,13.874166666666667
2016-06-08,29.10749999999999
2016-06-09,14.479583333333332
2016-06-10,14.186250000000001
2016-06-14,18.16666666666666
2016-06-16,19.600416666666668
2016-06-20,23.477500000000003
2016-06-24,0.0
2016-07-04,23.094999999999995
2016-07-05,10.470833333333333
2016-07-06,10.588333333333335
2016-07-08,10.493333333333334
2016-07-19,11.310416666666663
2016-07-28,12.758333333333333
2016-07-29,25.340991666666667
2016-08-26,11.298749999999998
2016-08-28,11.06875


==> results/in__0x9758da9b4d001ed2d0df46d25069edf53750767a.csv <==
2016-04-15,16.73583333333333
2016-04-18,109.00999999999995
2016-04-19,9.053749999999999
2016-04-20,43.239583333333336
2016-04-21,560.3950000000002
2016-04-22,120.74374999999998
2016-04-23,24.187499999999993
2016-04-26,14.759166666666667
2016-04-30,8.252499999999998
2016-05-02,9.562916666666668
2016-05-05,9.558333333333334
2016-05-11,9.672083333333333


==> results/in__0xa9e4e3b1da2462752aea980698c335e70e9ab26c.csv <==
2016-02-23,0.0
2016-02-24,5.197124999999999
2016-03-02,23.753749999999997
2016-03-03,82.68749999999999
2016-03-06,76.77541666666666
2016-03-07,71.49907916666666
2016-03-09,243.0045833333333
2016-03-10,7421.800833333331
2016-03-11,53492.24999999997
2016-03-12,5917.157600676676
2016-03-13,1375.9655074999994
2016-03-14,1407.5459298913192
2016-03-15,89.08823
2016-03-16,26.522500000000004
2016-03-17,37.917847574395836
2016-03-18,3851.9875613225254
2016-03-19,47.64937499999999
2016-03-20,20.544999999999998
2016-03-21,7.689208333333334
2016-03-22,208.46999999999997
2016-03-23,11.929549700475
2016-03-24,45.629999999999995
2016-03-25,185.61666666666665
2016-03-26,169.22808691666663
2016-03-27,10.7025
2016-03-28,23.619750000000003
2016-03-29,265.93579166666666
2016-03-30,711.0019299819294
2016-03-31,53.21455686506072
2016-04-01,606.0816666666667
2016-04-02,217.71115117266672
2016-04-03,1176.9391487500004
2016-04-04,594.7823954826694
2016-04-05,950.13972
2016-04-06,105.25350000000005
2016-04-07,57.367291666666674
2016-04-08,9.909583333333334
2016-04-09,10.63425
2016-04-10,3524.9500000000003
2016-04-11,0.0
2016-04-15,8.367916666666664
2016-04-19,9.053749999999999
2016-04-22,8.049583333333334
2016-05-01,0.0
2016-05-04,9.55125
2016-05-08,9.267083333333332
2016-05-10,0.0
2016-05-18,0.0
2016-06-02,0.0
2016-06-06,38.092083333333335
2016-07-06,0.0
2016-09-21,0.0
2016-10-14,0.0
2016-11-12,10.123333333333335


==> results/in__0xb336a86e2feb1e87a328fcb7dd4d04de3df254d0.csv <==
2016-02-06,22.897988240157353
2016-02-07,901.4071499999999
2016-02-19,0.0
2016-10-14,0.0


==> results/in__0xca7c390f8f843a8c3036841fde755e5d0acb97da.csv <==
2016-03-08,1.677666666666667
2016-03-12,5.114833333333334
2016-03-13,141.725
2016-03-14,217.59149999999997
2016-03-15,0.6367083333333333
2016-03-16,5830.292365995344
2016-03-17,184.72172916666668
2016-03-18,101.63576249999998
2016-03-20,289.8210601496
2016-03-21,142.90942916666665
2016-03-22,246.4925144964833
2016-03-23,36.67170833333333
2016-03-24,37.64475
2016-03-25,21.03056894570242
2016-03-26,17.991874999999997
2016-03-27,71.79873078763637
2016-03-28,49.46233211695038
2016-03-29,9.870979166666666
2016-03-30,15.338038064685833
2016-03-31,53259.805285223105
2016-04-01,410.5756897137188
2016-04-02,115.58065719693215
2016-04-03,113.59740353985025
2016-04-04,137.11731539814167
2016-04-06,1.063166666666667
2016-04-07,0.10430416666666668
2016-04-08,9.909583333333334
2016-04-14,109.25416666666668
2016-04-15,8.367916666666664
2016-04-16,0.0
2016-04-18,90.84166666666664
2016-04-22,8.049583333333334
2016-04-23,12.093749999999996
2016-04-25,7.858333333333333
2016-04-26,7.379583333333334
2016-04-27,0.3981017298449615
2016-04-28,0.5944333333333334
2016-05-04,0.191025
2016-05-07,8.397
2016-05-15,0.9148124999999999
2016-05-17,0.0
2016-05-19,0.27824166666666666
2016-05-21,13.5525
2016-05-22,30.85133333333333
2016-05-29,121.43677500000001
2016-05-30,12.7296
2016-06-01,0.0
2016-06-10,1.4186250000000002
2016-06-16,19.600416666666668
2016-07-06,0.2117666666666667
2016-07-14,2.2191666666666667
2016-07-18,1121.1115000000002
2016-07-19,11.310416666666663
2016-07-22,13.520416666666668
2016-07-29,12.734166666666667
2016-08-21,0.0
2016-08-31,11.347083333333336
2016-10-15,1.4253000000000005
2016-12-02,0.0
2017-02-20,0.5129500000000001
2017-02-25,1.3382916666666669
2017-03-03,0.19742916666666666


==> results/in__0xf45717552f12ef7cb65e95476f217ea008167ae3.csv <==
2016-03-08,9.586666666666668
2016-03-10,11725.98
2016-03-11,797.4000000000001
2016-03-12,3934.585541666664
2016-03-13,3245.5025000000014
2016-03-14,6635.865
2016-03-15,6369.120800000014
2016-03-16,424.36
2016-03-17,1288.7562500000004
2016-03-18,50.869767374999995
2016-03-19,116.47625000000001
2016-03-20,82.17999999999999
2016-03-21,43.93833333333333
2016-03-22,69.49
2016-03-23,70.97749999999999
2016-03-24,91.25999999999999
2016-03-25,64.75
2016-03-26,65.42499999999998
2016-03-27,21.405
2016-03-28,67.48500000000001
2016-03-29,23.22583333333333
2016-03-30,47.19833333333333
2016-03-31,59.004166666666684
2016-04-01,58.323705
2016-04-02,57.633333333333354
2016-04-03,69.38406208333335
2016-04-04,22.68166666666667
2016-04-05,43.02
2016-04-06,42.52666666666668
2016-04-07,52.2563875
2016-04-08,19.819166666666668
2016-04-09,58.00499999999999
2016-04-10,69.11666666666666
2016-04-11,34.218666666666664
2016-04-12,71.1075
2016-04-13,31.213333333333335
2016-04-14,58.82916666666667
2016-04-15,33.47166666666666
2016-04-16,33.184999999999995
2016-04-17,27.785
2016-04-18,45.42083333333332
2016-04-19,45.26875
2016-04-20,25.94375
2016-04-21,25.472500000000004
2016-04-22,16.09916666666667
2016-04-23,24.187499999999993
2016-04-24,16.449166666666667
2016-04-25,15.716666666666667
2016-06-17,0.017424583333333334
2016-06-21,0.0
2016-10-14,0.0


==> results/in__0xfd2487cc0e5dce97f08be1bc8ef1dce8d5988b4d.csv <==
2016-02-16,19.23666666666666
2016-02-17,974.0505875000002
2016-02-18,8549.72513125
2016-02-19,2892.4755916666672
2016-02-20,1743.730325
2016-02-21,221.2201979166667
2016-02-22,25.400000000000006
2016-02-23,139.01708333333337
2016-02-24,808.4416666666665
2016-02-25,488.9112500000001
2016-02-26,671.1139334583335
2016-02-27,2665.7232362100017
2016-02-28,191.825
2016-02-29,44.48289583333334
2016-03-01,87.2070375
2016-03-02,886.8066666666667
2016-03-05,241.1470625
2016-03-06,120.64708333333331
2016-03-08,536.8533333333336
2016-03-09,972.1239875
2016-03-10,814.3041666666667
2016-03-11,44.300000000000004
2016-03-12,12.787083333333335
2016-03-13,14.1725
2016-03-14,27.029999999999998
2016-03-15,598.5058333333333
2016-03-16,13.261250000000002
2016-03-17,69.66250000000001
2016-03-18,10.173749999999998
2016-03-19,41.32084443687499
2016-03-21,21.969166666666666
2016-03-23,11.829583333333332
2016-03-25,99.28333333333333
2016-03-26,0.0
2016-03-27,21.405
2016-03-28,534.2562500000001
2016-03-29,161.65179999999998
2016-03-30,58.93891875
2016-04-01,0.0
2016-04-02,11.52666666666667
2016-04-04,79.38583333333334
2016-04-09,9.667499999999999
2016-04-10,51.8375
2016-04-13,38.938633333333335
2016-04-14,117.65833333333333
2016-04-18,90.84166666666664
2016-04-24,8.224583333333333
2016-04-26,14.759166666666667
2016-05-04,4.775625
2016-05-07,46.65
2016-05-12,20.245
2016-05-13,5.296458333333335
2016-05-16,0.10497083333333335
2016-05-30,12.479999999999999
2016-06-06,13.851666666666668
2016-06-10,2.8372500000000005
2016-06-12,14.66375
2016-06-18,0.0
2016-07-03,11.89583333333333
2016-07-05,10.470833333333333
2016-07-14,11.095833333333333
2016-07-28,0.0
2016-08-04,16.302500000000002
2016-08-09,0.0
2016-08-10,3.6645000000000016


==> results/in__tot.csv <==
2015-09-07,18.31083333333334
2015-09-08,32.92851666666667
2015-09-09,22.89902650000001
2015-09-10,8.399999999999997
2015-09-11,3.1717980375
2015-09-13,7.7666666666666675
2015-09-14,16.31291666666668
2015-09-15,0.9166666666666669
2015-09-17,1.7925000000000002
2015-09-19,1.7299999999999995
2015-09-20,1.8116672554583335
2015-09-21,2.8962499999999993
2015-09-22,1.7650000000000008
2015-09-23,8.021249999999997
2015-09-24,1.7166666666666661
2015-09-25,0.7479166666666667
2015-09-27,0.7637499999999996
2015-10-01,0.6999999999999997
2015-10-03,0.692083333333333
2015-10-04,0.6837499999999999
2015-10-05,4.004999999999999
2015-10-06,1.2916666666666672
2015-10-08,3.0499999999999994
2015-10-10,1.9400000000000002
2015-10-11,0.6462500000000001
2015-10-12,1.915000000000001
2015-10-13,3.1541666666666663
2015-10-14,1.7
2015-10-17,0.5304166666666665
2015-10-18,2.104999999999999
2015-10-19,0.9983000000000002
2015-10-24,0.5583333333333337
2015-11-01,3.7966666666666673
2015-11-02,1.0274999999999996
2015-11-05,0.9199999999999999
2015-11-13,2.63125
2015-11-14,2.6871140770833337
2015-11-15,1.7908333333333337
2015-11-16,4.129166666666668
2015-11-17,2.84875
2015-11-18,1.9883333333333333
2015-11-19,1.9466666666666672
2015-11-20,0.9400000000000003
2015-11-21,0.9491666666666663
2015-11-23,0.9754166666666667
2015-11-24,3.8300000000000014
2015-11-26,1.7250000000000005
2015-11-28,1.815833333333334
2015-12-03,0.8091666666666667
2015-12-05,1.6916666666666667
2015-12-08,0.7958333333333331
2015-12-09,0.7904166666666667
2015-12-11,0.8416666666666665
2015-12-12,6.708333333333331
2015-12-13,17.189999999999998
2015-12-14,12.685833333333326
2015-12-17,0.9512500000000003
2015-12-20,4.939583333333332
2015-12-22,2.7037500000000003
2015-12-24,0.8625000000000002
2015-12-25,0.8674999999999997
2015-12-26,0.9091666666666671
2015-12-27,1.7183333333333328
2015-12-28,5.284999999999999
2015-12-29,1.7616666666666667
2016-01-03,0.9912499999999996
2016-01-07,1.9125000000000003
2016-01-08,1.9866874999999995
2016-01-11,2.1266666666666665
2016-01-13,2.2533333333333325
2016-01-15,1.2462500000000002e-18
2016-01-16,1.2579166666666663
2016-01-17,2.4516666666666667
2016-01-20,4.280354166666668
2016-01-21,1.4908333333333335
2016-01-22,17.045416666666675
2016-01-24,14.968333333333335
2016-01-25,4.598333333333334
2016-01-26,15.395
2016-01-28,51.02125000000001
2016-01-29,34.98665833333334
2016-01-30,47.08833333333332
2016-01-31,40.94166666666668
2016-02-01,2.1991666666666667
2016-02-02,2.2425
2016-02-03,2.3699999999999997
2016-02-04,5.0716666666666645
2016-02-05,5.05483125
2016-02-06,25.402988240157356
2016-02-07,914.7812624999999
2016-02-09,17.64375
2016-02-10,57.000075
2016-02-11,142.16006875000002
2016-02-12,137.19000000000003
2016-02-13,29.5025
2016-02-14,29.290000000000003
2016-02-15,113.05875000000006
2016-02-16,182.74833333333333
2016-02-17,994.4735041666669
2016-02-18,8565.920131249999
2016-02-19,18125.862928124996
2016-02-20,6282.730922962501
2016-02-21,315.6985104166667
2016-02-22,588.0987129709956
2016-02-23,173.6011291666667
2016-02-24,894.4829583333332
2016-02-25,824.0320625000002
2016-02-26,832.6526834583335
2016-02-27,3301.5402962100034
2016-02-28,264.29009083333335
2016-02-29,231.82309166666676
2016-03-01,877.9200374999992
2016-03-02,986.0973416666666
2016-03-03,132.29999999999998
2016-03-04,33.79900000000001
2016-03-05,374.70374999999996
2016-03-06,1042.0617625
2016-03-07,372.0809019958333
2016-03-08,578.028066666667
2016-03-09,1236.2594041666664
2016-03-10,20075.447772916665
2016-03-11,54389.32499999997
2016-03-12,9921.121266274959
2016-03-13,4819.883007499999
2016-03-14,8328.57742989132
2016-03-15,18165.217012413843
2016-03-16,7403.533501067542
2016-03-17,1865.6116493648544
2016-03-18,4220.685278697525
2016-03-19,382.5009581868751
2016-03-20,470.8225101495999
2016-03-21,9178.391292768625
2016-03-22,1083.93476762665
2016-03-23,1559.6976041318435
2016-03-24,3092.7162503110862
2016-03-25,1188.9904861751988
2016-03-26,7727.2347085970805
2016-03-27,947.694527208851
2016-03-28,6972.3658169725495
2016-03-29,1750.2988116129163
2016-03-30,1583.7885499562778
2016-03-31,54289.727613754825
2016-04-01,1991.2834146012167
2016-04-02,2953.261680955701
2016-04-03,9013.81905884854
2016-04-04,57727.240523134344
2016-04-05,11443.761891246788
2016-04-06,13533.77398506369
2016-04-07,7396.371461145985
2016-04-08,8146.675326442529
2016-04-09,4379.009359037013
2016-04-10,6385.670963773835
2016-04-11,888.0277695947925
2016-04-12,2438.1181583333337
2016-04-13,411.05954191392334
2016-04-14,526.2943935281332
2016-04-15,364.90943376966806
2016-04-16,195.04720498942226
2016-04-17,83.63284999999999
2016-04-18,504.118232365143
2016-04-19,244.03061884101248
2016-04-20,514.7192443376667
2016-04-21,890.7937228430774
2016-04-22,609.7237391666667
2016-04-23,232.60312499999998
2016-04-24,54.69347916666667
2016-04-25,127.38358341191666
2016-04-26,157.25892083333332
2016-04-27,54.90398089651164
2016-04-28,74.22986324304168
2016-04-29,0.7478333333333333
2016-04-30,136.16624999999996
2016-05-01,4.5266
2016-05-02,24.76795416666667
2016-05-04,14.708924999999999
2016-05-05,57.44558333333334
2016-05-07,120.357
2016-05-08,29.00597083333333
2016-05-10,14.241766666666663
2016-05-11,68.67179166666666
2016-05-12,20.245
2016-05-13,15.889375000000005
2016-05-14,0.0
2016-05-15,11.76069000298631
2016-05-16,15.990941837500001
2016-05-17,156.30825
2016-05-18,84.60360562500001
2016-05-19,16.972741666666668
2016-05-21,67.7625
2016-05-22,46.276999999999994
2016-05-23,70.15
2016-05-25,49.769112500000006
2016-05-29,121.43677500000001
2016-05-30,40.71872621359223
2016-05-31,58.4752
2016-06-01,13.874166666666667
2016-06-02,8.309250000000004
2016-06-04,6.851666666666667
2016-06-05,7.783581249999999
2016-06-06,51.94375
2016-06-08,29.10749999999999
2016-06-09,14.479583333333332
2016-06-10,19.86075
2016-06-12,14.66375
2016-06-13,1.6623750000000006
2016-06-14,18.16666666666666
2016-06-15,3.398050833333333
2016-06-16,140.60750904166667
2016-06-17,1.7598829166666667
2016-06-18,0.0
2016-06-19,7.328500000000002
2016-06-20,23.477500000000003
2016-06-21,0.0
2016-06-22,14.291666666666666
2016-06-23,0.0
2016-06-24,0.0
2016-06-28,52.616666666666674
2016-06-29,0.0
2016-06-30,4.621608333333334
2016-07-03,11.89583333333333
2016-07-04,23.094999999999995
2016-07-05,20.941666666666666
2016-07-06,10.800100000000002
2016-07-07,0.603575
2016-07-08,10.493333333333334
2016-07-13,10.501666666666667
2016-07-14,13.315
2016-07-18,1121.1115000000002
2016-07-19,22.620833333333326
2016-07-22,13.520416666666668
2016-07-23,57.841666666666676
2016-07-24,6.994859166666668
2016-07-25,1330.9583333333337
2016-07-27,0.12505833333333333
2016-07-28,12.758333333333333
2016-07-29,38.075158333333334
2016-07-31,197.56502125000006
2016-08-01,228.4835375
2016-08-03,0.09629166666666666
2016-08-04,139.1146666666667
2016-08-09,0.0
2016-08-10,3.6645000000000016
2016-08-13,6.995366587500002
2016-08-14,0.0
2016-08-16,0.0
2016-08-18,12.657725000000001
2016-08-21,22.80025583333333
2016-08-22,17.389062499999998
2016-08-23,22.81879166666667
2016-08-25,0.894233333333333
2016-08-26,42.14433749999999
2016-08-28,11.06875
2016-08-31,11.347083333333336
2016-09-01,0.17046749999999997
2016-09-08,1161.7104166666672
2016-09-09,0.0
2016-09-13,17.943420000000003
2016-09-18,25.508333333333336
2016-09-21,0.0
2016-09-29,0.06593541666666666
2016-10-03,0.1728675
2016-10-14,0.0
2016-10-15,1.4253000000000005
2016-10-17,0.0
2016-10-18,244.2078333333332
2016-10-24,5.988333333333333
2016-10-30,7.105958695652175
2016-11-03,1.0929166666666665
2016-11-12,101.23333333333335
2016-11-13,191.48041666666666
2016-11-14,40.175
2016-11-15,30.213750000000005
2016-11-16,0.0
2016-11-17,0.0
2016-11-18,29.138750000000005
2016-11-19,0.0
2016-11-20,0.0
2016-11-21,0.0
2016-11-22,0.0
2016-11-23,0.0
2016-11-24,4278.0
2016-11-25,120.304
2016-11-26,952.3397250000002
2016-11-27,401.651409
2016-11-28,12.492161249999995
2016-11-29,190.60779510278823
2016-11-30,926.2183951875002
2016-12-01,855.4329449072916
2016-12-02,18.333875
2016-12-03,0.0
2016-12-04,0.0
2016-12-05,0.0
2016-12-06,0.13663333333333333
2016-12-07,0.0
2016-12-08,0.0
2016-12-10,0.0
2016-12-12,0.0
2016-12-13,0.0
2016-12-14,0.0
2016-12-15,0.0
2016-12-16,0.0
2016-12-17,0.0
2016-12-18,0.0
2016-12-23,0.0
2017-01-01,16.553333333333338
2017-01-02,0.0
2017-01-04,73.3425
2017-01-05,30.06393750000001
2017-01-12,0.0
2017-01-17,1.0025833333333334
2017-01-25,84.08999999999999
2017-01-29,5.247708333333333
2017-02-06,11.267083333333334
2017-02-15,122.42323333333334
2017-02-17,64.12916666666665
2017-02-20,0.5129500000000001
2017-02-25,1.3382916666666669
2017-02-28,0.15819583333333329
2017-03-02,0.18160833333333334
2017-03-03,0.19742916666666666
2017-03-05,9.43


==> results/inactivity_data.csv <==
1,ProtectTheCastle2,315,3
2,DepositHolder1,139,7
3,ShinySquirrels1,259,27
4,DFS,41,40
5,DianaEthereum-x1.8,283,47
6,Ethereum-x2.0,226,57
7,FreeEtherADayFundsReturn,1,62
8,AFreeEtherADay,2,66
9,BestBankwithInterest,1,68
10,BankWithInterest,0,69
11,BetterBankWithInterest,0,69
12,DynamicPyramid,263,81
13,EthDigProxy,180,100
14,Tanya1,53,107
15,EthVentures1,191,109
16,EthVentures3,191,109
17,DepositHolder2,37,109
18,Doubler3,237,110
19,Government,221,110
20,Tomeka,214,110
21,Rubixi,214,110
22,PiggyBank2,206,110
23,UfoPonzi,203,110
24,PiggyBank1,202,110
25,GreedPit,201,110
26,Send1Get2,192,110
27,RobinHoodPonzi,191,110
28,SmartRevshare2,191,110
29,EthVentures2,190,110
30,EthVenturesFinal1,189,110
31,EthBank,188,110
32,Dividend,186,110
33,WealthShare,186,110
34,SmartRevshare1,185,110
35,ShinySquirrels2,177,110
36,EthDig,155,110
37,Kardashian,94,110
38,Doubler,212,136
39,EthereumPyramid,355,158
40,Tanya2,1,160
41,Doubler2,176,175
42,Doubler1,1,182
43,BigRisk2,107,191
44,BigRisk1,0,191
45,Etheramid2,54,212
46,StackyGame,1,229
47,Ethstick,71,230
48,TheRun,64,231
49,BetOnHashV81,52,257
50,x15,85,263
51,Etheramid1,27,266
52,LittleCactus,28,279
53,EthFactory,3,279
54,LittleEthereumDoubler,0,279
55,NanoPyramid2,14,284
56,Timegame1,12,284
57,TheGame2,14,286
58,TheGame1,9,287
59,Fresh,0,287
60,ProtectTheCastle1,0,287
61,EtherAds,0,290
62,NanoPyramid1,0,291
63,MultiplyX10,0,292
64,CrystalDoubler,1,293
65,squareRootPonzi,0,293
66,FirePonzi,3,295
67,Timegame2,1,296
68,DividendProfit1,0,296
69,EthVenturePlugin,0,296
70,DividendProfit2,0,297
71,Timegame3,0,297
72,WealthRedistributionProject,8,298
73,Goodfellas,7,298
74,Coinflip,0,298
75,NiceGuyTax1,0,298
76,NiceGuyTax2,0,298
77,Test,0,298
78,Thewhalegame1,0,298
79,Thewhalegame2,0,298
80,The10ETHPyramid1,4,299
81,Newponzi,3,299
82,Quadrupler,3,299
83,Triple,3,299
84,Theultimatepyramid2,3,299
85,Fivetimes,2,299
86,smallponzi1,2,299
87,Theultimatepyramid1,2,299
88,Fairandeasy1,1,299
89,Doubleyour5,0,299
90,EthVentures4,0,299
91,EthVenturesFinal2,0,299
92,NiceGuyTax3,0,299
93,Quick2,0,299
94,TreasureChest,12,300
95,Copypaste,0,300
96,Fairandeasy2,0,300
97,FountainOfWealth,5,301
98,FivePercent,3,301
99,Quick1,2,301
100,ZeroPonzi,2,301
101,NiceGuyPonzi2,1,301
102,BalancedPonzi1,0,301
103,BalancedPonzi2,0,301
104,NiceGuyPonzi1,0,301
105,ResetPonzi1,0,301
106,ResetPonzi2,0,301
107,ResetPonzi3,0,301
108,ResetPonzi4,0,301
109,ResetPonzi5,0,301
110,ResetPonzi6,0,301
111,ResetPonzi7,0,301
112,ResetPonzi8,0,301
113,ResetPonzi9,0,301
114,smallponzi2,0,301
115,CrazyEarning,1,302
116,TwoAndAHalfPonzi,0,302
117,x15,0,302
118,Thesimplegame,1,303
119,NoFeePonzi,0,303
120,NotAnotherPonzi,0,303
121,PlusOnePonzi1,0,303
122,PlusOnePonzi2,0,303
123,The10ETHPyramid2,0,303
124,FastRealisticPyramid1,4,305
125,FastRealisticPyramid2,0,309
126,X3,1,311


==> results/lifetime-cropped.csv <==
0,test,2015-09-07,2017-09-15,0
1,EthereumPyramid,2015-09-07,2016-04-17,223
2,Doubler2,2016-02-16,2016-05-16,90
3,ProtectTheCastle2,2016-03-20,2016-06-15,87
4,DianaEthereum-x1.8,2016-03-08,2016-05-30,83
5,DynamicPyramid,2016-02-24,2016-04-22,58
6,Government,2016-03-08,2016-04-25,48
7,GreedPit,2016-03-27,2016-05-11,45
8,Bunny,2016-02-29,2016-04-12,43
9,Doubler,2016-02-19,2016-03-27,37
10,HYIP,2017-04-18,2017-05-23,35
11,Ethstick,2016-04-06,2016-05-08,32
12,LittleCactus,2016-03-31,2016-04-28,28
13,Etheramid1,2016-04-15,2016-05-11,26
14,Rubixi,2016-03-14,2016-04-09,26
15,ShinySquirrels1,2016-04-21,2016-05-16,25
16,PiggyBank2,2016-03-22,2016-04-10,19
17,SmartRevshare2,2016-04-06,2016-04-21,15
18,DFS,2016-11-12,2016-11-27,15
19,TheGame2,2016-04-07,2016-04-21,14
20,NanoPyramid2,2016-04-09,2016-04-23,14
21,TreasureChest,2016-03-26,2016-04-07,12
22,Timegame1,2016-04-11,2016-04-23,12
23,MyScheme,2015-08-07,2015-08-19,12
24,Doubler3,2016-02-20,2016-03-02,11
25,DoubleTx,2016-02-19,2016-02-27,8
26,TheGame1,2016-04-11,2016-04-19,8
27,WealthRedistributionProject,2016-04-02,2016-04-09,7
28,Tanya1,2016-08-25,2016-09-01,7
29,PonzICO,2017-05-15,2017-05-22,7
30,Multi133v3,2016-02-22,2016-02-29,7
31,Matthew,2016-11-26,2016-12-02,6
32,EthMultiplier,2017-03-19,2017-03-25,6
33,RobinHoodPonzi,2016-04-06,2016-04-11,5
34,FountainOfWealth,2016-04-02,2016-04-06,4
35,FastRealisticPyramid1,2016-03-29,2016-04-02,4
36,Highlander,2016-04-03,2016-04-07,4
37,KingOfTheEtherThrone,2016-07-31,2016-08-04,4
38,ETHPonzi,2017-06-29,2017-07-03,4
39,EthVenturesFinal1,2016-04-08,2016-04-11,3
40,Quadrupler,2016-04-05,2016-04-08,3
41,Triple,2016-04-05,2016-04-08,3
42,FivePercent,2016-04-04,2016-04-07,3
43,EthFactory,2016-04-25,2016-04-28,3
44,ZeroPonzi,2016-04-04,2016-04-06,2
45,ProtectTheCastle3,2017-02-15,2017-02-17,2
46,Fibonzi,2017-08-28,2017-08-30,2
47,TheRun,2016-04-12,2016-04-14,2
48,SmartRevshare1,2016-04-12,2016-04-14,2
49,Quick1,2016-04-05,2016-04-06,1
50,Ethereum-x2.0,2016-04-25,2016-04-26,1
51,AFreeEtherADay,2016-11-25,2016-11-26,1
52,KingOfTheEtherThrone1,2016-02-06,2016-02-07,1
53,Fairandeasy1,2016-04-07,2016-04-08,1
54,Thesimplegame,2016-04-03,2016-04-04,1
55,Newponzi,2016-04-05,2016-04-06,1
56,The10ETHPyramid1,2016-04-04,2016-04-05,1
57,NoFeePonzi,2016-04-04,2016-04-05,1
58,Thewhalegame1,2016-04-09,2016-04-10,1
59,SmallPonzi1,2016-04-06,2016-04-07,1
60,DividendProfit2,2016-04-10,2016-04-11,1
61,BigRisk2,2016-04-09,2016-04-10,1
62,Fairandeasy2,2016-04-07,2016-04-08,1
63,FreeEtherADayFundsReturn,2016-11-30,2016-12-01,1
64,Etheramid2,2017-02-06,2017-02-06,0
65,Goodfellas,2015-08-30,2015-08-30,0
66,Theultimatepyramid2,2016-04-05,2016-04-05,0
67,Theultimatepyramid1,2016-04-06,2016-04-06,0
68,Send1Get2,2016-04-05,2016-04-05,0
69,SmallPonzi2,2016-04-06,2016-04-06,0
70,The10ETHPyramid2,2016-04-04,2016-04-04,0
71,UfoPonzi,2016-03-26,2016-03-26,0
72,ResetPonzi1,2016-04-06,2016-04-06,0
73,ResetPonzi3,2016-04-06,2016-04-06,0
74,x15,2016-02-19,2016-02-19,0
75,Fresh,2016-04-20,2016-04-20,0
76,PlusOnePonzi1,2016-04-05,2016-04-05,0
77,ResetPonzi2,2016-04-06,2016-04-06,0
78,NiceGuyPonzi2,2016-04-06,2016-04-06,0
79,Quick2,2016-04-08,2016-04-08,0
80,Doubleyour5,2016-04-08,2016-04-08,0
81,Fivetimes,2016-04-06,2016-04-06,0
82,BalancedPonzi1,2016-04-06,2016-04-06,0
83,ResetPonzi8,2016-04-06,2016-04-06,0
84,X3,2016-03-27,2016-03-27,0
85,BalancedPonzi2,2016-04-06,2016-04-06,0
86,EthVentures3,2016-04-07,2016-04-07,0
87,CrystalDoubler,2016-04-14,2016-04-14,0
88,DepositHolder2,2016-09-08,2016-09-08,0
89,StackyGame,2016-06-16,2016-06-16,0
90,CrazyEarning,2016-04-05,2016-04-05,0
91,FirePonzi,2016-04-09,2016-04-09,0
92,NotAnotherPonzi,2016-04-04,2016-04-04,0
93,Test,2016-04-09,2016-04-09,0
94,DepositHolder1,2016-09-08,2016-09-08,0
95,Dividend,2016-04-11,2016-04-11,0
96,Tanya2,2016-08-25,2016-08-25,0
97,DividendProfit1,2016-04-11,2016-04-11,0
98,EthVentures1,2016-04-07,2016-04-07,0
99,EthVentures2,2016-04-07,2016-04-07,0
100,EthVenturesFinal2,2016-04-08,2016-04-08,0
101,TwoAndAHalfPonzi,2016-04-05,2016-04-05,0
102,EthVentures4,2016-04-08,2016-04-08,0
103,Tomeka,2016-09-13,2016-09-13,0
104,FastRealisticPyramid2,2016-03-29,2016-03-29,0
105,ProtectTheCastle1,2015-08-30,2015-08-30,0
106,Timegame2,2016-04-11,2016-04-11,0
107,Timegame3,2016-04-10,2016-04-10,0
108,EtherAds,2015-08-30,2015-08-30,0
109,Doubler1,2016-08-03,2016-08-03,0
110,EthVenturePlugin,2016-04-11,2016-04-11,0
111,MultiplyX10,2016-04-15,2016-04-15,0
112,squareRootPonzi,2016-04-15,2016-04-15,0
113,BankWithInterest,2016-11-24,2016-11-24,0
114,BestBankwithInterest,2016-11-24,2016-11-24,0
115,BetterBankWithInterest,2016-11-24,2016-11-24,0
116,BigRisk1,2015-08-30,2015-08-30,0
117,Coinflip,2015-08-30,2015-08-30,0
118,Copypaste,2015-08-30,2015-08-30,0
119,EthBank,2015-08-30,2015-08-30,0
120,Kardashian,2015-08-30,2015-08-30,0
121,LittleEthereumDoubler,2015-08-30,2015-08-30,0
122,NiceGuyPonzi1,2015-08-30,2015-08-30,0
123,NiceGuyTax1,2015-08-30,2015-08-30,0
124,NiceGuyTax2,2015-08-30,2015-08-30,0
125,NiceGuyTax3,2015-08-30,2015-08-30,0
126,PiggyBank1,2015-08-30,2015-08-30,0
127,PlusOnePonzi2,2015-08-30,2015-08-30,0
128,ResetPonzi4,2015-08-30,2015-08-30,0
129,ResetPonzi5,2015-08-30,2015-08-30,0
130,ResetPonzi6,2015-08-30,2015-08-30,0
131,ResetPonzi7,2015-08-30,2015-08-30,0
132,ResetPonzi9,2015-08-30,2015-08-30,0
133,Thewhalegame2,2015-08-30,2015-08-30,0
134,WealthShare,2015-08-30,2015-08-30,0
135,x15,2015-08-30,2015-08-30,0
136,NanoPyramid1,2015-08-30,2015-08-30,0
137,ShinySquirrels2,2015-08-30,2015-08-30,0
138,LuckyDoubler,2016-04-23,2016-04-23,0
139,SwarmRedistribution1,2017-01-04,2017-01-04,0
140,SwarmRedistribution2,2017-01-01,2017-01-01,0
141,SwarmRedistribution3,2015-08-30,2015-08-30,0
142,SwarmRedistribution4,2015-08-30,2015-08-30,0
143,SwarmRedistribution5,2015-08-30,2015-08-30,0
144,SwarmRedistribution6,2015-08-30,2015-08-30,0
145,DynamicPyramid,2016-04-05,2016-04-05,0
146,X15,2016-02-19,2016-02-19,0
147,Ai,2016-05-02,2016-05-02,0
148,Tripler,2016-02-21,2016-02-21,0
149,DoubleTx,2016-02-19,2016-02-19,0
150,Multi33v,2016-02-22,2016-02-22,0
151,Unnamed,2016-04-07,2016-04-07,0
152,Unnamed,2016-02-19,2016-02-19,0

==> results/lifetime.csv <==
0,dummy,2016-02-19,2019-01-04,0
1,x15,2016-02-19,2019-01-04,1050
2,Rubixi,2016-03-14,2019-01-04,1026
3,EthVentures4,2016-04-08,2019-01-22,1019
4,Doubler2,2016-02-16,2018-11-22,1010
5,DoubleTx,2016-02-19,2018-11-18,1003
6,Unnamed 2,2016-02-19,2018-10-28,982
7,MyScheme,2015-08-07,2018-04-10,977
8,SmallPonzi1,2016-04-06,2018-12-04,972
9,DoubleTx,2016-02-19,2018-10-14,968
10,Unnamed 29,2016-04-01,2018-11-11,954
11,DynamicPyramid,2016-02-23,2018-10-01,951
12,EthereumPyramid,2015-09-07,2018-04-11,947
13,PiggyBank2,2016-03-22,2018-10-15,937
14,The10ETHPyramid1,2016-04-04,2018-10-09,918
15,SmartRevshare2,2016-04-06,2018-09-24,901
16,GreedPit,2016-03-27,2018-09-03,890
17,LittleCactus,2016-03-31,2018-09-04,887
18,Goodfellas,2016-04-03,2018-09-04,884
19,Thesimplegame,2016-04-03,2018-09-04,884
20,FastRealisticPyramid1,2016-03-29,2018-08-30,884
21,Ethstick,2016-04-06,2018-09-04,881
22,Theultimatepyramid1,2016-04-06,2018-09-04,881
23,TheGame2,2016-04-07,2018-09-04,880
24,EthVenturesFinal1,2016-04-08,2018-08-30,874
25,X3,2016-03-26,2018-08-13,870
26,Doubler,2016-02-19,2018-06-26,858
27,Highlander,2016-04-03,2018-08-03,852
28,StackyGame,2016-06-16,2018-09-30,836
29,DianaEthereum-x1.8,2016-03-08,2018-05-17,800
30,Send1Get2,2016-04-05,2018-04-30,755
31,Ethereum-x2.0,2016-04-24,2018-05-17,753
32,PlusOnePonzi1,2016-04-05,2018-04-26,751
33,Unnamed 30,2016-03-08,2018-03-12,734
34,FountainOfWealth,2016-04-02,2018-03-29,726
35,ShinySquirrels1,2016-04-21,2018-03-28,706
36,ProtectTheCastle2,2016-03-20,2018-02-22,704
37,DepositHolder1,2016-09-08,2018-08-01,692
38,EthVenturesFinal2,2016-04-08,2018-02-08,671
39,PiggyBank1,2016-03-26,2018-01-23,668
40,UfoPonzi,2016-03-26,2017-11-08,592
41,Unnamed 32,2016-02-22,2017-10-02,588
42,WealthRedistributionProject,2016-04-02,2017-11-09,586
43,ZeroPonzi,2016-04-04,2017-10-27,571
44,Unnamed 33,2016-04-05,2017-10-19,562
45,MultiplyX10,2016-04-15,2017-10-19,552
46,Theultimatepyramid2,2016-04-05,2017-10-01,544
47,Bunny,2016-02-29,2017-08-12,530
48,Tomeka,2016-03-14,2017-08-12,516
49,Unnamed 22,2016-03-12,2017-08-06,512
50,Unnamed 15,2016-02-29,2017-07-19,506
51,Matthew,2016-11-26,2018-04-05,495
52,NanoPyramid2,2016-04-09,2017-08-07,485
53,Government,2016-03-08,2017-03-20,377
54,Etheramid2,2016-05-11,2017-04-28,352
55,HYIP,2017-04-18,2018-04-01,348
56,PonzICO,2017-05-10,2018-04-10,335
57,KingOfTheEtherThrone,2016-07-31,2017-05-25,298
58,KingOfTheEtherThrone1,2016-02-06,2016-10-14,251
59,Doubler3,2016-02-20,2016-10-14,237
60,Unnamed 17,2016-02-29,2016-10-14,228
61,Tanya1,2016-08-25,2017-04-09,227
62,Unnamed 20,2016-03-12,2016-10-14,216
63,Tripler,2016-02-21,2016-09-09,201
64,Unnamed 5,2016-03-27,2016-10-14,201
65,Unnamed 6,2016-03-27,2016-10-14,201
66,Unnamed 8,2016-03-27,2016-10-14,201
67,Unnamed 4,2016-03-29,2016-10-14,199
68,DynamicPyramid,2016-04-05,2016-10-14,192
69,Unnamed 21,2016-04-05,2016-10-14,192
70,RobinHoodPonzi,2016-04-06,2016-10-14,191
71,EthVentures3,2016-04-07,2016-10-15,191
72,EthVentures1,2016-04-07,2016-10-15,191
73,EthVentures2,2016-04-07,2016-10-14,190
74,EthBank,2016-04-09,2016-10-14,188
75,Dividend,2016-04-11,2016-10-14,186
76,WealthShare,2016-04-11,2016-10-14,186
77,SmartRevshare1,2016-04-12,2016-10-14,185
78,ShinySquirrels2,2016-04-21,2016-10-14,176
79,DFS,2016-11-12,2017-04-19,158
80,Unnamed 13,2016-02-25,2016-06-23,119
81,BigRisk2,2016-04-09,2016-07-25,107
82,Unnamed 7,2016-06-29,2016-10-14,107
83,Kardashian,2016-07-12,2016-10-14,94
84,TheRun,2016-04-12,2016-06-15,64
85,LuckyDoubler,2016-04-23,2016-06-16,54
86,Unnamed 12,2016-02-25,2016-04-12,47
87,Unnamed 14,2016-02-25,2016-04-12,47
88,DepositHolder2,2016-09-08,2016-10-15,37
89,ProtectTheCastle3,2017-02-15,2017-03-19,32
90,Etheramid1,2016-04-14,2016-05-11,27
91,Unnamed 27,2016-04-01,2016-04-28,27
92,SwarmRedistribution1,2017-01-03,2017-01-17,14
93,TreasureChest,2016-03-26,2016-04-07,12
94,Timegame1,2016-04-11,2016-04-23,12
95,Multi133v3,2016-02-22,2016-03-05,12
96,TheGame1,2016-04-11,2016-04-20,9
97,Unnamed 31,2016-03-02,2016-03-10,8
98,EthMultiplier,2017-03-19,2017-03-25,6
99,Unnamed 11,2016-02-28,2016-03-05,6
100,FirePonzi,2016-04-09,2016-04-13,4
101,ETHPonzi,2017-06-29,2017-07-03,4
102,Newponzi,2016-04-05,2016-04-08,3
103,Triple,2016-04-05,2016-04-08,3
104,Quadrupler,2016-04-05,2016-04-08,3
105,FivePercent,2016-04-04,2016-04-07,3
106,EthFactory,2016-04-25,2016-04-28,3
107,Fibonzi,2017-08-28,2017-08-31,3
108,Fivetimes,2016-04-06,2016-04-08,2
109,AFreeEtherADay,2016-11-25,2016-11-27,2
110,Unnamed 10,2016-02-25,2016-02-27,2
111,Fairandeasy1,2016-04-07,2016-04-08,1
112,Quick1,2016-04-05,2016-04-06,1
113,NoFeePonzi,2016-04-04,2016-04-05,1
114,Thewhalegame1,2016-04-09,2016-04-10,1
115,Tanya2,2016-08-24,2016-08-25,1
116,DividendProfit1,2016-04-11,2016-04-12,1
117,Fairandeasy2,2016-04-07,2016-04-08,1
118,Timegame2,2016-04-10,2016-04-11,1
119,BestBankwithInterest,2016-11-24,2016-11-25,1
120,FreeEtherADayFundsReturn,2016-11-30,2016-12-01,1
121,SwarmRedistribution2,2017-01-01,2017-01-02,1
122,Unnamed 16,2016-02-29,2016-03-01,1
123,SmallPonzi2,2016-04-06,2016-04-06,0
124,The10ETHPyramid2,2016-04-04,2016-04-04,0
125,ResetPonzi1,2016-04-06,2016-04-06,0
126,ResetPonzi3,2016-04-06,2016-04-06,0
127,Fresh,2016-04-20,2016-04-20,0
128,ResetPonzi2,2016-04-06,2016-04-06,0
129,NiceGuyPonzi2,2016-04-06,2016-04-06,0
130,Quick2,2016-04-08,2016-04-08,0
131,Doubleyour5,2016-04-08,2016-04-08,0
132,BalancedPonzi1,2016-04-06,2016-04-06,0
133,ResetPonzi8,2016-04-06,2016-04-06,0
134,BalancedPonzi2,2016-04-06,2016-04-06,0
135,CrystalDoubler,2016-04-14,2016-04-14,0
136,CrazyEarning,2016-04-05,2016-04-05,0
137,NotAnotherPonzi,2016-04-04,2016-04-04,0
138,Test,2016-04-09,2016-04-09,0
139,TwoAndAHalfPonzi,2016-04-05,2016-04-05,0
140,FastRealisticPyramid2,2016-03-29,2016-03-29,0
141,ProtectTheCastle1,2016-04-20,2016-04-20,0
142,Timegame3,2016-04-10,2016-04-10,0
143,EtherAds,2016-04-17,2016-04-17,0
144,Doubler1,2016-08-03,2016-08-03,0
145,EthVenturePlugin,2016-04-11,2016-04-11,0
146,squareRootPonzi,2016-04-15,2016-04-15,0
147,BankWithInterest,2016-11-24,2016-11-24,0
148,BetterBankWithInterest,2016-11-24,2016-11-24,0
149,BigRisk1,2016-07-25,2016-07-25,0
150,Coinflip,2016-04-09,2016-04-09,0
151,Copypaste,2016-04-07,2016-04-07,0
152,LittleEthereumDoubler,2016-04-28,2016-04-28,0
153,NiceGuyPonzi1,2016-04-06,2016-04-06,0
154,NiceGuyTax1,2016-04-09,2016-04-09,0
155,NiceGuyTax2,2016-04-09,2016-04-09,0
156,NiceGuyTax3,2016-04-09,2016-04-09,0
157,PlusOnePonzi2,2016-04-05,2016-04-05,0
158,ResetPonzi4,2016-04-06,2016-04-06,0
159,ResetPonzi5,2016-04-06,2016-04-06,0
160,ResetPonzi6,2016-04-06,2016-04-06,0
161,ResetPonzi7,2016-04-06,2016-04-06,0
162,ResetPonzi9,2016-04-06,2016-04-06,0
163,Thewhalegame2,2016-04-09,2016-04-09,0
164,x15,2016-04-05,2016-04-05,0
165,NanoPyramid1,2016-04-16,2016-04-16,0
166,SwarmRedistribution3,2017-01-01,2017-01-01,0
167,SwarmRedistribution4,2016-12-31,2016-12-31,0
168,SwarmRedistribution5,2016-12-31,2016-12-31,0
169,SwarmRedistribution6,2016-12-31,2016-12-31,0
170,X15,2016-02-19,2016-02-19,0
171,Ai,2016-05-02,2016-05-02,0
172,Multi33v,2016-02-22,2016-02-22,0
173,Unnamed 1,2016-04-07,2016-04-07,0
174,Unnamed 3,2016-07-24,2016-07-24,0
175,Unnamed 9,2016-03-10,2016-03-10,0
176,Unnamed 18,2016-02-29,2016-02-29,0
177,Unnamed 19,2016-02-19,2016-02-19,0
178,Unnamed 23,2016-04-06,2016-04-06,0
179,Unnamed 24,2016-02-19,2016-02-19,0
180,Unnamed 25,2016-02-22,2016-02-22,0
181,Unnamed 26,2016-03-19,2016-03-19,0
182,Unnamed 28,2016-04-01,2016-04-01,0
183,Unnamed 34,2016-02-17,2016-02-17,0
184,Unnamed 35,2016-04-10,2016-04-10,0

==> results/lifetime_data.csv <==
1,FastRealisticPyramid2,0,309
2,NoFeePonzi,0,303
3,NotAnotherPonzi,0,303
4,PlusOnePonzi1,0,303
5,PlusOnePonzi2,0,303
6,The10ETHPyramid2,0,303
7,TwoAndAHalfPonzi,0,302
8,x15,0,302
9,BalancedPonzi1,0,301
10,BalancedPonzi2,0,301
11,NiceGuyPonzi1,0,301
12,ResetPonzi1,0,301
13,ResetPonzi2,0,301
14,ResetPonzi3,0,301
15,ResetPonzi4,0,301
16,ResetPonzi5,0,301
17,ResetPonzi6,0,301
18,ResetPonzi7,0,301
19,ResetPonzi8,0,301
20,ResetPonzi9,0,301
21,smallponzi2,0,301
22,Copypaste,0,300
23,Fairandeasy2,0,300
24,Doubleyour5,0,299
25,EthVentures4,0,299
26,EthVenturesFinal2,0,299
27,NiceGuyTax3,0,299
28,Quick2,0,299
29,Coinflip,0,298
30,NiceGuyTax1,0,298
31,NiceGuyTax2,0,298
32,Test,0,298
33,Thewhalegame1,0,298
34,Thewhalegame2,0,298
35,DividendProfit2,0,297
36,Timegame3,0,297
37,DividendProfit1,0,296
38,EthVenturePlugin,0,296
39,squareRootPonzi,0,293
40,MultiplyX10,0,292
41,NanoPyramid1,0,291
42,EtherAds,0,290
43,Fresh,0,287
44,ProtectTheCastle1,0,287
45,LittleEthereumDoubler,0,279
46,BigRisk1,0,191
47,BankWithInterest,0,69
48,BetterBankWithInterest,0,69
49,X3,1,311
50,Thesimplegame,1,303
51,CrazyEarning,1,302
52,NiceGuyPonzi2,1,301
53,Fairandeasy1,1,299
54,Timegame2,1,296
55,CrystalDoubler,1,293
56,StackyGame,1,229
57,Doubler1,1,182
58,Tanya2,1,160
59,BestBankwithInterest,1,68
60,FreeEtherADayFundsReturn,1,62
61,Quick1,2,301
62,ZeroPonzi,2,301
63,Fivetimes,2,299
64,smallponzi1,2,299
65,Theultimatepyramid1,2,299
66,AFreeEtherADay,2,66
67,FivePercent,3,301
68,Newponzi,3,299
69,Quadrupler,3,299
70,Triple,3,299
71,Theultimatepyramid2,3,299
72,FirePonzi,3,295
73,EthFactory,3,279
74,FastRealisticPyramid1,4,305
75,The10ETHPyramid1,4,299
76,FountainOfWealth,5,301
77,Goodfellas,7,298
78,WealthRedistributionProject,8,298
79,TheGame1,9,287
80,TreasureChest,12,300
81,Timegame1,12,284
82,TheGame2,14,286
83,NanoPyramid2,14,284
84,Etheramid1,27,266
85,LittleCactus,28,279
86,DepositHolder2,37,109
87,DFS,41,40
88,BetOnHashV81,52,257
89,Tanya1,53,107
90,Etheramid2,54,212
91,TheRun,64,231
92,Ethstick,71,230
93,x15,85,263
94,Kardashian,94,110
95,BigRisk2,107,191
96,DepositHolder1,139,7
97,EthDig,155,110
98,Doubler2,176,175
99,ShinySquirrels2,177,110
100,EthDigProxy,180,100
101,SmartRevshare1,185,110
102,Dividend,186,110
103,WealthShare,186,110
104,EthBank,188,110
105,EthVenturesFinal1,189,110
106,EthVentures2,190,110
107,RobinHoodPonzi,191,110
108,SmartRevshare2,191,110
109,EthVentures1,191,109
110,EthVentures3,191,109
111,Send1Get2,192,110
112,GreedPit,201,110
113,PiggyBank1,202,110
114,UfoPonzi,203,110
115,PiggyBank2,206,110
116,Doubler,212,136
117,Tomeka,214,110
118,Rubixi,214,110
119,Government,221,110
120,Ethereum-x2.0,226,57
121,Doubler3,237,110
122,ShinySquirrels1,259,27
123,DynamicPyramid,263,81
124,DianaEthereum-x1.8,283,47
125,ProtectTheCastle2,315,3
126,EthereumPyramid,355,158


==> results/lorenz-out__0x7011f3edc7fa43c81440f9f43a6458174113b162.csv <==
0.000,0.000
0.305,0.000
0.610,0.000
0.915,0.000
1.220,0.000
1.524,0.000
1.829,0.000
2.134,0.000
2.439,0.000
2.744,0.000
3.049,0.000
3.354,0.000
3.659,0.000
3.963,0.000
4.268,0.000
4.573,0.000
4.878,0.000
5.183,0.000
5.488,0.000
5.793,0.000
6.098,0.000
6.402,0.000
6.707,0.000
7.012,0.000
7.317,0.000
7.622,0.000
7.927,0.000
8.232,0.000
8.537,0.000
8.841,0.000
9.146,0.000
9.451,0.000
9.756,0.000
10.061,0.000
10.366,0.000
10.671,0.000
10.976,0.000
11.280,0.000
11.585,0.000
11.890,0.000
12.195,0.000
12.500,0.000
12.805,0.000
13.110,0.000
13.415,0.000
13.720,0.000
14.024,0.000
14.329,0.000
14.634,0.000
14.939,0.000
15.244,0.000
15.549,0.000
15.854,0.000
16.159,0.000
16.463,0.000
16.768,0.000
17.073,0.000
17.378,0.000
17.683,0.000
17.988,0.000
18.293,0.000
18.598,0.000
18.902,0.000
19.207,0.000
19.512,0.000
19.817,0.000
20.122,0.000
20.427,0.000
20.732,0.000
21.037,0.000
21.341,0.000
21.646,0.000
21.951,0.000
22.256,0.000
22.561,0.000
22.866,0.000
23.171,0.000
23.476,0.000
23.780,0.000
24.085,0.000
24.390,0.000
24.695,0.000
25.000,0.000
25.305,0.000
25.610,0.000
25.915,0.000
26.220,0.000
26.524,0.000
26.829,0.000
27.134,0.000
27.439,0.000
27.744,0.000
28.049,0.000
28.354,0.000
28.659,0.000
28.963,0.000
29.268,0.000
29.573,0.000
29.878,0.000
30.183,0.000
30.488,0.000
30.793,0.000
31.098,0.000
31.402,0.000
31.707,0.000
32.012,0.000
32.317,0.000
32.622,0.000
32.927,0.000
33.232,0.000
33.537,0.000
33.841,0.000
34.146,0.000
34.451,0.000
34.756,0.000
35.061,0.000
35.366,0.000
35.671,0.000
35.976,0.000
36.280,0.000
36.585,0.000
36.890,0.000
37.195,0.000
37.500,0.000
37.805,0.000
38.110,0.000
38.415,0.000
38.720,0.000
39.024,0.000
39.329,0.000
39.634,0.000
39.939,0.000
40.244,0.000
40.549,0.000
40.854,0.000
41.159,0.000
41.463,0.000
41.768,0.000
42.073,0.000
42.378,0.000
42.683,0.000
42.988,0.000
43.293,0.000
43.598,0.000
43.902,0.000
44.207,0.000
44.512,0.000
44.817,0.000
45.122,0.000
45.427,0.000
45.732,0.000
46.037,0.000
46.341,0.000
46.646,0.000
46.951,0.000
47.256,0.000
47.561,0.000
47.866,0.000
48.171,0.000
48.476,0.000
48.780,0.000
49.085,0.000
49.390,0.000
49.695,0.000
50.000,0.000
50.305,0.000
50.610,0.000
50.915,0.000
51.220,0.000
51.524,0.000
51.829,0.000
52.134,0.000
52.439,0.000
52.744,0.000
53.049,0.000
53.354,0.000
53.659,0.000
53.963,0.000
54.268,0.000
54.573,0.000
54.878,0.000
55.183,0.000
55.488,0.000
55.793,0.000
56.098,0.000
56.402,0.000
56.707,0.000
57.012,0.000
57.317,0.000
57.622,0.000
57.927,0.000
58.232,0.000
58.537,0.000
58.841,0.000
59.146,0.000
59.451,0.000
59.756,0.000
60.061,0.000
60.366,0.000
60.671,0.000
60.976,0.000
61.280,0.000
61.585,0.000
61.890,0.000
62.195,0.000
62.500,0.000
62.805,0.000
63.110,0.006
63.415,0.029
63.720,0.070
64.024,0.115
64.329,0.164
64.634,0.219
64.939,0.276
65.244,0.334
65.549,0.394
65.854,0.454
66.159,0.514
66.463,0.577
66.768,0.641
67.073,0.705
67.378,0.769
67.683,0.833
67.988,0.897
68.293,0.964
68.598,1.031
68.902,1.098
69.207,1.168
69.512,1.239
69.817,1.311
70.122,1.384
70.427,1.458
70.732,1.538
71.037,1.621
71.341,1.709
71.646,1.797
71.951,1.887
72.256,1.976
72.561,2.074
72.866,2.172
73.171,2.271
73.476,2.377
73.780,2.483
74.085,2.592
74.390,2.712
74.695,2.834
75.000,2.957
75.305,3.111
75.610,3.274
75.915,3.436
76.220,3.599
76.524,3.762
76.829,3.931
77.134,4.106
77.439,4.282
77.744,4.468
78.049,4.669
78.354,4.909
78.659,5.151
78.963,5.416
79.268,5.702
79.573,5.988
79.878,6.274
80.183,6.563
80.488,6.854
80.793,7.150
81.098,7.445
81.402,7.760
81.707,8.074
82.012,8.388
82.317,8.702
82.622,9.016
82.927,9.331
83.232,9.645
83.537,9.981
83.841,10.321
84.146,10.667
84.451,11.014
84.756,11.361
85.061,11.733
85.366,12.108
85.671,12.492
85.976,12.876
86.280,13.284
86.585,13.697
86.890,14.110
87.195,14.541
87.500,14.972
87.805,15.403
88.110,15.834
88.415,16.265
88.720,16.696
89.024,17.127
89.329,17.562
89.634,18.017
89.939,18.476
90.244,19.021
90.549,19.592
90.854,20.220
91.159,20.858
91.463,21.497
91.768,22.171
92.073,22.897
92.378,23.632
92.683,24.372
92.988,25.125
93.293,25.881
93.598,26.644
93.902,27.408
94.207,28.188
94.512,28.982
94.817,29.803
95.122,30.674
95.427,31.580
95.732,32.522
96.037,33.495
96.341,34.480
96.646,35.479
96.951,36.738
97.256,38.031
97.561,39.324
97.866,40.701
98.171,42.496
98.476,45.463
98.780,48.938
99.085,52.910
99.390,60.372
99.695,69.312
100.000,100.000


==> results/lorenz-out__0x7d56485e026d5d3881f778e99969d2b1f90c50af.csv <==
0.000,0.000
1.031,0.000
2.062,0.000
3.093,0.000
4.124,0.000
5.155,0.000
6.186,0.000
7.216,0.000
8.247,0.000
9.278,0.000
10.309,0.000
11.340,0.000
12.371,0.000
13.402,0.000
14.433,0.000
15.464,0.000
16.495,0.000
17.526,0.000
18.557,0.000
19.588,0.000
20.619,0.000
21.649,0.000
22.680,0.000
23.711,0.000
24.742,0.000
25.773,0.000
26.804,0.000
27.835,0.000
28.866,0.000
29.897,0.000
30.928,0.000
31.959,0.000
32.990,0.000
34.021,0.000
35.052,0.000
36.082,0.000
37.113,0.000
38.144,0.000
39.175,0.000
40.206,0.000
41.237,0.000
42.268,0.000
43.299,0.000
44.330,0.001
45.361,0.001
46.392,0.001
47.423,0.002
48.454,0.002
49.485,0.003
50.515,0.003
51.546,0.004
52.577,0.004
53.608,0.005
54.639,0.006
55.670,0.007
56.701,0.007
57.732,0.008
58.763,0.009
59.794,0.010
60.825,0.011
61.856,0.012
62.887,0.014
63.918,0.015
64.948,0.019
65.979,0.023
67.010,0.027
68.041,0.031
69.072,0.036
70.103,0.041
71.134,0.051
72.165,0.060
73.196,0.072
74.227,0.089
75.258,0.106
76.289,0.128
77.320,0.164
78.351,0.202
79.381,0.244
80.412,0.290
81.443,0.338
82.474,0.418
83.505,0.585
84.536,0.919
85.567,1.254
86.598,2.798
87.629,4.637
88.660,6.894
89.691,9.737
90.722,12.746
91.753,16.091
92.784,20.773
93.814,25.789
94.845,30.909
95.876,37.597
96.907,44.744
97.938,54.726
98.969,64.926
100.000,100.000


==> results/lorenz-out__0x9758da9b4d001ed2d0df46d25069edf53750767a.csv <==
0.000,0.000
0.971,0.000
1.942,0.000
2.913,0.000
3.883,0.000
4.854,0.000
5.825,0.000
6.796,0.000
7.767,0.000
8.738,0.000
9.709,0.000
10.680,0.000
11.650,0.000
12.621,0.000
13.592,0.000
14.563,0.000
15.534,0.000
16.505,0.000
17.476,0.000
18.447,0.000
19.417,0.000
20.388,0.000
21.359,0.000
22.330,0.000
23.301,0.000
24.272,0.000
25.243,0.000
26.214,0.000
27.184,0.000
28.155,0.000
29.126,0.000
30.097,0.000
31.068,0.000
32.039,0.000
33.010,0.000
33.981,0.000
34.951,0.000
35.922,0.000
36.893,0.000
37.864,0.000
38.835,0.000
39.806,0.000
40.777,0.000
41.748,0.000
42.718,0.000
43.689,0.000
44.660,0.000
45.631,0.000
46.602,0.000
47.573,0.000
48.544,0.000
49.515,0.000
50.485,0.000
51.456,0.000
52.427,0.000
53.398,0.000
54.369,0.000
55.340,0.000
56.311,0.000
57.282,0.000
58.252,0.000
59.223,0.000
60.194,0.000
61.165,0.000
62.136,0.555
63.107,1.114
64.078,1.724
65.049,2.334
66.019,2.962
66.990,3.589
67.961,4.216
68.932,4.843
69.903,5.470
70.874,6.123
71.845,7.064
72.816,8.004
73.786,9.149
74.757,10.369
75.728,11.606
76.699,12.861
77.670,14.115
78.641,15.396
79.612,16.743
80.583,18.112
81.553,19.519
82.524,21.078
83.495,22.846
84.466,24.710
85.437,26.575
86.408,28.448
87.379,30.436
88.350,32.615
89.320,35.106
90.291,38.412
91.262,42.057
92.233,45.786
93.204,49.550
94.175,53.690
95.146,58.421
96.117,66.277
97.087,74.270
98.058,82.452
99.029,90.733
100.000,100.000


==> results/lorenz-out__0xa9e4e3b1da2462752aea980698c335e70e9ab26c.csv <==
0.000,0.000
0.565,0.000
1.130,0.000
1.695,0.000
2.260,0.000
2.825,0.000
3.390,0.000
3.955,0.000
4.520,0.000
5.085,0.000
5.650,0.000
6.215,0.000
6.780,0.000
7.345,0.000
7.910,0.000
8.475,0.000
9.040,0.000
9.605,0.000
10.169,0.000
10.734,0.000
11.299,0.000
11.864,0.000
12.429,0.000
12.994,0.000
13.559,0.000
14.124,0.000
14.689,0.000
15.254,0.000
15.819,0.000
16.384,0.000
16.949,0.000
17.514,0.000
18.079,0.000
18.644,0.000
19.209,0.000
19.774,0.000
20.339,0.000
20.904,0.000
21.469,0.000
22.034,0.000
22.599,0.000
23.164,0.000
23.729,0.000
24.294,0.000
24.859,0.000
25.424,0.000
25.989,0.000
26.554,0.000
27.119,0.000
27.684,0.000
28.249,0.000
28.814,0.000
29.379,0.000
29.944,0.000
30.508,0.000
31.073,0.000
31.638,0.000
32.203,0.000
32.768,0.000
33.333,0.000
33.898,0.000
34.463,0.000
35.028,0.000
35.593,0.000
36.158,0.000
36.723,0.000
37.288,0.000
37.853,0.000
38.418,0.000
38.983,0.000
39.548,0.000
40.113,0.000
40.678,0.000
41.243,0.000
41.808,0.000
42.373,0.000
42.938,0.000
43.503,0.000
44.068,0.000
44.633,0.000
45.198,0.000
45.763,0.000
46.328,0.000
46.893,0.000
47.458,0.000
48.023,0.000
48.588,0.000
49.153,0.000
49.718,0.000
50.282,0.000
50.847,0.000
51.412,0.000
51.977,0.000
52.542,0.000
53.107,0.000
53.672,0.000
54.237,0.000
54.802,0.000
55.367,0.000
55.932,0.000
56.497,0.000
57.062,0.000
57.627,0.000
58.192,0.000
58.757,0.000
59.322,0.000
59.887,0.000
60.452,0.000
61.017,0.000
61.582,0.000
62.147,0.000
62.712,0.000
63.277,0.000
63.842,0.000
64.407,0.000
64.972,0.000
65.537,0.000
66.102,0.000
66.667,0.000
67.232,0.000
67.797,0.000
68.362,0.000
68.927,0.000
69.492,0.000
70.056,0.000
70.621,0.000
71.186,0.000
71.751,0.020
72.316,0.040
72.881,0.061
73.446,0.082
74.011,0.103
74.576,0.132
75.141,0.160
75.706,0.189
76.271,0.218
76.836,0.248
77.401,0.288
77.966,0.331
78.531,0.374
79.096,0.438
79.661,0.507
80.226,0.587
80.791,0.683
81.356,0.853
81.921,1.024
82.486,1.206
83.051,1.408
83.616,1.615
84.181,1.917
84.746,2.321
85.311,3.091
85.876,4.503
86.441,6.028
87.006,7.581
87.571,9.218
88.136,10.933
88.701,12.703
89.266,14.620
89.831,16.638
90.395,18.780
90.960,20.999
91.525,23.399
92.090,26.079
92.655,28.917
93.220,32.068
93.785,35.437
94.350,38.857
94.915,42.852
95.480,47.116
96.045,51.764
96.610,56.463
97.175,61.743
97.740,67.176
98.305,72.722
98.870,78.776
99.435,86.210
100.000,100.000


==> results/lorenz-out__0xf45717552f12ef7cb65e95476f217ea008167ae3.csv <==
0.000,0.000
2.439,0.000
4.878,0.000
7.317,0.000
9.756,0.000
12.195,0.000
14.634,0.000
17.073,0.000
19.512,0.000
21.951,0.000
24.390,0.000
26.829,0.000
29.268,0.000
31.707,0.000
34.146,0.000
36.585,0.000
39.024,0.000
41.463,0.000
43.902,0.003
46.341,0.009
48.780,0.015
51.220,0.042
53.659,0.069
56.098,0.100
58.537,0.130
60.976,0.164
63.415,0.198
65.854,0.251
68.293,0.305
70.732,0.364
73.171,0.445
75.610,0.596
78.049,0.913
80.488,1.245
82.927,1.841
85.366,3.775
87.805,7.099
90.244,11.466
92.683,16.617
95.122,22.139
97.561,50.385
100.000,100.000


==> results/lorenz-out__0xfd2487cc0e5dce97f08be1bc8ef1dce8d5988b4d.csv <==
0.000,0.000
0.465,0.000
0.930,0.000
1.395,0.000
1.860,0.000
2.326,0.000
2.791,0.000
3.256,0.000
3.721,0.000
4.186,0.000
4.651,0.000
5.116,0.000
5.581,0.000
6.047,0.000
6.512,0.000
6.977,0.000
7.442,0.000
7.907,0.000
8.372,0.000
8.837,0.000
9.302,0.000
9.767,0.000
10.233,0.000
10.698,0.000
11.163,0.000
11.628,0.000
12.093,0.000
12.558,0.000
13.023,0.000
13.488,0.000
13.953,0.000
14.419,0.000
14.884,0.000
15.349,0.000
15.814,0.000
16.279,0.000
16.744,0.000
17.209,0.000
17.674,0.000
18.140,0.000
18.605,0.000
19.070,0.000
19.535,0.000
20.000,0.000
20.465,0.000
20.930,0.000
21.395,0.000
21.860,0.000
22.326,0.000
22.791,0.000
23.256,0.000
23.721,0.000
24.186,0.000
24.651,0.000
25.116,0.000
25.581,0.000
26.047,0.000
26.512,0.000
26.977,0.000
27.442,0.000
27.907,0.000
28.372,0.000
28.837,0.000
29.302,0.000
29.767,0.000
30.233,0.000
30.698,0.000
31.163,0.000
31.628,0.000
32.093,0.000
32.558,0.000
33.023,0.000
33.488,0.000
33.953,0.000
34.419,0.000
34.884,0.000
35.349,0.000
35.814,0.000
36.279,0.000
36.744,0.000
37.209,0.000
37.674,0.000
38.140,0.000
38.605,0.000
39.070,0.000
39.535,0.000
40.000,0.000
40.465,0.000
40.930,0.000
41.395,0.000
41.860,0.000
42.326,0.000
42.791,0.000
43.256,0.000
43.721,0.000
44.186,0.000
44.651,0.000
45.116,0.000
45.581,0.000
46.047,0.000
46.512,0.000
46.977,0.000
47.442,0.000
47.907,0.000
48.372,0.000
48.837,0.000
49.302,0.000
49.767,0.000
50.233,0.000
50.698,0.000
51.163,0.000
51.628,0.000
52.093,0.000
52.558,0.000
53.023,0.000
53.488,0.000
53.953,0.000
54.419,0.000
54.884,0.000
55.349,0.000
55.814,0.000
56.279,0.000
56.744,0.000
57.209,0.000
57.674,0.000
58.140,0.000
58.605,0.000
59.070,0.000
59.535,0.000
60.000,0.000
60.465,0.000
60.930,0.000
61.395,0.000
61.860,0.000
62.326,0.000
62.791,0.000
63.256,0.000
63.721,0.000
64.186,0.000
64.651,0.000
65.116,0.000
65.581,0.000
66.047,0.000
66.512,0.000
66.977,0.000
67.442,0.000
67.907,0.000
68.372,0.000
68.837,0.000
69.302,0.000
69.767,0.001
70.233,0.001
70.698,0.003
71.163,0.007
71.628,0.015
72.093,0.027
72.558,0.039
73.023,0.054
73.488,0.072
73.953,0.091
74.419,0.112
74.884,0.134
75.349,0.160
75.814,0.187
76.279,0.220
76.744,0.252
77.209,0.285
77.674,0.357
78.140,0.441
78.605,0.538
79.070,0.636
79.535,0.733
80.000,0.832
80.465,0.939
80.930,1.068
81.395,1.199
81.860,1.333
82.326,1.474
82.791,1.636
83.256,1.805
83.721,2.000
84.186,2.214
84.651,2.448
85.116,2.720
85.581,2.996
86.047,3.298
86.512,3.608
86.977,3.932
87.442,4.294
87.907,4.659
88.372,5.160
88.837,5.691
89.302,6.252
89.767,6.916
90.233,7.663
90.698,8.577
91.163,9.498
91.628,10.454
92.093,11.690
92.558,13.031
93.023,14.592
93.488,16.186
93.953,17.916
94.419,19.744
94.884,21.605
95.349,23.615
95.814,26.749
96.279,30.106
96.744,33.976
97.209,38.521
97.674,43.884
98.140,50.395
98.605,57.207
99.070,67.719
99.535,81.431
100.000,100.000


==> results/lorenz__0x43bbc7fafb860d974037b8f7dd06b6f6fe799b3e.csv <==
0.000,0.000
2.174,0.004
4.348,0.009
6.522,0.013
8.696,0.024
10.870,0.046
13.043,0.069
15.217,0.091
17.391,0.121
19.565,0.155
21.739,0.189
23.913,0.233
26.087,0.278
28.261,0.323
30.435,0.367
32.609,0.423
34.783,0.481
36.957,0.540
39.130,0.627
41.304,0.727
43.478,0.842
45.652,1.065
47.826,1.288
50.000,1.511
52.174,1.767
54.348,2.031
56.522,2.343
58.696,2.676
60.870,3.022
63.043,3.503
65.217,4.018
67.391,4.683
69.565,5.574
71.739,6.561
73.913,7.653
76.087,8.768
78.261,10.328
80.435,12.161
82.609,14.186
84.783,16.820
86.957,19.941
89.130,23.533
91.304,29.239
93.478,35.654
95.652,46.687
97.826,61.551
100,100


==> results/lorenz__0x4865e85c72a27ca6c362da75ba6707c07464b953.csv <==
0.000,0.000
6.250,0.056
12.500,0.112
18.750,0.225
25.000,0.338
31.250,0.940
37.500,2.078
43.750,3.333
50.000,5.498
56.250,7.909
62.500,11.527
68.750,16.024
75.000,21.716
81.250,27.745
87.500,34.119
93.750,56.860
100,100


==> results/lorenz__0x7011f3edc7fa43c81440f9f43a6458174113b162.csv <==
0.000,0.000
0.305,0.000
0.610,0.000
0.915,0.000
1.220,0.005
1.524,0.015
1.829,0.026
2.134,0.036
2.439,0.050
2.744,0.064
3.049,0.078
3.354,0.093
3.659,0.108
3.963,0.125
4.268,0.142
4.573,0.160
4.878,0.178
5.183,0.196
5.488,0.214
5.793,0.232
6.098,0.250
6.402,0.269
6.707,0.287
7.012,0.306
7.317,0.324
7.622,0.343
7.927,0.361
8.232,0.379
8.537,0.398
8.841,0.416
9.146,0.435
9.451,0.454
9.756,0.473
10.061,0.492
10.366,0.510
10.671,0.530
10.976,0.549
11.280,0.569
11.585,0.588
11.890,0.608
12.195,0.627
12.500,0.647
12.805,0.667
13.110,0.686
13.415,0.706
13.720,0.726
14.024,0.745
14.329,0.765
14.634,0.785
14.939,0.805
15.244,0.826
15.549,0.848
15.854,0.870
16.159,0.892
16.463,0.915
16.768,0.940
17.073,0.965
17.378,0.990
17.683,1.015
17.988,1.042
18.293,1.069
18.598,1.096
18.902,1.123
19.207,1.150
19.512,1.177
19.817,1.204
20.122,1.231
20.427,1.258
20.732,1.285
21.037,1.312
21.341,1.340
21.646,1.367
21.951,1.394
22.256,1.422
22.561,1.450
22.866,1.478
23.171,1.512
23.476,1.547
23.780,1.582
24.085,1.617
24.390,1.653
24.695,1.690
25.000,1.727
25.305,1.764
25.610,1.801
25.915,1.839
26.220,1.879
26.524,1.920
26.829,1.961
27.134,2.004
27.439,2.049
27.744,2.094
28.049,2.144
28.354,2.194
28.659,2.244
28.963,2.295
29.268,2.345
29.573,2.396
29.878,2.447
30.183,2.498
30.488,2.549
30.793,2.601
31.098,2.653
31.402,2.706
31.707,2.758
32.012,2.810
32.317,2.863
32.622,2.915
32.927,2.967
33.232,3.020
33.537,3.073
33.841,3.125
34.146,3.178
34.451,3.231
34.756,3.284
35.061,3.337
35.366,3.392
35.671,3.448
35.976,3.503
36.280,3.558
36.585,3.615
36.890,3.674
37.195,3.733
37.500,3.794
37.805,3.860
38.110,3.925
38.415,3.999
38.720,4.073
39.024,4.147
39.329,4.222
39.634,4.297
39.939,4.374
40.244,4.453
40.549,4.534
40.854,4.616
41.159,4.697
41.463,4.778
41.768,4.860
42.073,4.943
42.378,5.031
42.683,5.119
42.988,5.208
43.293,5.298
43.598,5.387
43.902,5.477
44.207,5.567
44.512,5.656
44.817,5.747
45.122,5.838
45.427,5.929
45.732,6.019
46.037,6.110
46.341,6.201
46.646,6.292
46.951,6.388
47.256,6.485
47.561,6.581
47.866,6.678
48.171,6.778
48.476,6.879
48.780,6.981
49.085,7.084
49.390,7.189
49.695,7.302
50.000,7.415
50.305,7.529
50.610,7.647
50.915,7.765
51.220,7.883
51.524,8.001
51.829,8.122
52.134,8.245
52.439,8.367
52.744,8.491
53.049,8.616
53.354,8.741
53.659,8.865
53.963,8.990
54.268,9.115
54.573,9.240
54.878,9.365
55.183,9.490
55.488,9.616
55.793,9.742
56.098,9.867
56.402,9.994
56.707,10.146
57.012,10.300
57.317,10.453
57.622,10.609
57.927,10.766
58.232,10.929
58.537,11.097
58.841,11.267
59.146,11.439
59.451,11.612
59.756,11.785
60.061,11.958
60.366,12.134
60.671,12.321
60.976,12.507
61.280,12.697
61.585,12.890
61.890,13.083
62.195,13.278
62.500,13.472
62.805,13.667
63.110,13.863
63.415,14.060
63.720,14.258
64.024,14.458
64.329,14.657
64.634,14.862
64.939,15.068
65.244,15.273
65.549,15.478
65.854,15.685
66.159,15.892
66.463,16.100
66.768,16.307
67.073,16.515
67.378,16.728
67.683,16.942
67.988,17.155
68.293,17.369
68.598,17.583
68.902,17.801
69.207,18.021
69.512,18.244
69.817,18.467
70.122,18.692
70.427,18.917
70.732,19.142
71.037,19.367
71.341,19.593
71.646,19.819
71.951,20.045
72.256,20.272
72.561,20.502
72.866,20.733
73.171,20.964
73.476,21.195
73.780,21.426
74.085,21.657
74.390,21.889
74.695,22.123
75.000,22.359
75.305,22.596
75.610,22.833
75.915,23.072
76.220,23.311
76.524,23.553
76.829,23.795
77.134,24.039
77.439,24.284
77.744,24.528
78.049,24.772
78.354,25.021
78.659,25.273
78.963,25.526
79.268,25.783
79.573,26.041
79.878,26.302
80.183,26.562
80.488,26.825
80.793,27.089
81.098,27.355
81.402,27.622
81.707,27.889
82.012,28.166
82.317,28.443
82.622,28.721
82.927,28.998
83.232,29.276
83.537,29.562
83.841,29.852
84.146,30.142
84.451,30.433
84.756,30.724
85.061,31.014
85.366,31.305
85.671,31.601
85.976,31.898
86.280,32.205
86.585,32.517
86.890,32.837
87.195,33.158
87.500,33.479
87.805,33.826
88.110,34.186
88.415,34.547
88.720,34.910
89.024,35.275
89.329,35.654
89.634,36.036
89.939,36.431
90.244,36.829
90.549,37.275
90.854,37.755
91.159,38.261
91.463,38.771
91.768,39.292
92.073,39.820
92.378,40.360
92.683,40.905
92.988,41.453
93.293,42.015
93.598,42.613
93.902,43.215
94.207,43.822
94.512,44.457
94.817,45.092
95.122,45.803
95.427,46.562
95.732,47.401
96.037,48.288
96.341,49.197
96.646,50.239
96.951,51.304
97.256,52.370
97.561,53.543
97.866,54.755
98.171,56.556
98.476,58.586
98.780,60.626
99.085,65.720
99.390,72.610
99.695,84.780
100,100


==> results/lorenz__0x7d56485e026d5d3881f778e99969d2b1f90c50af.csv <==
0.000,0.000
1.031,0.000
2.062,0.000
3.093,0.000
4.124,0.000
5.155,0.001
6.186,0.001
7.216,0.002
8.247,0.002
9.278,0.003
10.309,0.004
11.340,0.005
12.371,0.005
13.402,0.006
14.433,0.007
15.464,0.008
16.495,0.009
17.526,0.010
18.557,0.011
19.588,0.012
20.619,0.013
21.649,0.015
22.680,0.016
23.711,0.018
24.742,0.019
25.773,0.021
26.804,0.023
27.835,0.025
28.866,0.027
29.897,0.030
30.928,0.032
31.959,0.035
32.990,0.037
34.021,0.041
35.052,0.045
36.082,0.051
37.113,0.057
38.144,0.064
39.175,0.070
40.206,0.078
41.237,0.085
42.268,0.092
43.299,0.100
44.330,0.108
45.361,0.116
46.392,0.125
47.423,0.134
48.454,0.144
49.485,0.155
50.515,0.167
51.546,0.183
52.577,0.199
53.608,0.217
54.639,0.247
55.670,0.278
56.701,0.308
57.732,0.339
58.763,0.385
59.794,0.433
60.825,0.482
61.856,0.534
62.887,0.591
63.918,0.649
64.948,0.717
65.979,0.797
67.010,0.882
68.041,0.966
69.072,1.050
70.103,1.137
71.134,1.235
72.165,1.332
73.196,1.440
74.227,1.611
75.258,1.804
76.289,1.997
77.320,2.205
78.351,2.486
79.381,2.776
80.412,3.066
81.443,3.442
82.474,3.863
83.505,4.320
84.536,4.788
85.567,5.715
86.598,6.823
87.629,7.960
88.660,9.392
89.691,10.882
90.722,12.398
91.753,14.083
92.784,16.610
93.814,19.137
94.845,22.507
95.876,27.394
96.907,32.541
97.938,45.831
98.969,65.876
100,100


==> results/lorenz__0x9758da9b4d001ed2d0df46d25069edf53750767a.csv <==
0.000,0.000
0.971,0.798
1.942,1.602
2.913,2.406
3.883,3.247
4.854,4.088
5.825,4.966
6.796,5.843
7.767,6.721
8.738,7.598
9.709,8.476
10.680,9.353
11.650,10.231
12.621,11.108
13.592,11.986
14.563,12.863
15.534,13.741
16.505,14.618
17.476,15.495
18.447,16.373
19.417,17.271
20.388,18.168
21.359,19.070
22.330,19.972
23.301,20.874
24.272,21.776
25.243,22.678
26.214,23.580
27.184,24.482
28.155,25.384
29.126,26.286
30.097,27.188
31.068,28.089
32.039,28.991
33.010,29.893
33.981,30.795
34.951,31.697
35.922,32.599
36.893,33.501
37.864,34.403
38.835,35.305
39.806,36.207
40.777,37.109
41.748,38.011
42.718,38.913
43.689,39.815
44.660,40.716
45.631,41.618
46.602,42.520
47.573,43.422
48.544,44.324
49.515,45.226
50.485,46.128
51.456,47.030
52.427,47.932
53.398,48.834
54.369,49.736
55.340,50.638
56.311,51.540
57.282,52.441
58.252,53.343
59.223,54.245
60.194,55.147
61.165,56.049
62.136,56.951
63.107,57.853
64.078,58.755
65.049,59.657
66.019,60.559
66.990,61.461
67.961,62.363
68.932,63.265
69.903,64.167
70.874,65.068
71.845,65.970
72.816,66.872
73.786,67.774
74.757,68.676
75.728,69.578
76.699,70.480
77.670,71.418
78.641,72.356
79.612,73.294
80.583,74.232
81.553,75.170
82.524,76.111
83.495,77.067
84.466,78.066
85.437,79.065
86.408,80.065
87.379,81.065
88.350,82.065
89.320,83.064
90.291,84.064
91.262,85.064
92.233,86.064
93.204,87.064
94.175,88.063
95.146,89.063
96.117,90.063
97.087,91.066
98.058,92.870
99.029,96.392
100,100


==> results/lorenz__0xa9e2320d9e6c17eb45a921cb2698b42256f5e142.csv <==
0.000,0.000
33.333,5.743
66.667,52.702
100,100


==> results/lorenz__0xa9e4e3b1da2462752aea980698c335e70e9ab26c.csv <==
0.000,0.000
0.565,0.000
1.130,0.000
1.695,0.000
2.260,0.000
2.825,0.001
3.390,0.003
3.955,0.005
4.520,0.008
5.085,0.011
5.650,0.017
6.215,0.024
6.780,0.031
7.345,0.038
7.910,0.047
8.475,0.056
9.040,0.066
9.605,0.076
10.169,0.086
10.734,0.098
11.299,0.109
11.864,0.120
12.429,0.132
12.994,0.144
13.559,0.157
14.124,0.169
14.689,0.182
15.254,0.194
15.819,0.207
16.384,0.220
16.949,0.232
17.514,0.245
18.079,0.258
18.644,0.272
19.209,0.285
19.774,0.298
20.339,0.311
20.904,0.324
21.469,0.338
22.034,0.351
22.599,0.365
23.164,0.378
23.729,0.392
24.294,0.405
24.859,0.419
25.424,0.433
25.989,0.447
26.554,0.460
27.119,0.474
27.684,0.489
28.249,0.503
28.814,0.517
29.379,0.532
29.944,0.546
30.508,0.561
31.073,0.576
31.638,0.591
32.203,0.606
32.768,0.621
33.333,0.636
33.898,0.651
34.463,0.666
35.028,0.681
35.593,0.696
36.158,0.711
36.723,0.726
37.288,0.742
37.853,0.757
38.418,0.774
38.983,0.790
39.548,0.807
40.113,0.824
40.678,0.843
41.243,0.863
41.808,0.882
42.373,0.903
42.938,0.924
43.503,0.947
44.068,0.971
44.633,0.997
45.198,1.023
45.763,1.049
46.328,1.076
46.893,1.103
47.458,1.129
48.023,1.156
48.588,1.185
49.153,1.213
49.718,1.242
50.282,1.270
50.847,1.300
51.412,1.329
51.977,1.359
52.542,1.389
53.107,1.422
53.672,1.463
54.237,1.503
54.802,1.545
55.367,1.586
55.932,1.629
56.497,1.672
57.062,1.717
57.627,1.763
58.192,1.811
58.757,1.860
59.322,1.913
59.887,1.967
60.452,2.022
61.017,2.079
61.582,2.145
62.147,2.215
62.712,2.288
63.277,2.363
63.842,2.448
64.407,2.546
64.972,2.649
65.537,2.772
66.102,2.904
66.667,3.038
67.232,3.172
67.797,3.307
68.362,3.449
68.927,3.594
69.492,3.760
70.056,3.945
70.621,4.146
71.186,4.349
71.751,4.597
72.316,4.865
72.881,5.141
73.446,5.422
74.011,5.709
74.576,6.002
75.141,6.311
75.706,6.630
76.271,7.006
76.836,7.494
77.401,8.003
77.966,8.542
78.531,9.180
79.096,9.837
79.661,10.510
80.226,11.195
80.791,11.892
81.356,12.614
81.921,13.421
82.486,14.425
83.051,15.474
83.616,16.526
84.181,17.677
84.746,18.946
85.311,20.217
85.876,21.519
86.441,22.857
87.006,24.195
87.571,25.562
88.136,26.946
88.701,28.367
89.266,30.048
89.831,31.835
90.395,33.860
90.960,35.950
91.525,38.113
92.090,40.343
92.655,42.587
93.220,44.959
93.785,47.572
94.350,50.248
94.915,53.093
95.480,55.949
96.045,59.215
96.610,63.782
97.175,68.355
97.740,73.322
98.305,78.549
98.870,83.805
99.435,89.159
100,100


==> results/lorenz__0xba6284ca128d72b25f1353fadd06aa145d9095af.csv <==
0.000,0.000
2.222,0.006
4.444,0.016
6.667,0.027
8.889,0.038
11.111,0.049
13.333,0.063
15.556,0.080
17.778,0.108
20.000,0.136
22.222,0.166
24.444,0.203
26.667,0.260
28.889,0.322
31.111,0.394
33.333,0.492
35.556,0.592
37.778,0.699
40.000,0.816
42.222,0.939
44.444,1.069
46.667,1.543
48.889,2.056
51.111,2.659
53.333,3.309
55.556,3.958
57.778,4.608
60.000,5.270
62.222,5.954
64.444,7.041
66.667,8.145
68.889,9.308
71.111,10.649
73.333,12.403
75.556,14.351
77.778,16.429
80.000,20.249
82.222,25.272
84.444,30.805
86.667,36.414
88.889,43.747
91.111,51.316
93.333,61.530
95.556,73.745
97.778,86.521
100,100


==> results/lorenz__0xf45717552f12ef7cb65e95476f217ea008167ae3.csv <==
0.000,0.000
2.439,0.000
4.878,0.000
7.317,0.000
9.756,0.000
12.195,0.022
14.634,0.046
17.073,0.069
19.512,0.092
21.951,0.116
24.390,0.145
26.829,0.176
29.268,0.207
31.707,0.239
34.146,0.270
36.585,0.305
39.024,0.340
41.463,0.384
43.902,0.447
46.341,0.516
48.780,0.595
51.220,0.681
53.659,0.774
56.098,0.879
58.537,0.991
60.976,1.169
63.415,1.384
65.854,1.612
68.293,1.864
70.732,2.121
73.171,2.473
75.610,2.863
78.049,3.283
80.488,3.731
82.927,4.383
85.366,5.399
87.805,9.123
90.244,12.869
92.683,19.896
95.122,27.869
97.561,61.962
100,100


==> results/lorenz__0xfd2487cc0e5dce97f08be1bc8ef1dce8d5988b4d.csv <==
0.000,0.000
0.465,0.000
0.930,0.000
1.395,0.000
1.860,0.000
2.326,0.000
2.791,0.000
3.256,0.001
3.721,0.001
4.186,0.002
4.651,0.002
5.116,0.004
5.581,0.008
6.047,0.016
6.512,0.028
6.977,0.040
7.442,0.055
7.907,0.070
8.372,0.085
8.837,0.103
9.302,0.120
9.767,0.138
10.233,0.156
10.698,0.173
11.163,0.191
11.628,0.209
12.093,0.227
12.558,0.245
13.023,0.263
13.488,0.281
13.953,0.299
14.419,0.317
14.884,0.337
15.349,0.356
15.814,0.376
16.279,0.395
16.744,0.416
17.209,0.437
17.674,0.459
18.140,0.480
18.605,0.502
19.070,0.524
19.535,0.547
20.000,0.571
20.465,0.595
20.930,0.619
21.395,0.644
21.860,0.668
22.326,0.694
22.791,0.720
23.256,0.746
23.721,0.773
24.186,0.803
24.651,0.833
25.116,0.864
25.581,0.895
26.047,0.926
26.512,0.960
26.977,0.994
27.442,1.030
27.907,1.065
28.372,1.100
28.837,1.136
29.302,1.171
29.767,1.207
30.233,1.242
30.698,1.277
31.163,1.313
31.628,1.351
32.093,1.388
32.558,1.425
33.023,1.464
33.488,1.503
33.953,1.543
34.419,1.583
34.884,1.625
35.349,1.666
35.814,1.709
36.279,1.752
36.744,1.797
37.209,1.842
37.674,1.887
38.140,1.932
38.605,1.977
39.070,2.023
39.535,2.068
40.000,2.114
40.465,2.161
40.930,2.207
41.395,2.254
41.860,2.301
42.326,2.349
42.791,2.398
43.256,2.447
43.721,2.496
44.186,2.545
44.651,2.594
45.116,2.644
45.581,2.695
46.047,2.747
46.512,2.799
46.977,2.851
47.442,2.904
47.907,2.958
48.372,3.012
48.837,3.068
49.302,3.125
49.767,3.182
50.233,3.240
50.698,3.298
51.163,3.357
51.628,3.415
52.093,3.474
52.558,3.533
53.023,3.597
53.488,3.661
53.953,3.727
54.419,3.794
54.884,3.862
55.349,3.933
55.814,4.004
56.279,4.075
56.744,4.149
57.209,4.223
57.674,4.300
58.140,4.379
58.605,4.460
59.070,4.542
59.535,4.631
60.000,4.720
60.465,4.809
60.930,4.898
61.395,4.988
61.860,5.080
62.326,5.177
62.791,5.282
63.256,5.388
63.721,5.494
64.186,5.602
64.651,5.724
65.116,5.855
65.581,5.994
66.047,6.136
66.512,6.289
66.977,6.445
67.442,6.604
67.907,6.770
68.372,6.947
68.837,7.124
69.302,7.301
69.767,7.494
70.233,7.688
70.698,7.884
71.163,8.086
71.628,8.289
72.093,8.496
72.558,8.704
73.023,8.918
73.488,9.146
73.953,9.382
74.419,9.620
74.884,9.880
75.349,10.141
75.814,10.406
76.279,10.693
76.744,10.990
77.209,11.308
77.674,11.638
78.140,11.979
78.605,12.333
79.070,12.720
79.535,13.124
80.000,13.598
80.465,14.075
80.930,14.553
81.395,15.074
81.860,15.669
82.326,16.283
82.791,16.897
83.256,17.563
83.721,18.275
84.186,19.012
84.651,19.756
85.116,20.500
85.581,21.276
86.047,22.076
86.512,22.923
86.977,23.789
87.442,24.656
87.907,25.549
88.372,26.524
88.837,27.590
89.302,28.780
89.767,30.001
90.233,31.244
90.698,32.583
91.163,34.186
91.628,35.793
92.093,37.644
92.558,39.586
93.023,41.541
93.488,43.549
93.953,45.601
94.419,47.734
94.884,50.170
95.349,52.723
95.814,55.700
96.279,58.753
96.744,61.955
97.209,65.378
97.674,69.159
98.140,73.024
98.605,77.931
99.070,83.513
99.535,90.737
100,100


==> results/out__0x43bbc7fafb860d974037b8f7dd06b6f6fe799b3e.csv <==
2016-04-04,49890.33425194476
2016-04-05,833.5125
2016-04-06,132.8958333333334


==> results/out__0x7011f3edc7fa43c81440f9f43a6458174113b162.csv <==
2015-09-07,13.209958333333336
2015-09-08,33.19185
2015-09-09,19.973234833333336
2015-09-10,9.719999999999999
2015-09-11,2.8556730375
2015-09-13,7.184166666666669
2015-09-14,13.91395833333334
2015-09-17,2.419875
2015-09-19,2.3354999999999997
2015-09-20,5.88791666708335e-07
2015-09-21,2.6066249999999997
2015-09-22,2.382750000000001
2015-09-23,7.219124999999999
2015-09-24,2.3174999999999994
2015-10-01,1.8899999999999995
2015-10-05,4.939499999999999
2015-10-08,3.2939999999999996
2015-10-10,1.7460000000000002
2015-10-12,1.723500000000001
2015-10-13,4.037333333333333
2015-10-14,0.5666666666666667
2015-10-17,1.4321249999999996
2015-10-18,1.4208749999999994
2015-10-19,1.345966666666667
2015-11-01,2.5627500000000007
2015-11-02,2.774249999999999
2015-11-13,2.368125
2015-11-14,2.418489077083334
2015-11-15,2.4176250000000006
2015-11-16,2.229750000000001
2015-11-17,2.5638750000000003
2015-11-18,2.68425
2015-11-19,2.628000000000001
2015-11-23,2.6336250000000003
2015-11-24,2.585250000000001
2015-11-26,2.3287500000000008
2015-12-03,2.18475
2015-12-08,2.1487499999999993
2015-12-12,7.091666666666665
2015-12-13,14.8025
2015-12-14,13.173749999999998
2015-12-20,5.334749999999999
2015-12-22,2.4333750000000003
2015-12-26,2.4547500000000015
2015-12-28,4.7565
2015-12-29,2.3782500000000004
2016-01-03,0.9912499999999996
2016-01-07,2.5818750000000006
2016-01-08,0.9908541666666665
2016-01-11,2.871
2016-01-15,1.2462500000000002e-18
2016-01-16,3.3963749999999995
2016-01-20,5.280770833333335
2016-01-22,16.735500000000005
2016-01-24,15.823666666666671
2016-01-26,13.8555
2016-01-28,45.91912500000002
2016-01-29,36.23707500000001
2016-01-30,40.148999999999994
2016-01-31,39.015000000000015
2016-02-03,6.398999999999999
2016-02-05,9.36220625
2016-02-07,9.893362499999999
2016-02-09,19.05525
2016-02-10,43.25325000000001
2016-02-11,133.33481874999998
2016-02-12,123.471
2016-02-13,26.55225
2016-02-14,26.361000000000004
2016-02-15,87.21675
2016-02-16,106.28258333333329
2016-02-17,11.028375000000002
2016-02-18,21.863249999999997
2016-02-19,88.87008333333333
2016-02-20,228.092625
2016-02-21,11.892375000000003
2016-02-23,15.859295833333336
2016-02-24,15.591374999999998
2016-02-25,95.925625
2016-02-26,32.307750000000006
2016-02-27,234.73799999999997
2016-03-01,526.4696250000002
2016-03-02,21.378375
2016-03-04,25.002000000000002
2016-03-05,29.581875
2016-03-06,29.613374999999998
2016-03-08,25.884000000000004
2016-03-10,62.81775
2016-03-11,29.902500000000003
2016-03-12,34.52512500000001
2016-03-13,38.265750000000004
2016-03-15,34.38225
2016-03-16,35.805375000000005
2016-03-18,27.469125
2016-03-21,29.658375000000003
2016-03-25,29.1375
2016-03-26,29.441249999999993
2016-03-28,30.368250000000007
2016-03-30,55.45804166666667
2016-04-01,409.10512500000004
2016-04-04,30.620250000000006
2016-04-07,28.162125000000003
2016-04-12,42.664500000000004
2016-04-14,22.69125
2016-04-30,30.534249999999997
2016-05-07,25.191000000000003
2016-05-10,25.297874999999994
2016-05-17,63.46349999999999
2016-05-18,35.083125
2016-05-23,75.76200000000001
2016-05-25,33.510375
2016-06-08,39.29512499999999
2016-06-10,38.30287500000001
2016-06-20,31.694625000000006
2016-06-23,0
2016-06-24,1269.0435
2016-06-25,0
2016-07-04,11.547499999999998
2016-07-05,28.271250000000002
2016-07-19,30.538124999999994
2016-07-29,12.606825


==> results/out__0x9758da9b4d001ed2d0df46d25069edf53750767a.csv <==
2016-04-15,16.73583333333333
2016-04-18,109.00999999999995
2016-04-19,9.053749999999999
2016-04-20,43.23958333333334
2016-04-21,560.3949999999985
2016-04-22,120.74375000000005
2016-04-23,24.187499999999996
2016-04-26,14.759166666666669
2016-04-30,8.252499999999998
2016-05-02,9.562916666666668
2016-05-05,9.558333333333334
2016-05-11,9.672083333333333


==> results/out__0xa9e4e3b1da2462752aea980698c335e70e9ab26c.csv <==
2016-03-03,82.68749999999997
2016-03-06,65.80749999999999
2016-03-07,61.1975
2016-03-09,216.6016070833333
2016-03-10,6857.837033333333
2016-03-11,53756.9425
2016-03-12,5680.974926734337
2016-03-13,1062.9375
2016-03-14,2167.844065793479
2016-03-18,3082.64625
2016-03-25,1422.732406054255
2016-04-01,1748.3124999999998
2016-04-03,867.1562500000001
2016-04-05,1659.6958549499252
2016-04-10,3845.0465625
2016-05-10,125.58464803333332


==> results/out__0xb336a86e2feb1e87a328fcb7dd4d04de3df254d0.csv <==
2016-02-06,21.753528890157355
2016-02-07,631.37618775
2016-02-19,452.428082025


==> results/out__0xca7c390f8f843a8c3036841fde755e5d0acb97da.csv <==
2016-03-08,1.4427933333333336
2016-03-12,2.301675000000001
2016-03-13,10.2042
2016-03-14,270.989265
2016-03-16,5790.523312607903
2016-03-17,232.60308750000002
2016-03-21,68.22886514145334
2016-03-24,821.3399999999999
2016-03-26,54.95699999999999
2016-03-31,51758.153510259275
2016-04-01,1846.2179999999998
2016-04-03,374.61150000000015
2016-04-04,63.93667514478627
2016-04-16,22.56628577032625
2016-05-17,18.383350189224434
2016-05-29,3.9141783333333335
2016-06-01,15.2754575
2016-07-18,113.61661000000002
2016-07-19,1628.6999999999996
2016-08-21,3.3301250000000002
2016-12-02,0.8927799999999999


==> results/out__0xf45717552f12ef7cb65e95476f217ea008167ae3.csv <==
2016-03-08,0.4793333333333334
2016-03-10,102.9513125
2016-03-11,551.5350000000001
2016-03-12,3868.5402562500017
2016-03-13,1311.2397000000003
2016-03-14,7523.1247500000045
2016-03-15,6500.690210000002
2016-03-16,458.8392500000002
2016-03-17,447.5815625
2016-03-18,584.4829548749999
2016-03-19,7.9415625000000025
2016-03-20,6.163500000000002
2016-03-21,3.295375
2016-03-22,4.632666666666666
2016-03-23,4.731833333333333
2016-03-24,633.686625
2016-03-25,4.856249999999999
2016-03-26,4.9068749999999985
2016-03-27,1.6053750000000002
2016-03-28,5.061375000000002
2016-03-29,1.7419375
2016-03-30,3.539875
2016-03-31,4.130291666666668
2016-04-01,3.4989560833333333
2016-04-02,4.034333333333334
2016-04-03,5.2144995833333345
2016-04-04,1.1340833333333336
2016-04-05,2.68875
2016-04-06,2.657916666666668
2016-04-07,577.4278666666668
2016-04-08,1.4864375
2016-04-09,4.350375
2016-04-10,5.18375
2016-04-11,2.645333333333333
2016-04-12,3.9504166666666674
2016-04-13,2.341
2016-04-14,3.7818750000000008
2016-04-15,2.091979166666666
2016-04-16,2.0740624999999997
2016-04-17,2.3154166666666667
2016-04-18,3.179458333333333
2016-04-19,3.6215
2016-04-20,477.7973958333334
2016-04-21,20.80254166666667
2016-04-22,19.319000000000003
2016-04-23,19.753124999999997
2016-04-24,19.739
2016-04-25,10.215833333333334
2016-06-16,0
2016-06-17,19158.639532583333
2016-06-18,0


==> results/out__0xfd2487cc0e5dce97f08be1bc8ef1dce8d5988b4d.csv <==
2016-02-16,8.656499999999998
2016-02-17,731.7367658333337
2016-02-18,8572.796933124999
2016-02-19,2069.3823158333335
2016-02-20,2401.775325
2016-02-21,413.2600312500001
2016-02-23,2.8370833333333336
2016-02-26,2153.8500000000004
2016-02-27,2072.327741910001
2016-02-28,794.1555000000001
2016-03-02,1034.71335
2016-03-05,0.1095625
2016-03-09,1806.7919041666664
2016-03-10,460.6635
2016-03-11,259.15500000000003
2016-03-12,69.05025000000002
2016-03-13,51.021
2016-03-19,30.732094436875
2016-03-25,796.425
2016-03-27,38.529
2016-03-28,5.623750000000001
2016-03-29,33.90971666666667
2016-04-01,654.0029122916667
2016-04-14,756.375
2016-05-04,4.775625
2016-05-13,5.296458333333335
2016-06-10,2.8372500000000005
2016-08-09,71.79726125
2016-08-10,3.6645000000000016


==> results/out__tot.csv <==
2015-09-07,13.209958333333336
2015-09-08,33.19185
2015-09-09,19.973234833333336
2015-09-10,9.719999999999999
2015-09-11,2.8556730375
2015-09-13,7.184166666666669
2015-09-14,13.91395833333334
2015-09-17,2.419875
2015-09-19,2.3354999999999997
2015-09-20,5.88791666708335e-07
2015-09-21,2.6066249999999997
2015-09-22,2.382750000000001
2015-09-23,7.219124999999999
2015-09-24,2.3174999999999994
2015-10-01,1.8899999999999995
2015-10-05,4.939499999999999
2015-10-08,3.2939999999999996
2015-10-10,1.7460000000000002
2015-10-12,1.723500000000001
2015-10-13,4.037333333333333
2015-10-14,0.5666666666666667
2015-10-17,1.4321249999999996
2015-10-18,1.4208749999999994
2015-10-19,1.345966666666667
2015-11-01,2.5627500000000007
2015-11-02,2.774249999999999
2015-11-13,2.368125
2015-11-14,2.418489077083334
2015-11-15,2.4176250000000006
2015-11-16,2.229750000000001
2015-11-17,2.5638750000000003
2015-11-18,2.68425
2015-11-19,2.628000000000001
2015-11-23,2.6336250000000003
2015-11-24,2.585250000000001
2015-11-26,2.3287500000000008
2015-12-03,2.18475
2015-12-08,2.1487499999999993
2015-12-12,7.091666666666665
2015-12-13,14.8025
2015-12-14,13.173749999999998
2015-12-20,5.334749999999999
2015-12-22,2.4333750000000003
2015-12-26,2.4547500000000015
2015-12-28,4.7565
2015-12-29,2.3782500000000004
2016-01-03,0.9912499999999996
2016-01-07,2.5818750000000006
2016-01-08,0.9908541666666665
2016-01-11,2.871
2016-01-15,1.2462500000000002e-18
2016-01-16,3.3963749999999995
2016-01-20,5.280770833333335
2016-01-22,16.735500000000005
2016-01-24,15.823666666666671
2016-01-26,13.8555
2016-01-28,45.91912500000002
2016-01-29,36.23707500000001
2016-01-30,40.148999999999994
2016-01-31,39.015000000000015
2016-02-03,6.398999999999999
2016-02-05,9.36220625
2016-02-06,21.753528890157355
2016-02-07,641.2695502500001
2016-02-09,19.05525
2016-02-10,43.25325000000001
2016-02-11,133.33481874999998
2016-02-12,123.471
2016-02-13,26.55225
2016-02-14,26.361000000000004
2016-02-15,87.21675
2016-02-16,114.93908333333329
2016-02-17,742.7651408333337
2016-02-18,8594.660183125
2016-02-19,16682.1141645
2016-02-20,7129.420630976251
2016-02-21,458.03262083333345
2016-02-22,804.1093829763391
2016-02-23,18.69637916666667
2016-02-24,98.16791666666666
2016-02-25,212.02657499999998
2016-02-26,2186.1577500000003
2016-02-27,2959.714510110001
2016-02-28,795.4343333333334
2016-02-29,98.62466045833334
2016-03-01,584.3422860000001
2016-03-02,1085.3435931952083
2016-03-03,101.63947499999996
2016-03-04,48.3372
2016-03-05,70.81024375
2016-03-06,146.97008333333332
2016-03-07,260.27092758333333
2016-03-08,974.8729266666667
2016-03-09,2023.3935112499996
2016-03-10,7585.529482250001
2016-03-11,54597.534999999996
2016-03-12,9655.392232984337
2016-03-13,2554.4514000000004
2016-03-14,9961.958080793484
2016-03-15,15295.260877357625
2016-03-16,8315.447790255706
2016-03-17,2044.5938934691656
2016-03-18,3710.8763298749996
2016-03-19,99.99204931187501
2016-03-20,19.671837500000002
2016-03-21,6566.867279479059
2016-03-22,586.8147724502546
2016-03-23,3957.127537156577
2016-03-24,3812.296506279882
2016-03-25,3396.682262271436
2016-03-26,7626.422951473422
2016-03-27,794.2431832112941
2016-03-28,5605.794122849082
2016-03-29,1897.1971294049747
2016-03-30,878.1357412050793
2016-03-31,51940.45591081345
2016-04-01,4928.691928336752
2016-04-02,2322.7838722532288
2016-04-03,8714.876841093903
2016-04-04,56189.60576319877
2016-04-05,10660.540073617052
2016-04-06,14725.860586909732
2016-04-07,7207.422549672143
2016-04-08,8006.984129938801
2016-04-09,2456.6792281548237
2016-04-10,8494.317872716683
2016-04-11,632.9060663073258
2016-04-12,2254.7695098418603
2016-04-13,286.77716757944006
2016-04-14,1399.5989122167
2016-04-15,291.9492032650345
2016-04-16,112.73834059075686
2016-04-17,32.7946355
2016-04-18,177.31233300587806
2016-04-19,225.44476894023035
2016-04-20,1036.9855241666662
2016-04-21,907.4484647175088
2016-04-22,560.8723881235313
2016-04-23,241.93377590736594
2016-04-24,37.42185416666667
2016-04-25,21.30079841191667
2016-04-26,167.76228179166668
2016-04-27,58.38805340276761
2016-04-28,196.731426875
2016-04-29,0.6805283333333334
2016-04-30,113.05924999999998
2016-05-01,0.22284800000000002
2016-05-02,21.551626527777785
2016-05-04,4.8740028749999995
2016-05-05,86.74942608333335
2016-05-07,83.97
2016-05-08,0.14734662499999998
2016-05-10,202.58388386666664
2016-05-11,11.876351124999998
2016-05-13,124.57270000000004
2016-05-16,0.1196782967916667
2016-05-17,120.16000018922442
2016-05-18,41.954220000000014
2016-05-22,0.07011666666666666
2016-05-23,75.76200000000001
2016-05-25,34.022959625000006
2016-05-29,3.9141783333333335
2016-06-01,15.852622833333333
2016-06-04,13.915735000000003
2016-06-05,7.188447249999999
2016-06-08,39.29512499999999
2016-06-10,48.3183675
2016-06-15,3.2418870416666667
2016-06-16,76.94506170208334
2016-06-17,19158.839915291665
2016-06-20,31.694625000000006
2016-06-24,1269.0435
2016-06-28,63.21662302083334
2016-07-04,11.547499999999998
2016-07-05,28.271250000000002
2016-07-07,38.829991666666665
2016-07-18,113.61661000000002
2016-07-19,1659.2381249999996
2016-07-24,6.048539304166669
2016-07-25,2661.9166666666674
2016-07-27,428.5716991118577
2016-07-29,12.606825
2016-07-31,151.85650655000003
2016-08-01,223.92542383333335
2016-08-04,120.35592333333337
2016-08-09,76.23423625000001
2016-08-10,3.6645000000000016
2016-08-13,0.06995366587500003
2016-08-14,15.734357099999999
2016-08-18,7.080720500000001
2016-08-21,25.674375716666667
2016-08-22,17.041281249999997
2016-08-23,22.362415833333337
2016-08-25,0.36328229166666653
2016-08-26,30.228675749999997
2016-09-08,586.6062500000003
2016-09-29,0.06593541666666666
2016-10-17,0.06435675000000002
2016-10-30,6.963839521739132
2016-11-03,0.2513708333333333
2016-11-12,11.844300000000004
2016-11-13,11.312461458333335
2016-11-14,13.634390625
2016-11-15,12.458136250000003
2016-11-16,11.437287083333334
2016-11-17,9.100000000000001
2016-11-18,11.971169791666672
2016-11-19,11.711828333333333
2016-11-20,11.412864583333334
2016-11-21,10.11344916666667
2016-11-22,12.76020625
2016-11-23,11.921835625000003
2016-11-24,2863.2891666666665
2016-11-25,1418.398069210125
2016-11-26,43.70415588725
2016-11-27,1012.797009
2016-11-28,25.41887062499999
2016-11-29,204.3119242694549
2016-11-30,11.61959316875
2016-12-01,1779.16260335625
2016-12-02,38.264391374999995
2016-12-03,15.702758333333328
2016-12-04,12.874468750000004
2016-12-07,27.849000000000007
2016-12-08,12.089850208333331
2016-12-10,11.945585833333336
2016-12-12,21.571825000000008
2016-12-13,11.754721874999998
2016-12-14,13.423818750000002
2016-12-16,2.998162500000001
2016-12-17,0.5165718750000001
2017-01-02,16.461666666666666
2017-01-05,10.548750000000002
2017-01-12,9.602916666666667
2017-01-29,1.2069729166666665
2017-02-06,11.267083333333336
2017-02-15,3.6726970000000008
2017-02-17,8.028971666666667
2017-02-28,79.10266254166665
2017-03-02,0.18705658333333333


==> results/ponzi.csv <==
Government,0xf45717552f12ef7cb65e95476f217ea008167ae3,505,849,2937,2938,36088,73,45757,41,1354
EthereumPyramid,0x7011f3edc7fa43c81440f9f43a6458174113b162,965,340,986,916,4875,13,5112,328,1305
ProtectTheCastle2,0x7d56485e026d5d3881f778e99969d2b1f90c50af,541,749,1143,1137,12001,77,12092,97,1290
TreasureChest,0x4865e85c72a27ca6c362da75ba6707c07464b953,72,1197,87,87,962,82,961,16,1269
ZeroPonzi,0x43bbc7fafb860d974037b8f7dd06b6f6fe799b3e,625,499,4489,4489,51951,24,51935,46,1124
EthDig,0xa9e2320d9e6c17eb45a921cb2698b42256f5e142,591,333,472,471,6382,27,6352,3,924
Ethstick,0xba6284ca128d72b25f1353fadd06aa145d9095af,228,360,788,788,8238,62,8219,45,588
Doubler2,0xfd2487cc0e5dce97f08be1bc8ef1dce8d5988b4d,379,164,4857,4825,24252,62,24231,215,543
DynamicPyramid,0xa9e4e3b1da2462752aea980698c335e70e9ab26c,376,143,7473,7437,83830,7,83408,177,519
Etheramid1,0x9758da9b4d001ed2d0df46d25069edf53750767a,110,382,110,940,940,21,103,492,
DianaEthereum-x1.8,0xca7c390f8f843a8c3036841fde755e5d0acb97da,272,165,5307,5303,63340,36,63363,122,437
Rubixi,0xe82719202e5965cf5d9b6673b7503a3b92de20be,286,61,1367,16599,16498,57,107,347,
PiggyBank2,0xdcb13fa157eebf22ddc8c9aa1d6e394810de6fa3,126,194,315,313,3822,49,3744,38,320
LittleCactus,0x1213c29b5e1a6f33e0d044f850a57b665e3cde21,120,199,806,803,8716,6,8577,50,319
WealthRedistributionProject,0x3325439082ff8ba7371dfdaa1af297bbfcac21b2,24,213,41,40,475,25,463,18,237
EthDigProxy,0x25db0f59bf166c49d1f859c9cb5928cbbf685981,116,100,998,998,14729,93,14729,45,216
GreedPit,0x446d1696a5527018453cda3d67aa4c2cd189b9f6,144,66,918,895,9967,78,9792,62,210
Etheramid2,0xfeeb8a968f0d7fd58e29fbfc525051f50ee2fedc,103,103,0,0,1,0,206,,
Doubler,0x7fd6d3537b39842cfe16e813851296d4745b51a7,146,52,2976,2950,13812,93,13500,90,198
BetOnHashV81,0x7753a9d834844cfde5c211ec3912b49f0d8b8e11,116,61,10,10,116,46,115,10,177
ShinySquirrels1,0x294308484f47ff5a833a284ac6949eb02728fbe4,76,99,84,84,761,38,754,23,175
Goodfellas,0x5e84c1a6e8b7cd42041004de5cd911d537c5c007,161,0,0,0,4,0,161,,
TheGame2,0xb5aff01f3e820735fac9abb594dc9993cb9e5bd2,66,82,118,107,1254,47,1145,23,148
SmartRevshare2,0xba69e7c96e9541863f009e713caf26d4ad2241a0,19,109,22,1,229,51,16,7,128
TheRun,0xcac337492149bdb66b088bf5914bedfbf78ccc18,72,43,263,263,2221,25,2221,12,115
Theultimatepyramid2,0x0f26c26318872e8fa85dee5d30cba45ed53b3d3e,46,68,150,150,1681,56,1673,15,114
NanoPyramid2,0xe19e5f100d6a31169b5dca265c9285059c41d4f6,55,46,16,16,137,5,135,20,101
TheGame1,0x3e84512f277a5081b9209831c51bce665035d9db,30,68,109,101,918,37,845,10,98
Fairandeasy1,0xa83c4a6d0418074655bdbe74fed8435c46c19f66,37,52,73,73,756,35,756,16,89
Theultimatepyramid1,0x4028b9672bfd71ba2fcd97a6c82e06f72eaa14ba,35,50,86,84,895,92,875,10,85
Thesimplegame,0x7894ccf2997c8c89a80b86faa012d09d53ed48b9,30,46,177,173,2062,17,2016,11,76
Newponzi,0xf835b307bc5348194ae01ed729170c84217ba688,32,41,79,79,890,5,884,19,73
Doubler3,0xdc84953d7c6448e498eb3c33ab0f815da5d13999,49,19,784,784,3702,29,3709,19,68
Quick1,0xcff9cb72d19c10df754ae7be6d280e379cdb2354,25,36,111,110,1238,38,1222,13,61
The10ETHPyramid1,0x80d9c4f6209044de069c545f68644419b520a02f,21,31,200,2294,42,8,6,,
NoFeePonzi,0xf7070fc72e2b92c6309785a39338d7c919a3cf4a,28,23,155,150,1800,94,1744,11,51
FountainOfWealth,0x316201f586706aaa2795bc2a3f0bad2379c363e4,12,38,88,87,1025,22,1014,5,50
Send1Get2,0xf243688304fa4f6c6efadc22b9c1dd009aa76650,21,28,20,9,8,221,69,5,
smallponzi2,0x9d5bdaa9d82782c03402dd5c675ae3e45b3102e2,19,30,22,22,237,63,237,10,49
The10ETHPyramid2,0x4668cd871eba35997e1fbe66d0eddf6612d018ce,16,32,87,87,62,1007,46,6,
Triple,0x4229a873bbd207deef8f41e807e563c26033d118,19,26,138,2,93,1468,79,7,
UfoPonzi,0xa502f8112b2491718855f01a01a60462cc97a0d5,26,19,654,662,7121,61,7211,4,45
ResetPonzi1,0x258d778e4771893758dfd3e7dd1678229320eeb5,15,27,135,1405,1405,35,4,42,
ResetPonzi3,0xe861ad00aed0f04b41c675ec1c1493d2ebcbe776,15,27,135,1405,1405,35,3,42,
x15,0xa39fcb48adf288f143459d57a1a0756718c919ae,31,11,40,38,174,174,88,6,
Fresh,0x422f8015c5d8168edee923749701360a8a4d0703,16,25,45,45,401,89,401,8,41
Thewhalegame1,0x02b2101903eb6a51518e63e84b785180859fda9d,17,24,134,134,1284,5,1284,4,41
Timegame1,0xa864694cacdf27900afb3c32b1b07aea3c465dde,17,21,134,134,81,1105,93,4,
PlusOnePonzi1,0x16a4ff536001405f2b0d7ddafc79f6a10d024640,18,16,162,160,69,1782,4,4,
ResetPonzi2,0x1368e088682b3ea455c4856297365542ca6828d8,12,20,99,1030,1030,59,4,32,
EthVenturesFinal1,0xee462a6717f17c57c826f1ad9b4d3813495296c9,9,22,10,10,106,22,93,6,31
Quadrupler,0xa379bbdd0af814502eb9b38d475c7fa7411bb4ec,13,18,548,5,72,5643,61,5,
smallponzi1,0x1afd952269873fe009c7bdff5f07fd91605a7227,13,18,14,13,152,71,141,9,31
NiceGuyPonzi2,0x428da5ff72d8be0efaa85336b6c6a9fc9e0f73fe,12,17,0,0,1,25,1,1,29
RobinHoodPonzi,0xbe46324018124b2d604c2f3eae91d3de9b388b09,17,12,4,4,47,1,42,4,29
Quick2,0x750241c16c9fb878a7afd2b07b80f53e02c3f634,13,15,33,33,342,4,341,6,28
Ethereum-x2.0,0xeacba276ff97853102c3d540b663c08ec7fbe0ed,20,5,32,24,276,8,194,5,25
FastRealisticPyramid1,0xfe3672eff595cfd36ed05aaf4622d1aec3b5e852,9,12,11,6,129,93,76,4,21
Doubleyour5,0xd12d8f8dfa54f1578b2177f99b2e282367b66b13,11,6,40,40,405,91,405,7,17
Fivetimes,0x37b53b46fa74ac3f9b4340dc5a39aabb0f2afa33,8,8,11,11,61,114,52,3,
BalancedPonzi1,0x09515cb5e3acaef239ab83d78b2f3e3764fcab9b,6,9,45,468,468,45,3,15,
DividendProfit2,0x78d4f849aab2b0a5a66f76b9b1ff47da5a9ae492,10,3,0,0,3,68,3,2,13
ResetPonzi8,0xb1d58bad78f33892719cdeba218f8641a71a3f05,5,8,45,468,458,4,3,13,
X3,0xbb9854bfd082c48b4d426ac6a2a152b01326f46f,8,4,16,175,153,44,4,12,
BalancedPonzi2,0x55d035ba1f4ae932cf98125b93d830d9858cd39f,5,6,27,281,281,8,3,11,
EthVentures3,0x43e49c79172a1be3ebb4240da727c0da0fa5d233,5,5,34,363,344,61,3,10,
CrystalDoubler,0x51170b18bca7896b49c52dcc18e66e5c921e100f,4,5,7,6,76,48,4,9,
DepositHolder2,0x687a241422c92e3d15ce6a02c832f800b74c8b3c,7,2,51,591,591,6,1,9,
BigRisk2,0x2a53f42ad8bba138c21b50a4e5711f18381a61e9,6,2,600,6000,4,2,8,,
SmartRevshare1,0x49c3019b7a83b3c77a823255533975969027308d,7,1,0,0,0,12,0,2,8
StackyGame,0x8f13a1d43408b6434dd10e161361386f3952d665,6,2,0,0,0,74,0,2,8
CrazyEarning,0xa259e6bcade86c770cb5214c789ee107662831a6,3,4,1,1,14,69,13,2,7
FirePonzi,0x062524205ca7ecf27f4a851edec93c7ad72f427b,5,2,0,0,2,42,1,3,7
FivePercent,0x49f053b866c33185fa1151e71fc80d5fe6b08a92,4,3,2,2,25,63,24,2,7
NotAnotherPonzi,0x5a437d94843541d5cb83221a4a4b253de30b97b7,4,3,0,0,2,32,1,3,7
EthFactory,0xc357a046c5c13bb4e6d918a208b8b4a0ab2f2efd,4,2,1,1,12,74,12,3,6
Tanya1,0xf1c1648f6f0edbcf7d898441b88e489cfaace11d,4,2,0,0,0,6,0,2,6
Test,0xcaaca224e35d0a1fa3304a3c4ec8beb5f28a99aa,4,2,7,67,57,96,3,6,
DepositHolder1,0xcd6608b1291d4307652592c29bff7d51f1ad83d7,5,0,50,580,1,0,5,,
Dividend,0x0389a06b028526b05966c287370bebefa0082176,4,1,0,0,0,18,0,3,5
Tanya2,0x143e8bd26d95b230680c25300f93ef56f86eccac,3,2,0,0,0,44,0,1,5
DividendProfit1,0xa0f9fb2170dc2d181ef8aaf3571dc441813e0154,3,1,0,0,0,61,0,2,4
EthVentures1,0x1ff3f56609d0771abb49566600febade0e708beb,2,2,2,21,21,4,1,4,
EthVentures2,0x99d982e49bcb5465a6b4c1e0ec4341c912d9ba42,2,2,5,5,53,61,53,1,4
EthVenturesFinal2,0x41f2d5040726c5328f8366f17041ec012ac8f338,2,2,2,2,20,36,20,1,4
TwoAndAHalfPonzi,0x89c2352cb600df56fe4bfb5882caadef3e96213f,3,1,3,5,45,27,85,1,
EthVentures4,0x007d42b9192b8c087b0d3e6ef73aae48e74b41c1,3,0,34,344,0,1,0,,
Tomeka,0x24ec083b6a022099003e3d035fed48b9a58296e5,3,0,1,0,72,0,1,3,
Fairandeasy2,0xf70ce1be9685b0cfb531bc712d3faace858b5bfb,3,0,0,0,78,0,2,3,
FastRealisticPyramid2,0x19a6067538c90973ef5dc31ded5fa567f3d09059,2,1,0,0,2,33,2,2,3
ProtectTheCastle1,0x8d734806913e445ee1be523aa0e84e4664fff481,3,0,0,0,2,0,3,,
Timegame2,0x4398a4a10347d8f18029c07853a7a689eebbb925,1,1,25,25,217,37,217,1,2
Timegame3,0x7fcc7ed28c99f64f721be410ad816247925aade8,1,1,25,25,228,41,228,1,2
EtherAds,0x1bb6123913d0b48948de38c3b75fd3eb3b4fe7e3,2,0,0,0,1,0,2,,
Doubler1,0x7d3ae940eb73dc9131758ad2e326c7d863b0916a,1,0,0,0,9,0,1,1,
EthVenturePlugin,0xf1aa63ad7a897ca02cab6021513ee0a86820153e,1,0,0,0,0,1,0,,
MultiplyX10,0xe7f06e64e0d04c6cfedf7e9079d56d0fb7200a2e,1,0,3,25,0,1,0,,
squareRootPonzi,0x8ea6c8077d6316b46e449aec8fb60a606cf50eea,1,0,0,0,4,0,1,1,
BankWithInterest,0x99925cc9a57f5e473ff22314cfe0627a0bfcceb4,0,0,0,0,0,0,0,,
BestBankwithInterest,0xc99b3615724b7c4d3e4b348cfc8a25b9e2133828,0,0,0,0,0,0,0,,
BetterBankWithInterest,0x245233bc8604d2097bfcbf3338959c46da04d9e0,0,0,0,0,0,0,0,,
BigRisk1,0xa26b0a2fc7702ac3cdd4d578df7ef87ecf17908e,0,0,0,0,0,0,0,,
Coinflip,0x26c4e381ffbdc825be9b986c3ba40525f0771e8d,0,0,0,0,0,0,0,,
Copypaste,0xba3048b17d1e8c1412ea29af9af795786065b5f9,0,0,0,0,0,0,0,,
DFS,0x723dff0e27cc38b80556f5e05dfdbdcb721654d7,0,0,0,0,0,0,0,,
EthBank,0x60acd43314d93f38507f3fd12e84225a5a099229,0,0,0,0,0,0,0,,
Kardashian,0xf93ca51746ce6e1cc2485c534eebe71ae987a7ad,0,0,0,0,0,0,0,,
LittleEthereumDoubler,0x83651a62b632c261442f396ad7202fe2a4995e3a,0,0,0,0,0,0,0,,
NiceGuyPonzi1,0xe1388626c8de5fd7e5683a83d8da6a34153e9b18,0,0,0,0,0,0,0,,
NiceGuyTax1,0x56467e038871dc7f2a6180cdebe1702cef77285f,0,0,0,0,0,0,0,,
NiceGuyTax2,0xfba6ae30dfe97b20ad9ecccd5057ab3e5a1c41fa,0,0,0,0,0,0,0,,
NiceGuyTax3,0x9d3899df1d9f030a32dd5571fe3c7ef72d6ae566,0,0,0,0,0,0,0,,
PiggyBank1,0xbe181da06d93867af0a3ffadcebe345ec35dae4e,0,0,0,0,0,0,0,,
PlusOnePonzi2,0xa850e6f693b9bcb31df3ee44e7888ef19e608107,0,0,0,0,0,0,0,,
ResetPonzi4,0x275498d1fb7ffb5b521f89b23c84224af9f96ea6,0,0,0,0,0,0,0,,
ResetPonzi5,0xebfed9e4ae035b0f7ae982d1a7abfe0aa26a0341,0,0,0,0,0,0,0,,
ResetPonzi6,0x772cba2f87f92e95bb8ffa96187bbedebbb484d3,0,0,0,0,0,0,0,,
ResetPonzi7,0x0444f06a52320af2df7e60d1923080002838ce93,0,0,0,0,0,0,0,,
ResetPonzi9,0x3ab274f835d1939d20d0bbb72a1fb513d7a7a675,0,0,0,0,0,0,0,,
Thewhalegame2,0x1492cdd605d91658f228eab14d8444b60e6da8df,0,0,0,0,0,0,0,,
WealthShare,0xe4c1c33ed635263c61bf61db751b8a74ee3af0e4,0,0,0,0,0,0,0,,
x15,0x9da7902394fb19ddd340d47398d35e3405bf79ec,0,0,0,0,0,0,0,,
AFreeEtherADay,0x9d31ff892f984a83e8b342a5ece8e8911ed909e0,0,0,0,0,0,0,0,,
FreeEtherADayFundsReturn,0x6adf9e666e3e85876b1ba25edb31799faad8417b,0,0,0,0,0,0,0,,
NanoPyramid1,0x9f1d916a456b96146e9f0dbbd0e107a1f389a061,0,0,0,0,0,0,0,,
ShinySquirrels2,0x870fe80e76dae4a4c12690dec52456ab13176202,0,0,0,0,0,0,0,,


==> results/total__0x43bbc7fafb860d974037b8f7dd06b6f6fe799b3e.csv <==
1,0xe6c78ee469e1d170548066032ead941d64c70a9c,19974.700434703762,19751.181793379783
2,0xe2e404bb8de94ffd8c654b2c59fc554bd8c761c7,30.608371800000004,28.85171475
3,0x6ff4a6bf2655796e0daf7867cb4015e857af5e7b,133.17,0.0
4,0x63cf90d3f0410092fc0fca41846f596223979195,11.58,14.475
5,0x972f6d513656a50508521e63263faeae360cfa63,567.42,144.75
6,0x27e6705b90bbdb3ee4ccd04b9d85c8f5976cf1c0,179.49,86.85
7,0x36a80f9f6015e36102449b933944c278191acd73,1051.72674376152,1250.6789297018997
8,0x82d0a08dfce3e019f5befed79e5887e7e5c37348,1866.2328,2096.1247499999995
9,0xd7cfb9ae93c4372a5bfefe1fca5c153d95d7ed8c,30.078000000000003,0.0
10,0xf40ff997e55f5631232543971a6ebf24d0ae8e4d,59.882885948247676,28.95
11,0xb41bde3553f31330b4f17f375658d51befb165f3,810.5999999999999,0.0
12,0x3ff94b7df50d45a48b6e0c579e4f9452ba917d52,267.498,0.0
13,0xc9d2f4c0919f9e0d45acbbe90068575b725b8a1f,137.02614,142.332675
14,0xda9f95a3cbf28137f840c79b0f76887a37277152,2.3160000000000003,0.0
15,0xb98320de78c369553d75636ad95a36bb4e001bf4,3332.2608000000005,4125.375999999998
16,0x63599def0219082af14098c4864de9a9567c5eb4,45.162,0.0
17,0x2ff080a723010c7ddbd923f50a1083f93173030c,952.4249999999998,703.625
18,0x70d6c48c321ed6a99c905012d06a9bb89bb39426,51.92750209437634,28.860661290386503
19,0x30e076675fc43e6469960f44f3239f155cfc1a72,1621.1999999999996,2026.5
20,0xd070bb28e194fb736884875d86d73abda411eb84,17.696481625998366,0.0
21,0xe8fdc802e721426e0422d18d371ab59a41ddaeac,345.34000000000003,0.0
22,0x0fe6e0275ab6576074eaadaf90cad7f3255db94c,579.0,723.75
23,0xa2a2af80d37a8aac00b1370f111688ab92cd3709,11.58,14.475
24,0x710f731792578ef785f92603d551f2abbd147e52,7721.929999961407,7584.900000000001
25,0xfd2681ad9a954ab2455a6079681e507bb5817448,1368.7559999999996,1566.195
26,0x14869f0e159d5f2388cc4b87ed88b60d9414d042,115.8,0.0
27,0x07e2eb7b824df3252f4a1c2da2ad99bcd6b5b7cd,250.11153571175103,290.22375
28,0xf2aa0e2d8496846e4f4ec2192368c889fe33140d,115.8,0.0
29,0xbf885e2b55c6bcc84556a3c5f07d3040833c8d00,115.8,144.75
30,0xb5735aa45cc756430151bf460a647a33ec2c057d,5.79,7.2375
31,0x7b8c6eed8833b312d30b3c6ebc60988adcf45626,2.3160000000000003,2.895
32,0xb14106779d5a02a04338482ab24d9ac78ac98bf9,17.37,21.7125
33,0x069cbc53327ba9b932cfefbf18ec7b170f68caef,11.58,0.0
34,0x2d621350c9f1e8b5312fd2f8c39050fe36c37448,28.95,0.0
35,0x5503983423ab4f6ab23187c00829db50043993bd,15.7488,16.791
36,0x00b6c88764f96755cf7f5e3d708c3997bcaf6eed,23.16,0.0
37,0x5dec981c2216c6390475dd891909a4b023919267,173.23680000000002,176.8845
38,0x6736d1cece622668d7c479adcebc70bd1856e8e0,2964.480000000001,3705.6
39,0x197783267998ef36bc237035f5fb627a19272aa2,5732.100000000005,7165.125
40,0xae64585342ee6faa3929a719d0110ce3fbc53b98,463.2,0.0
41,0x18106ec466f97192f0d65a350d251004309a4a6b,23.16,0.0
42,0x86f44e89599af36ad401d579f74d841c0170239c,512.44,0.0
43,0xdc6cc655fc78658194bfeef545107286dde3915c,2.147814284832,0.0
44,0x4552b43371333cc80c450cbc2b405f692dabf3e1,23.16,28.95
45,0xca30225e70e79949ada312f08ba6f1e5e45fd9b4,23.16,0.0
46,0x3235f1eaac155aa1237dc7942a471321c8a6dfc7,162.12,57.9


==> results/total__0x4865e85c72a27ca6c362da75ba6707c07464b953.csv <==
1,0x2400092fb7b2a016da577123d2dca9e2d400aed3,1.088,9.331679999999972
2,0x1b7b3e656b5f775f27a6d1d3ad59105908f0091c,10.96,1.3542
3,0x6ff4a6bf2655796e0daf7867cb4015e857af5e7b,415.3615765119998,416.0035654042205
4,0x6c8a7dba7c120f978758b24ffc5950216752412a,1.088,68.7067444693066
5,0x32be343b94f860124dc4fee278fdcbd38c102d88,0.535,0.0
6,0xf40ff997e55f5631232543971a6ebf24d0ae8e4d,43.300000000000004,6.0354
7,0x1f4ccee385f54f42d72eb4892ba7ac72653c9589,23.22,0.0
8,0x04a1cada1cc751082ff8da928e3cfa000820a9e9,0.548,0.23211000000000007
9,0x09d57f361f794d150c04443a7b6e369120dc2bea,61.376000000000005,7.978079999999999
10,0xdd098bb908985d9f9ef7029da4b1c9b7953334b6,218.94800000000004,412.46508000000046
11,0x543db4dbc68c372e9b822676fd59628b72214579,5.790000000000001,0.0
12,0x16f53e55ed93efa0f025ae5df7200aa88ecd4fa6,20.84,0.0
13,0x6ad496661f6e08dbdcdb30bd468ee0e88b53d7f2,34.83,0.0
14,0xcd17c2db51d52823d95df5b561187e1e1a66183e,12.082190527600002,35.93735999999995
15,0x2e391fe620a8fa7bd54ab14bd2523b89032d7ed0,58.05,0.0
16,0xb3e3429824d31ba87edea73fac823a67f44c6015,54.800000000000004,3.4829999999999997


==> results/total__0x7011f3edc7fa43c81440f9f43a6458174113b162.csv <==
1,0x253a78891f84310e78969b4751b4bcc1a11db63b,0.99,0.0
2,0xef7342feed31ab32a7047d5819a6a51c59ed777d,6.08,0.0
3,0xcd2680717261f91439e1ff42c8a0fdc0364700cb,21.759999999999998,0.0
4,0x5de5f0b80705c7bfaeed5d331d0fe6c21ffe2b2c,5.95,0.0
5,0x6cf07de7de03c6a0c5fae20f46285988c345119a,3.61,0.0
6,0x32be343b94f860124dc4fee278fdcbd38c102d88,15.2064,15.2064
7,0x502a8a5b6115255ac47f8af1e475a6049a578d88,9.3,0.0
8,0x65f6da05bb8b9c63b96a02f8a08962022a52478d,4.43,0.0
9,0xb45e9a03da7432f3aa39027629242b0eb320187b,9.74,0.0
10,0xfe2b0789b01186e45091011a8d60fcd1fd6a0bab,0.9,15.525
11,0x4d8c233bc334fdd080372c0548d9474d04e9e52c,0.9,17.442
12,0xfe1e1a37cc7271f1badb04be8aef819de7e612ce,0.87,17.442
13,0xdf38ef57a5e4bd51433a32a108f5aff607587a34,1.92,4.968
14,0xbdee88814d925fa25e70c8f06093033701dd1e45,0.89,14.013000000000002
15,0xf7e76b7362cd6f2e1a2614b9ff5e38a0f754a501,12.7,0.0
16,0x74ebfd26d1aa642e1cca762031a9b506d62e2aa9,0.97,17.442
17,0x475351efe1d9cf36276ff2b7ae1d38bdb072e22c,1.32,2.8890000000000002
18,0x8fcb39dc03803d0e2b439f36bf51bed10c0a0251,0.0,1242.144
19,0x4e25bdf952a83ea9e47efac7b1a72913959e61f9,3.61,0.0
20,0x08fe986e830cf4d30500fc0ceb8fe65eb7ee58b7,1.17E-18,1.17E-18
21,0xc1c92c70ff719ef4ab7762283160e72f9b81ff3d,10.96,0.0
22,0xf63bb6ba31be9860057aeb4f8a4b4e126b728acf,5.01,0.0
23,0xfd5ff05cb15b2e8cddd0e96912a5dee8044b9374,12.110000000000003,0.0
24,0xfc676e987e5f6df0b1fd1bfd4f71a7e947da670b,37.019999999999996,0.0
25,0x00fe94475832227c0e40d3c2a4599d24e53d3819,6.08,0.0
26,0x172ab98c21fcf4b729b4641994d49c5cd540f2e7,3.97,0.0
27,0x08524f3953448943245c3a69bbca4256de6ad85a,4.43,0.0
28,0x65a09cbb996742c83c51e704964ac1aa0bf11339,11.43,0.0
29,0xbb55b4470d45067ba287f6ddc54da913fe666e8b,12.88,0.0
30,0x25d0668e2c0011220223e4bc311c242117c3d5a0,9.48,0.0
31,0x26a114a4419316998cd099062c44d386366e8050,50.78999999999999,0.0
32,0x62b0559efe3a073edfe78bbe7cb491a6c65f0806,0.83,12.717
33,0x02ba341de5ef7646862f39658b46dd4cb8695957,2.55,0.0
34,0xc168a39a8068c42a650e944ebfab87bfa4b1434b,19.22,0.0
35,0x5d8de7d832d6d5e105fced8422c01d94089c61e6,0.89,12.717
36,0x00006314ee6ba5a9421e4aa6a47c6867a882bd92,2.5,0.0
37,0xe6d76c4eca3073083280de448d1dbe6e020b7d4c,1.21,17.442
38,0x2e54882c6d296c1ea9d85c8676b9cc4d9ae3a7d0,6.08,0.0
39,0xd317892e2db9bb456d2b3b2ccdff8f7e63bf70e6,11.55,0.0
40,0x5cc0e43086ef1b82cd7da0256f30b45924eda4b5,5.02,0.0
41,0x71e3c9097edd8cf3b3136cdc2eb69ce2cec80f02,1.07,2.403
42,0xf5d14552b1dce0d6dc1f320da6ffc8a331cd6f0c,1.7999999999999998,22.038000000000004
43,0xc47aaa860008be6f65b58c6c6e02a84e666efe31,15.002739435000002,30.927739435000003
44,0x7af34bf553440a68ccce97024f568dcd1f9ea025,1.3251000000000002,2.3001
45,0x4c8c0bec34bc5e77faff1c552b928807b30178cf,11.91,3.97
46,0x52c6b42c37818ee7d562b52396685710b19801ec,29.34,0.0
47,0x3ba2a0489b291c457b134ce464af37917d7a705b,4.37,0.0
48,0x7d6b9978def0be00165eab70945c919881f23575,2.47,0.0
49,0xe1237d552429cc333ffd3038fc3ba3441d0b7dde,2.68,7.128000000000001
50,0x71b0ade0f4976c4c6690554231dc6d437d5e3560,10.41,0.0
51,0xe62fcfbe69189c9fc537b5209d633b9e4973f2d1,0.52,10.719000000000001
52,0xb2a2b8b9100b096648d39ac10c54f2bb4c970f00,9.07,0.0
53,0x27f04376aa58841f8bcdb1f0e47e562193779dc6,2.55,33.237
54,0xd9278954d1b60ee7844d8e9630dd4234afbebe5a,4.35,25.866000000000003
55,0x2243c249d140ac2048b6c6fe26c5d82fa93aed27,11.91,0.0
56,0x1cf16588ce2a59b3a0b36b35a58ed75950ed2340,8.31,0.0
57,0x8cd0d7f75f84826a69820ba02843730b47712751,9.39,0.0
58,0xf3731a397d198a526ef77bd99906873936f05ab8,2.55,29.943
59,0x908cabed14f5632705f9d7bdb95d672b164446a8,3.84,9.774000000000001
60,0x28cf1915522f9744ef20294faebe6575e2fd5f38,0.95,11.799000000000001
61,0x615ca3735edd3a76310dac6f8e0ceaa0c0d5e4b5,13.55,0.0
62,0x920f4a78838c5a4ca37ef1464c1d006d57b46f87,9.07,0.0
63,0x1812572010a43a5284653fa965f4f31eff382a23,34.650000000000006,23.1
64,0x412b8ff70dc878764256365cd6030189f8fdd794,18.46,0.0
65,0xbe1f2ac71a9703275a4d3ea01a340f378c931740,26.72,7.081
66,0x0dc9e1e8b5ab0fa6fff5a0dcccf3c11e9dedf014,29.16,0.0
67,0x30fab7dc42345904051621166a0369a2ee9aa7d1,10.96,0.0
68,0x655d6631871b852ebc6b0359e7f40b86912eed88,10.11,0.0
69,0x27fd4b19cb8376d219661b0f20eafba34d39cc5e,17.6,0.0
70,0xc6dc95dd9a5ab80edacffee393da85b9d4f20176,29.58,361.85400000000004
71,0x549c41c693c0909624dffbd9d37c46712116baba,2.55,30.861
72,0x35b2e0d1314600c148b37721b3736bae897bc430,0.22754857499999998,0.22754857499999998
73,0x041d601452f80039aa3c7290b6c9d2a42dd4744f,15.650000000000002,0.0
74,0x8e4ca43628e53c8540fc54b25e2acb8be5f86e5f,10.11,0.0
75,0x604bdd22082d5e3a90c29a69f49b86b5e302cab7,14.11,0.0
76,0x1d4dad868292bfe796dc7bfa364ef1eef07ed061,11.8,0.0
77,0x4b2e99813534a63b28578edbcb7e660f2ba78cde,0.51,11.961
78,0x7e59c7661b67e4373c20d2cc6c462cdcc0d42cb4,6.08,0.0
79,0x26e0c2bb74ad5623115decf76ae81fe21bee0d48,11.91,0.0
80,0x7c9265d1af3bd9bd4ec4f21228618d21b5faf261,1.3516116,3.5756116000000007
81,0xbd4073a0d55cfe1d58dcb1643da1d53a7382c3f7,9.74,0.0
82,0xdd5958b3bbea3ef9921158e897f3480497783cf7,1.32,2.592
83,0x0d82cd113dc35ddda93f38166cd5cde8b88e36a1,1.34,3.6180000000000003
84,0x3fa42f8e21421fa0736351cac91044491cd7bf09,0.9,0.0
85,0x9c14c9b23a78726d0b17a02df49c8b884f57a3c4,4.0,4.0
86,0x0c4f958b4668f9d6a3a1ca0b21378dd8e4657adc,2.58,27.297
87,0x5b3bddaa5a3e14a31be29070dea47603ab030269,10.41,0.0
88,0x0331e6d23b19ef53f348075255816b6bcbd9da1e,59.099999999999994,38.151
89,0xcb3e0ca6ad5126030eb9493f20336fe47e803616,14.44,0.0
90,0x0d04ddb175bdb2838b18a5b9f84952345e5fb87e,17.72,0.0
91,0x18a147a5803edf3b6321688978b9bd3fea9daa4a,4.43,0.0
92,0xf8b8de9241af1a69eca7b404ee988a6cdfdf98b8,0.95,12.717
93,0xa1681738dd4d847da8b8bf35ea9335a1680ca8df,12.7,0.0
94,0xd9b9fc23c8dd9986446695f7de37671db71c9dee,2.98843005,2.98843005
95,0xf38019e9834d25914ce1c607cfc69475d4b1b794,17.54,0.0
96,0x8261d5f607e2b4488b52141032dc081e16e061da,98.95000000000005,55.755
97,0xc15fa8e4cc8d1a33ec037c6613c579bdbbea975f,0.87,11.583
98,0xafd7f90da4302b143612d44034e8a5e8c2fd2c0d,40.92999999999999,0.0
99,0xbe1f4a662fbd97cb87fc4b89ab933b42389f550d,43.239999999999995,0.0
100,0x2b9357e3ff021c95b0f95b36e337c644a16f2441,1.7,4.86
101,0x756c55cbfa47fd23c0260f958e65866e64c096cb,2.69,52.326
102,0xc469e0161968f12a38e4c1a1c153a18207e040c8,0.0,0.0
103,0x37ff50b0c5ad676e75f637afb5513f06a734d248,8.44,0.0
104,0x2c076d91b9ca5475cd168b018707eea87204baac,4.41,15.066000000000003
105,0xa5d8d3fcfb9f78df135a0644b43e02b102e2f9f8,2.57,0.0
106,0x6ad2e919d9d57a82958e8684c7c613b7dddee490,14.17,0.0
107,0xaedd675607520b203a0216e38f3b5b440b8d901c,248.31999999999982,0.0
108,0x9c072558df29d101d320e51e05d3d0e0bdf4036e,1.68,25.434
109,0x33f36dffd23cf019833e1d59cbc7138824b12289,1.3,1.8360000000000003
110,0xee6df3f9380a78563aa3e8a16ad888ae872f83ad,0.91,17.442
111,0x0ffdc0f71dc2aa4b8394097fe225d616ccef9be2,12.82,0.0
112,0x0fdd00768f47d1d0969ac1ec4c4ad03e117ab091,4.37,0.0
113,0x658478a7ac36c2017414aa65269337d98a611875,5.74,0.0
114,0x11f6f55cc1face40512b07df8b92e4993f35dd19,11.26,0.0
115,0xa23cf90bae40c2ae0ec7aca9317c44fbf8b0597d,44.3,39.87
116,0x2910543af39aba0cd09dbb2d50200b3e800a63d2,24.846,120.076
117,0x32a44a0d796644840695dd4fd1cc37c56875984a,5.74,0.0
118,0xaea61a07ee0283952be14aac6d8855d771412658,13.98,0.0
119,0xd1ece712220eef6db22ca8ad1d1cd216470b9915,2.79,0.0
120,0xaf078ae030266ad29c156ed6e57fee912f90745c,1.32,2.349
121,0xf29477137e60fc847e6857c8ae55234e16555c5e,2.02,0.0
122,0x14fe35da76813c02d2ce9a068afb2b56bba6bafc,2.52,0.0
123,0x9103b79a215949ad026fb60dcd51b119f7425b71,3.97,0.0
124,0x6ba84c79f5006a8e966ddb171246ff58bcdca3cb,2.55,39.366
125,0x81c19f8c313b88e0e0dffe8ebfa15b3e361432b3,10.42,0.0
126,0x47d252a6892bee82bf015e842f17b7cfb032b9e8,10.0,160.758
127,0xff665f7d3ea1efcfd21de31ce00bc52c5cbe5575,1.3,1.971
128,0xb16cc50ec5d9d200ee5adb633fd702d78563e508,11.02,0.0
129,0x4ba01382fa7d204a69320dd9ef947b6cba5eb946,11.27,0.0
130,0x9ec6e8a04b86017599300acac8cf8c9fa73d002e,2.5,0.0
131,0xbd9a36c784fe806432a780c4db0c229b84324182,8.44,0.0
132,0x126b5759b4358f0186568e48ef5cd65b5679d102,14.17,0.0
133,0x8081ca5c81f4e8fb5017e0db5b9e8cdf406028cf,3.19,0.0
134,0xa917dc82165e53367c0366367b501aec7105bb89,14.17,0.0
135,0x9ad5aa38079b09d3b9ffa80d8b2e9a0cc6cd3923,11.784021375,4.284021375
136,0xa0a0a0b103ba93526131d5f58f1b6b7e2c160a54,2.6,2.947
137,0x0fb0d7bbe80b8eec72cb836eacb13690780ab98d,4.43,0.0
138,0x94050f23a757023992ac79b7f72c069dc5a83784,3.75,4.914000000000001
139,0x0ae14271999b68a35eecb2da492486e354ef672e,0.9,2.7270000000000003
140,0xfa89115481a0f8526bc931376a00184722f9a4c0,6.08,0.0
141,0xb9bd59571a1ce763dee5da8de5cf4bc6335b67b2,2.0,25.812000000000005
142,0xc4ccddfbf1bbd449f9fe4b30aba354163b442a1e,4.29,0.0
143,0x991c5b56fffb2e45444b5fc5be9304ac9576849b,3.96,0.0
144,0xfd48ebbfa24cbafedbb2525f9827d92e369ea414,11.27,0.0
145,0x389b4950318896f0268cbd97bd985efc88172e44,9.58,0.0
146,0xe29231bdeedf88fd5be163f98e1d4bf9608d7898,10.96,0.0
147,0x366798e218451958bb1a1abe19fb138ef71baa41,12.57,0.0
148,0xda2beaa43bc1f9e122f6b9f8925fa2c9324a43ef,10.88,0.0
149,0x7ade4d0104261c6b1a70c22c2b0dc40c6e7ed551,6.13,0.0
150,0x7002427859f0d743e27019d2d05a6cd344fc5213,57.169999999999995,0.0
151,0x6e5d5bb27ccd49ecf2e0010595be8667722135f1,10.0,0.0
152,0x36730b56b0820fff559b9138eb3428a176cf66b1,7.48,0.0
153,0x3f246d052a3f0490cce425665142dc137690714b,5.95,0.0
154,0xde9a7ffd1e8fbdaea1e71466b82b09334816be60,1.7,0.0
155,0x0fd13007da54162afad661ebe26716cd182cc3d6,10.11,0.0
156,0x9af084c559597c65417d817075c037a0cba22a29,1.07,2.43
157,0x9d981fb60db245a5628859f5d2e0bf45952a27cd,0.95,16.713
158,0xc43f587c7434ac09b0ae999f6e2f94e7f505b0e3,593.3200000000003,0.0
159,0x1a18c54ee61cf22c46b505fae1e61b41c5646bed,0.89,11.583
160,0x00580e80c625fb7bab22eef03ddeb2e6f8657f6c,1.25,1.647
161,0x6b9172396f0a56c29c2e8e79fe0f38af9acecdb7,5.93,0.0
162,0x5804bacd8dec367de4137ffad580997311841369,2.7,50.949000000000005
163,0x8e91155388c8f2d8b17d936146a9b3e762cbcd54,4.0200000000000005,6.244000000000001
164,0x5de92686587b10cd47e03b71f2e2350606fcaf14,2.44,0.0
165,0x4f9616d20075943727deca4237f88d8002129e1a,4.43,0.0
166,0x109976ec334c241e2554a46dcbfadd0021fae342,11.3,0.0
167,0x3067ae0e3e300747d97b1e8659b84063dd31f7c3,25.4,0.0
168,0xc85321257521d7e296d16197032188dbc61f84ac,12.31,0.0
169,0x1677e264405ca841e6e5ff0c0e821c4991d6cf2a,13.51,0.0
170,0x761e715ff58cd11454eb72f060599390882fc4ce,1.82,17.613
171,0xd7bdd310f6e63c336911183e3d833154513b9195,51.91,0.0
172,0xe91e063ac7e9f921ee8a54c91be05172c8f06ec9,335.8999999999998,72.66
173,0xeb81b8e66b2e4a9768924c5cb63445b91b0108c7,11.22,0.0
174,0xf2e767bea51b1a8fc4b6ced82ba4ab0de166ec2c,4.29,0.0
175,0x321cfd79a56fb709d9e4280f790d6cada0950b14,10.1,0.0
176,0x04aab93d7d1f4e313b4704339a9f42cbd54406f1,5.51,0.0
177,0xfa64c3746e45a916758bf5dda645afb0792d732b,0.9,3.24
178,0xbdc793552b29f9ef8b84b754da9253d489fd851f,2.55,0.0
179,0xe6964adf8fb88a1228b009575ece7cba5fe246e9,3.19,0.0
180,0x7e5015babb915d10ecdbfe49c110d4281ec8dcc5,12.95,0.0
181,0xba4b8bbc68a2e92bf6847cac60b0f6729c68ed24,10.0,0.0
182,0xf4d673386bee36cb272fe4bd983728634e9f48c7,1.87,18.412
183,0x49d105b30180730b2ad1c3a47fb63aec4b17feec,1.37,17.442
184,0xa46b7974f4f43af50e9c4795251303d7066ed67f,11.27,0.0
185,0xe9f92a3abc4c0abbc308f75e3f42acc408042dd4,4.88,0.0
186,0xcb06bd4c36953558b48985d6bfe5f7c3f886d80e,6.08,0.0
187,0x55ab5fe38b4e0b88a0767ed0f979f2c448217f46,7.48,0.0
188,0xa7a4683429c057ec687fc4ddd515b08e52f22f40,0.96,2.43
189,0x14ff8fdcc750493beb3081803f859088d569fe25,13.51,0.0
190,0x15de68788d01b2504df8621cb4721c54ed543305,0.73,6.588
191,0x2221ae9928172107d610ae8bd6bc76a95009cd23,13.51,0.0
192,0xe3e14f6eb4cf34db27f528dace98bfcc9a9f8ae7,6.13,0.0
193,0xa10997473c58274cf47f581fe61d56c3cb30a678,99.46,0.0
194,0xab162b97ee4ffaea51b2b715e523b17b9129c415,0.9,12.717
195,0xb3e3429824d31ba87edea73fac823a67f44c6015,4.37,0.0
196,0x42f9f747e43938df2e5706973dbd70caf7f38a86,0.83,12.717
197,0xd1592f85d837058ebe3cb2b172c78d1ea76ae3de,1.0,0.0
198,0x4bd7c03a892edfa4db4d05ec0f2b547433a87686,2.88,7.533000000000001
199,0x821399fba58ca66f15e4440d54392b355d592dcb,0.92,0.0
200,0x857bcdd0cc857875590c526245bf827d6dcc8947,7.62,0.0
201,0xabfb6556c844623fe77b1edd91f1d06b5a2ee1fe,10.969999999999999,140.67000000000002
202,0x24f13deadf1c355b77868be9d9d2d97695214d06,12.57,0.0
203,0x42f1f0bfe6535b9851c719fb4f4fea37c16a55ff,2.44,0.0
204,0xf06f8b6b2b976890a2bccee9e149583403eb4b09,0.95,12.717
205,0x3a5625c02051f7d2af4573029b231bd0e926bdb9,4.37,0.0
206,0x475ace67cd7cc00668238c0a9839f0de7f2b7fe0,11.48,0.0
207,0xa4b3c6cecd4e5d65c0e0f7ca173076d41bfd4634,4.43,0.0
208,0x5aa31b570e584193ea5e1a7ba37e62946f1f2850,6.19,0.0
209,0x731f48fb82e3aa0085a39775fe6987f943b05362,0.92,14.040000000000001
210,0xc215124eadaa5d754bf4e9c1a7c57f27a1e7050b,0.96,9.747
211,0x2d11763b4999fb3b61ca8d19c8c77a743079f7bd,7.4,3.375
212,0x5d3a874079045c21592b3f4c69d1c466b0342b07,0.96,2.7
213,0xd0095f46e49f8770fe728ab2fb6e7c60f27f870b,11.64,0.0
214,0xab6a6d097388bf1f915ead74ce58f6ad344d6e12,6.13,0.0
215,0x1a79c7f4039c67a39d7513884cdc0e2c34222490,26.560000000000002,40.46
216,0x1a6739f6d169f8cbe7407f02ed3b24471038838d,8.17,0.0
217,0x3093f17adadeadafc2e2179275b49bf16dc53148,0.96,2.565
218,0x0519fb77c25bdadbe77d356405a1a0dee171bd62,1.8,32.13
219,0x725e6bdfb8acd866b9214c8e1c9197f8473d3a48,3.61,0.0
220,0xcb6352217d1e03771e02a5b2fa7cafe22b0428b5,0.87,11.583
221,0xcbd0ce2c723850d6a8da052353361340d10a8eda,1.32,13.743
222,0xe2d560cc321a4e09e182693d45a3836ffd27a1bd,8.379999999999999,0.0
223,0xf99cc15bd9b807649dbfd074c8be4079add4b9f3,0.69,6.588
224,0x9e0afd592b1e40bee26816e360f02eebf04ad74b,1.32,2.592
225,0x6e4f1dd8edb448d8f0f2829eb817b81acee45152,2.69,52.326
226,0x9ff86d2aae69f02a71ebf6366a88e61e2311d966,9.43,0.0
227,0x3f690585eac48266167c9e6271bd8feddc2d37d7,0.96,2.241
228,0xf9f6689e2935a4b9d08ea6809a58f95eb616626e,24.68,0.0
229,0xae0e7c986cbb7492645919b7a21a5e78ccde8f71,17.8,0.0
230,0x68d251213b820400ff83a7d07f89e054ad013314,0.9,0.0
231,0x20560732becaba74966ab67c2ec241b34f7e4957,0.96,0.96
232,0x6c351efec3240a5cc0b7deec1eb82a178a8ab0eb,5.590000000000001,36.641000000000005
233,0xeb27e888263fe8b2bdec351addadce7b98b4ed1f,11.91,0.0
234,0x49b7bd36552d657565a23d5b0e9496b327a2e338,4.37,0.0
235,0x245133ea0fb1b77fab5886d7ffb8046dfeff3858,2.8499999999999996,18.613
236,0xc00a1532e00e1199b141e1b2007ee97496198912,25.76,0.0
237,0x00e515e4b2709bc0cae8f4b4af146e2ac081a09c,0.74,6.588
238,0xe466d6e2daca0be1dd804c5ed6fce5379d0d6669,23.38,11.69
239,0x2aea6d8cade3664962c2072ef33607bd64f3aeec,18.64,0.0
240,0x35d657dac2291fb84e9e07fb03d08253aaea0541,19.41,0.0
241,0x6650ad6fac22b60073e851428666c402f5a9fb8c,2.44,0.0
242,0x0af82129dac1b2cfd729f59e36e1b00e9613436e,8.44,0.0
243,0xe60d047a7f89348a473eb1b32c27a13cb459d776,1.34,3.5640000000000005
244,0x7f3e6c60bc9ab8be802b892934dc3a8849c35055,10.7,0.0
245,0x88aa96de94e51d1d00001988e6865c3f49bbe34b,9.66,0.0
246,0xf9da1908cc2280578b2639e3a4576dc77624868b,15.65,0.0
247,0x9b22a80d5c7b3374a05b446081f97d0a34079e7f,1.74,8.100000000000001
248,0x3a400429118dcac9c3f3c9e44543508bcf494c35,3.97,0.0
249,0xd7bf4d5b179d3a08fa7b5d9eab6b9f0789a903d8,0.92,0.0
250,0x5004387d1be4c5bb798f3b023948fd0e97ed14d4,4.68,35.272000000000006
251,0x3ea3c04f05bf8e1b824077c004de87c7767dbeec,27.43,4.43
252,0x3884a3e02b7e32642b564587f05ec1ac270560f0,14.17,0.0
253,0xfc6f92f1c60cf9316d86cc33228907e7855b5f0a,10.42,0.0
254,0xe78462d5716a399e468777ebce32e466cbf43e15,4.71,0.0
255,0xe60c6154c3a2f3e9ca9032f5c044da34ea84c4a7,10.12,0.0
256,0xefef751bee6fd46df762d9aed389a6c73b8c796c,4.71,0.0
257,0x1049cb6c4223942bb3ed14e47b27c7478449deb2,1.07,2.7
258,0xb2afec1da55c15ad57b3310f9008c47f4e028de3,5.09,0.0
259,0x967a4bf5434b44d154c5b1d089ec73a30fd8b3c9,7.94,3.97
260,0x2eff8279a7cf8c58f7262a7bd4557b7768e7d47f,11.02,0.0
261,0x51d3709a8f6a926352aafadf662b83772465f801,30.950000000000003,0.0
262,0xd8d8de5f679e0d0b4cbe82f16e6a84bf5369b67e,6.08,0.0
263,0x64589e97f7b3ed412d89daf98839abb080416cf1,2.57,0.0
264,0x3ada0235001b0aa73bddafbf0c1a7bbdf8386646,14.45,0.0
265,0x30b9a85755d75b250f36909f8d8ab8e3bcc3e8b0,15.600000000000001,0.0
266,0x3ada18880f058a278d05a3f05c7ca60a491de7a4,2.47,0.0
267,0x3bb78d3623f2e4ec4cad3f72d5889bb93d510b01,11.66,0.0
268,0x30e5ae56a83f4cc5c3003988a6d05b085914ada1,5.51,0.0
269,0x128d0fd0c33b12c206c5856c75c85ddabc4126fc,2.58,29.376000000000005
270,0x5d1d36555752b215cfdb6a92995f5bf0e16f5ea6,1.32,2.8890000000000002
271,0xaf1ea7e4588224ef56e8eb9f4ac3aa76c6774a13,11.22,0.0
272,0x075aa9bb4b79d4021a34b278fd386e47838b8f28,5.75,0.0
273,0x4e8e47ae3b1ef50c9d54a38e14208c1abd3603c2,5.75,0.0
274,0x1406854d149e081ac09cb4ca560da463f3123059,1.32,2.592
275,0x7d38c9d5f806e25422e75412ea9209c2a5a919ec,13.02,0.0
276,0x2edd12085fd05c990f9dbd74b152c8d5bb8d2aa8,10.670000000000002,0.0
277,0x11211705f28f14517d791f509d058cf74b9fb720,742.0000000000006,302.07599999999996
278,0x6cebfb928f09afea77a627fbc716f446b0d2f667,51.99,0.0
279,0x63721e9f15514b888a0fc265582f9e25b39d6ca2,16.90156,17.43756
280,0xf977dafe79132bde0ac2dc28c4adc31c754ab8ed,2.21,0.0
281,0x2420bf33679c3c3241282c041cdcd56fece29cb9,10.88,0.0
282,0xd250a3985cc0ce2054027479ce280ae88e150af0,87.79999999999998,0.0
283,0x417beec8a935207cb7a87fe929266b16aab951a7,10.4,0.0
284,0x869e88783e4c2e97d967a89e1aca4523eeab3d7c,1.8,13.617
285,0x033788f624801224657a62d62905662b77e54b8a,2.57,0.0
286,0x687080413c44e120210a476bb3b6709d6dc259e1,1.16,2.8350000000000004
287,0xf4a888324ab1cfdf1ee9b1c4f271c259e9b9fb62,11.02,0.0
288,0x41240e0ce9f27fc93ab9f51881da12ac3b29c608,9.549999999999999,31.590000000000003
289,0x5b19489c475178e68b7240563509a17ef7a77ebd,3.6500000000000004,0.0
290,0x87ccf5f3ffc82577560d8746c8fc29d858d8586b,8.58,4.29
291,0x4705e331214f54ee19677a920beb64e5206fd610,0.92,16.551000000000002
292,0xed785c79176b55611187e160c3c19b4768833cc4,4.71,0.0
293,0x98dfff21670605be6e56d7e6386a0e6ca6f92472,4.91,0.0
294,0xc5f65f7ba2cb76dd76da3e7ba1122516eeba8f1b,0.95,0.0
295,0x6aee5ab43e6df64519b560a64c3dfc4aaeee13da,6.09,0.0
296,0x076fa665af79b9f656f0ac37e153601f294f8a8c,7.6499999999999995,0.0
297,0x610821723ac6726cbcec2037c83743dfbdada663,2.47,0.0
298,0xb5ce8286f594340350eb9160121dcab021b53603,26.31,0.0
299,0x91a4149a2c7b1b3a67ea28aff34725e0bf8d7524,30.950000000000003,0.0
300,0x8b058897df45bdd7545956c42aaba75679de74c8,6.13,0.0
301,0x85ddf94275c4c354316ec7b5a490d255a72a0119,0.95,16.713
302,0x41dd29c9bd7253d38b08d70abac6e810c8292d55,14.17,0.0
303,0x957523c697993cb24fcf75efbce4f228325e7383,1.32,2.592
304,0xa43d2b0aad0aebf2a06be7b6d344f82dda2406a8,9.5,0.0
305,0x3222ba3f3e79ea0e31467eee7639b57923558ccd,0.9,15.525
306,0xf34c813a7168fb1c46a4284cf325b8b04348d939,0.66,6.588
307,0x93292a5026dc7afae9a82169fea2aaa73878251b,1.21,0.0
308,0x5c1653cb464dbbe53972ccad9e6044c9a82b0242,1.32,2.592
309,0x8394a052eb6c32fb9defcaabc12fcbd8fea0b8a8,1.34,3.6180000000000003
310,0x6ed88e197d6a875fea59a07c0bb1a035f0e84b4e,12.31,0.0
311,0x41542b0a28f978f7aff8b35b356a7e0b2f2bc638,0.68,6.8580000000000005
312,0xa951be235a8c9199d0bbe147e4678d817f31b2b2,11.58,0.0
313,0xc35c282a22d804ac70ed8e0c9905cbacb58578e0,0.95,12.717
314,0x30248d58e414b20fed3a6c482b59d9d8f5a4b7e2,9.48,0.0
315,0x310a59b5443cf2c9707cdadca0c170d177cf184e,13.02,0.0
316,0xb3c3e20312ded30a651ce746cde0534dc0433604,11.09,0.0
317,0xbc93528f85d2ad982083c4cc5e377ef77c36ee18,1.2,0.0
318,0x704819d2e44d6ed1da25bfce84c49fcca25613e5,2.55,0.0
319,0x7875839110acd222fe76fd5f3ab2f7bb07e80978,2.16,0.0
320,0x22982da02f22d7f5f8eabda2143948600bb814f0,3.66,0.0
321,0x360f4ea7effa200c9eab27ad115be2aa616144fd,10.0,0.0
322,0xf1c8f28e145dd8d4d3b8fcc7e4edffb613d7b5bc,0.89,14.040000000000001
323,0x3ec8f6d8bce46da12c30e39a842aafccce96a54c,0.51,11.961
324,0xd6cbc00b3ecff6e48a1106feaf62f77c4f52e465,1.7200000000000002,30.591
325,0xcb5db0811d196c246ff7a340d6f3f92a3925862f,2.47,0.0
326,0x467d3b01ca6c94a9a6053c437c9e5310a63589a5,2.1,29.754
327,0xb7def8776f171d4593723c6306614caf594f795b,13.51,0.0
328,0xdb6cc5a041dcb545858fead690b11fd6ce6a00d4,2.58,30.510000000000005


==> results/total__0x7d56485e026d5d3881f778e99969d2b1f90c50af.csv <==
1,0x04460f98781ca4c39779a304165b815a43a78d3b,0.0,0.0
2,0xd505f5106fcf66acd8eef47fc3211da62820d4be,0.2084,0.0
3,0x6fdf1ebb0071eab9ce05f2368369e00afb83241b,33.78,0.0
4,0x1d4e72fed0586ecf48beb42ddbd2150da2e3adca,0.756,0.47794499999999995
5,0x4464b8a559ed286c3ae2d20acd6ddf664f5c8c1e,0.6476,0.06063750000000001
6,0x3998a4eb96b921ec3de973cc1fa08aaa5aed6424,10.13,0.0
7,0xe35510d46d0f412c6fe4d5b6a1ba3e42b7adb04f,0.1251,0.144498
8,0x32be343b94f860124dc4fee278fdcbd38c102d88,3.6762000000000006,0.0
9,0xc3f1bcbddc1edfa919dc820a8c4b99f5eab02e74,0.0882,0.10221037322399999
10,0x231a66f071197d6b855d813179fa665aa5e4a6f0,0.11287332646755924,0.0
11,0x2ff080a723010c7ddbd923f50a1083f93173030c,45.163199999999996,0.0
12,0x2e79416a4a7f25977c3a23c8de206b2984e59e39,0.8660000000000001,0.08473800000000001
13,0x70124e51718594a13a69c922aaba14cd591b8b0d,6.306974,5.77987145
14,0xf4bd49d7782f9398ac0428ed1468ac8d0a2ef322,111.21,222.42
15,0xcd17c2db51d52823d95df5b561187e1e1a66183e,24.94202,40.45232
16,0x3ffe13525e6657b36b0ca1bf8a7e07d8a3b9a17b,0.22710999999999998,0.01011
17,0xb3e3429824d31ba87edea73fac823a67f44c6015,4095.4633380447954,4241.3474271233545
18,0xdb25d9b5b92d27415aa0d4e47db617faa3af75e7,0.0966,0.055786499999999996
19,0x8e9934f68f921f1a86c1556e01bd9e4423852253,136.48499999999999,272.96999999999997
20,0x65c407ffea9fcff194fe9d3335d2b78416226056,303.29999999999995,864.2607041496541
21,0x54ad232ded789ed2f59004c9a7ba094a4e38514a,0.8232,4.576376
22,0x627fbcc6d0590d2186c44df4cc178f2793210a10,0.18670000000000003,0.1067735
23,0xc4dc238f4ff143480f64456e0c4837e1c802934e,1.8937000000000004,0.7053425
24,0x04528fb91840ce4bcfc7390919a455d530da8ecb,0.3170000801,0.4130225801
25,0xf2aa0e2d8496846e4f4ec2192368c889fe33140d,34.769999999999996,0.0
26,0xff7ba7db581e9e51c0ad231d89f5a87b89d716d2,1.444,1.11307
27,0x88f7115fd75345f681debf7034987ebba1f00c63,9.643000000000018,186.67251943592916
28,0x1643df5ebb71e5ac2c46d025a37a02ff49eecabd,11.71716,0.01126
29,0xa5287a325b93a5b31bedba46cb0ca26c149fb2d6,6.915,5.069948000000001
30,0x6372454e1250627752e5a65f3f540446474eea08,5.795,0.0
31,0x8568fe4945f2d14cd00b0387103293129f0e3e4a,23.18,0.0
32,0x0b3383604526d50be20607ee1684ae96c6859b7f,5.795,0.0
33,0x9250c675eaaca6cf44054e9b971a11b0c0d0b0c6,56.187400000000004,0.0
34,0x5204208eaf4f5c87f0b606c103f9a602be433ef7,10.14526,0.01126
35,0x458a23ec9517f56abef88808d608abf3f356a8c0,0.24306,0.01126
36,0x067d276cdbac94062de962593742043837273579,0.11880000000000002,0.56198934
37,0x6d32bc8ae9dfff3570bc1009d9f68f76ad7f2ff2,202.2,404.4
38,0x5c3e1e43a4fd3ef8e7351072f090b1f4b08ed4c3,3.628380000000001,0.5240431983887998
39,0xe97e15a717e2694229277ea3394f194ad9f8414a,1595.0585856408638,0.0
40,0x7eefa100636f08652f09332e314c9d679b469be4,0.14500132559999998,0.0
41,0x756282067c716c235664e206ca96ad8f3f571cb8,0.0877,0.093121
42,0xe1ea984cb967dc23428e39731afe68d4611575d3,0.29700000000000004,0.0
43,0x9f2e22158911998a44a27c184bb7e8c4b7132132,0.7655200000000001,0.033420000000000005
44,0x473e90ca71e8459e37ed45331130f5851115fb64,10.42,0.0
45,0xa62aed4a3db5ddcf9495c59c9ad23c83d387308b,0.8820000000000001,0.189505684244
46,0x570a997f254c70c96b40db6dd58f8ef113d39d66,1.3377,0.1033524
47,0x15e8d94a3b66397e7188a10aeecbf13031c398a0,0.3015306233,0.0
48,0xf93c0e48ed58bbd326267d9aed553b284b29f575,5.491139077040001,0.2027063246186
49,0x8db2e041b218b468a84660f7670f27ac12b6066c,10.088829862199999,20.177659724399998
50,0x23ee0a4332be289c39a92b3324043f06973edbb9,3.6959999999999997,0.0
51,0x7b93221b0421045824ec9949a17267d77360c71e,23.18,0.0
52,0x69088ac4e2c05ff7ade9de36e411726a26ab9bfb,6.86,2.6895420000000003
53,0xc089874c761406a8d0a6ffe6a2c0e2b3b2f86206,3.734,4.398068568693672
54,0xcb246970633acd3b013f07b69642fe6cdffcba0f,1.07,0.0
55,0x573f6d229eed4cc0c9fbdaa6df6191856d1ab08f,0.20956999999999998,0.09367
56,0x2dbe0ff4a5215e9a890b09db2e7de3dd49faa883,0.0011300000000000001,0.0011300000000000001
57,0x59c275fe561e9c199cbd0e70b9ce0926522e5556,0.03762740183792815,0.03762740183792815
58,0xa24cd186c599f3a4c2156f146f82ea9423e63826,2.0656999999999996,619.0768680839053
59,0xda6078a1b7a471ac89e15e40f6a28b8261cbe603,0.9440200000000001,0.48245499999999997
60,0x276d49453d5151237a059fb80be15cfe88597617,0.2276,2.04942719
61,0x3bb78d3623f2e4ec4cad3f72d5889bb93d510b01,8.161999999999999,0.0
62,0x3ae10a9ffb028be0a867a85896556c04c6e09f5a,2.022,2.022
63,0xfa7f65f007c673d77d9cf156325b1b418c343e75,0.91,0.09121699999999999
64,0x2910543af39aba0cd09dbb2d50200b3e800a63d2,0.06860000000000001,0.06860000000000001
65,0x12d20790b7d3dbd88c81a279b812039e8a603bd0,133.00031288157,1.4869619014184254
66,0xbfc997eeaed6b42c91cf0b3d9188b5a4e4e63efd,0.12601,0.0
67,0x8ceefed49f4b32e1a682dad006c389a91b639f37,1.1660000000000001,0.0
68,0x156d28739923ab616ac6d16498d736b349349d2d,1.0482,0.0
69,0xdf5182b3fefe338d9badce30a586611a9aad8b5d,34.781589999999994,0.01159
70,0x31ccec9a30649404d7cd7c0794823e2ac787f329,12.88,5.5703385
71,0x61b0ac2075de46b75ed44d64568ac2d6281c56ba,0.06655,0.06655
72,0xa715c4e6fdb7b25eebc0393262e220ed838b448e,0.0866,0.0694965
73,0x1f4ccee385f54f42d72eb4892ba7ac72653c9589,50.55,0.0
74,0x2fe0eb0f31ae8bca8e1f5a22945c704213c1a8b1,1.0315999999999999,1.11813161
75,0x436cec39f266a3e0f81767267a5c730a2fbca9be,2405.792185650245,0.0
76,0xcf5010f38f8b37861854af62e38c8bb6760a9ef2,0.37300348653000004,0.0
77,0x16f53e55ed93efa0f025ae5df7200aa88ecd4fa6,404.4,808.8
78,0xf446a86b861db952897ac58abe8f11cda0235fea,11.7132,0.0
79,0x61557bec513a2c45464a19ceb62c21b1e5a98418,0.1288,9.66830325
80,0xe8fd59a3834918dcdc982a3342a74050f2dd4192,178.82983000000002,1206.9826202334802
81,0x1b7b3e656b5f775f27a6d1d3ad59105908f0091c,0.33420000000000005,0.0
82,0x77998b19c7c2860ff98e3d7fed54305ca6d7be23,0.1161,0.11929274999999999
83,0xd608672dcdcaabbdf61c11613ee1da48b6d6db02,0.5861862710000001,0.041456271
84,0x35bd93a989d272c9b27df3587c65e4c63899251b,20.538099999999996,40.44
85,0xdd098bb908985d9f9ef7029da4b1c9b7953334b6,586.5077799999999,566.18358
86,0x2649f8fc36858b2c710c0a1f3b667275898947a6,0.01126,0.01126
87,0x7ec3f11aba58ce6f98e878a2560964c71b8c8e32,0.01011,0.0
88,0x1bc7dc3262b3cf071f886268eca3b7941422ee0c,0.107,0.0
89,0x251e01cf6a27d0e5b80ed8ce2d59965a19366f15,0.2022,0.0
90,0x9bf53a22130bc32e6062dfff490072d984acffea,303.29999999999995,606.5999999999999
91,0x9f451c2b960638c7e083a2cf7ce081aab1a4108a,617.7209999999999,1233.4199999999998
92,0x02145505baf3e46e9bc642f3b5a95c40f583028f,54.800000000000004,0.0
93,0xbb689812b1b9033461a51a4ce27a47909aa0a01f,171.84882986219998,343.69765972439995
94,0x59a4428ad47e8f91335904b4f39876b7a9b39243,0.091,0.04231499999999999
95,0x8ce52c562df9e669ee01367e604fb94d03c7ae72,0.8768000000000001,0.0
96,0x522c167169719fb5491acbc6bb53ad873a357ba9,0.1166117755,1.1775500000000001E-5
97,0x8fee195d9bc0129dc4faeef96342bf2e07860367,181.98,363.96


==> results/total__0x9758da9b4d001ed2d0df46d25069edf53750767a.csv <==
1,0x176ca8f5676d5b916a5f65926124218c27a4c47a,9.4,13.440000000000001
2,0x39651382253e374bb581ff12c482e54de3f42b08,8.48,0.0
3,0xfa64c3746e45a916758bf5dda645afb0792d732b,8.48,6.36
4,0x9413e7e3a2fd5a4119a31fc73512d0ec2e555394,33.92,54.03484375000002
5,0x752a52715f09b57088ac35f7f9345f48cce71015,8.44,55.30750000000001
6,0xed218558f456839cbdcb6cf0650592ce8a73361a,8.48,0.0
7,0xbc7918f0c1620d4d2db58c71f05c02e47790cd58,8.48,4.24
8,0x5e91e0827acbff8d3620c720adc753d54e90825d,8.48,0.0
9,0x4aa7a999632300dd762fbb3d80cd9bbe23c7dcbf,8.48,0.0
10,0xe12c8c1f1841b458530def95eaa48b58307d90bf,8.48,0.0
11,0x33785b405a44fdb6a3f644ffacec27914b818c3c,8.48,9.51125
12,0x660cf0d7ba6aba3d5c5ff2131e1a1404afa7a000,8.48,0.0
13,0xcf01986ef9179860ec97c010512cc818ffc033d4,8.25,0.0
14,0x3ffe13525e6657b36b0ca1bf8a7e07d8a3b9a17b,9.4,8.48
15,0x57e3cfaf509e1b332b10a559f142370dd11dcee1,8.25,0.0
16,0xc4dc238f4ff143480f64456e0c4837e1c802934e,8.48,8.48
17,0xfcb8d083e3a5986c2eeea6edec7def8b7a4cbbae,8.48,0.0
18,0xefee50d18d71139a45c7bd3fd034ba14f28547a9,8.48,0.0
19,0x38380824331110e93a1e77a42221235e70884518,8.48,25.440000000000005
20,0x60794ccb7ba812866885745d71023fbc16413894,9.43,0.0
21,0x0c4cc4ab227b16bdd2b79aae601985cc313d7d86,8.48,0.0
22,0xc47b17ff9d07e0b0beac63ff51df3ef855828325,8.48,0.0
23,0xac9a92bf33894ae8918c0b1f6e1efb03899aa441,8.48,4.24
24,0x905c1e8c45b12cbcf626c0f080056a15b2184f40,8.48,14.725000000000001
25,0xcedf4237f7730d18ce3f90550e1a871f92071be4,8.48,0.0
26,0x40058c3ff7d4b564a5f44d87d6130d58834b6fef,8.48,3.75
27,0x8065329aaef9b85c3ac37e7b79c22e756de128f3,7.91,7.734999999999999
28,0xd071802f89df593ac10c6a89434efcf33b534ad2,8.48,8.365
29,0xf41e3969f98625d50c68e1276394c8faf30b0043,8.48,0.0
30,0x5eca238dfce8dfb181c093769e40360da2b40042,8.48,0.0
31,0x5c3e1e43a4fd3ef8e7351072f090b1f4b08ed4c3,8.48,0.0
32,0xc8d8e393825ccc50c07447ecc7767278f6318a82,16.96,55.978750000000005
33,0x33183602fb99a710bb7ec21cf1ca7528d0e935ea,8.48,0.0
34,0x09f68298de0432584445647bc73361906bff6e23,9.4,22.346249999999998
35,0x31bd0a9da560e50b7030cf3dccdd4773d0090571,8.48,0.0
36,0xcf799cc54474a087670d1141f237bd19bf96ac75,8.25,0.0
37,0x2b5bd3537d3bdd3c4e87e40262b1e9ee76bbb570,9.4,4.41
38,0x1ff83d5e916645239e435e3bc67bd8f92778de1e,7.56,0.0
39,0x1af0c348a179d3801f4b9530e9e29868edc3eb00,8.48,10.5425
40,0xd25658414d41ab0da3f7e28f592863c5b4218101,8.99,0.0
41,0x2e7461280fa6955a4d5c24a450593fc149ee58a9,8.48,0.0
42,0xb23d13c65775eae49ebb50ddadd4693912e7e8d5,9.4,62.64812500000001
43,0x570a997f254c70c96b40db6dd58f8ef113d39d66,8.48,0.0
44,0xeafb376f6e9ae4266cd4e17c28cb8dd10923e7cb,8.48,0.0
45,0x1d72c05d945f4b2bf78a0caf195a74a78c1d6059,8.48,0.0
46,0xf800288885361df0d8433fe672af3ddedf2a95f2,9.39,0.0
47,0xfd2681ad9a954ab2455a6079681e507bb5817448,8.48,0.0
48,0x5c119783b3e8b2802fb154257830a95f0efd5c26,33.120000000000005,24.64
49,0xde87724be25561332aa352a043de1f1c39f6890c,8.48,0.0
50,0x36b1fd186f16f484c626ae91a279b1848123be11,8.82,0.0
51,0x7a25179d4872eeb467afae81bc95f5439fee50d3,8.48,0.0
52,0x0e8f9e46df5e87c5c12e39c80f159751b0cfd12d,9.4,8.66
53,0x1c717360fd0fac8759e2798f231913008bfba723,8.25,0.0
54,0x7fcd520eaefe3ca2b3c74ece331e58135101e893,7.56,0.0
55,0x1fdf0ceafb709f8a3a2bed1108e1ea894457df24,8.48,12.6625
56,0x0927f6c451d6a04e6b170278dae37c9a835f874f,8.48,53.10375000000001
57,0x749c49ac727af12ffff483e1951ff666b28142fe,8.48,0.0
58,0x81e30f6f0c19b18c345e49046340aa31a62eff4d,8.82,0.0
59,0x2a90698b0607940b9047120b96bbeea81e5426d0,8.84,0.0
60,0x44ce0109e0a5dd2d07ccbf33b6f82384842916bd,8.48,0.0
61,0xf31eb5ebb8c6546dac0ec131a53f8130fe067d1c,8.48,4.125
62,0x8e8ef5ca7f371318f06c5615cf895c1d89f687a3,8.48,0.0
63,0x4bd4f63cbe23adbd956787123e3a9c5e45a4e8b7,8.25,0.0
64,0xce05c55204b7eadba875a7e513abc1eef71ea6dc,8.48,27.989375000000003
65,0x975f26d365ddde3ccab8f079217776bd07447558,8.25,11.947500000000002
66,0xcf5c87c2cfcc0b849d470058a68895beb557fa97,8.48,25.21
67,0xf248008962911ef9806dfbb64714545c6fcbbbe2,8.48,0.0
68,0x3922fb13e711d6f0aa16bae944cc90e82b9f405b,8.82,0.0
69,0x5e929c9a5b0fef603436b61b09e6fbc1dbea78c5,8.48,16.845000000000002
70,0xf56b050fcbecfec98098a7d3845a97e0d7d5757e,8.48,4.24
71,0xb5760d4301d279138530d93503dda6f14ec11138,8.25,0.0
72,0x344377a1eecafc72da89562ba8f73b5b903cc0b5,9.4,9.105
73,0xbfc997eeaed6b42c91cf0b3d9188b5a4e4e63efd,9.4,0.0
74,0xd670b056901175bc41cbc9c264163ad7f5b92c15,9.4,0.0
75,0xbf78fcf94f9eb36596341da434f27bbb09c6ee9b,8.25,0.0
76,0xc1733460419b5dad9c7e23c17e318fa22c50e5c0,8.48,0.0
77,0xe81a34d6551e4456a10c2b8c3a8536894034eb70,8.48,0.0
78,0xb1e3df8208c6b57ec453097b32e3659bd52859e8,8.48,0.0
79,0x378c55678087ecb15716aa1fe2c82ba3d2f13e07,8.25,0.0
80,0x5cd17af7031267db6ee25e33c8de3fbebc2ead9d,8.48,8.25
81,0xbba2754aa4411119317bf2c4a8498af1fd84b382,8.48,0.0
82,0xd2385a4e59bdc2b4c0d16b104f048ae676376a55,8.25,0.0
83,0x049144d6f3678e51f9f930fee1fadabcb251dcfd,7.91,0.0
84,0x88169e3fe20a018286257143a67790304bd333b9,9.4,0.0
85,0x92669fea56a2dc635d7a3fc119398798d8f22bfa,8.48,0.0
86,0x4f0c96b0756d96cc8fb25573621162ae28c42c57,9.4,9.252500000000001
87,0xa4632713f4e117859d17bf14b7455a7f9f97fbb8,8.48,12.605
88,0xa7a40009d46b55879abd0b34f48e04920de3c7d2,8.48,3.78
89,0x77998b19c7c2860ff98e3d7fed54305ca6d7be23,8.25,0.0
90,0x438af6ba1f65ea85acda4749950b8cbc7c6601d5,8.82,0.0
91,0x35bd93a989d272c9b27df3587c65e4c63899251b,9.4,4.24
92,0x5819aedf20a30566b05c7da6fb72d51719e8721b,8.48,4.24
93,0xcba54910d073d9e47fdfd9593262eae84e05a572,8.25,4.125
94,0x8394a052eb6c32fb9defcaabc12fcbd8fea0b8a8,8.48,0.0
95,0x9af084c559597c65417d817075c037a0cba22a29,7.5,0.0
96,0xd24601ffc373b12d48da262c777c776f6fad313c,8.48,0.0
97,0x929592066528bafc200511eb309ba9026dc4501c,8.25,0.0
98,0x0c976a58b4df9296a294b6ea56718e098bfe2b34,8.44,31.985000000000003
99,0x5a9388d4a75d86c6a4d7dd294f456562a29ca9ef,8.48,12.605
100,0xea94334e6e64b879d9d584f2868e804c30358d52,8.82,6.36
101,0x27a59e7954d87a3d255132dbec066489862bb8df,8.48,0.0
102,0x522c167169719fb5491acbc6bb53ad873a357ba9,8.48,0.0
103,0x78a62415a15fb5281322a84f284b627c99982187,8.25,0.0


==> results/total__0xa9e2320d9e6c17eb45a921cb2698b42256f5e142.csv <==
1,0x5149ebf29b2fc0206dd5a2b4bf8f429abf66f0f1,2997.001461280001,3294.1818538011694
2,0x25db0f59bf166c49d1f859c9cb5928cbbf685981,3018.7160000000003,0.0
3,0x2a65aca4d5fc5b5c859090a6c34d164135398226,366.55447816779997,0.0


==> results/total__0xa9e4e3b1da2462752aea980698c335e70e9ab26c.csv <==
1,0xe2e404bb8de94ffd8c654b2c59fc554bd8c761c7,45.278999999999996,0.0
2,0xe7bdc247ce6dcff39716cd9b1d9d370d21438869,11.01420835325338,0.0
3,0x0e4c4d07ba172310ebe36622b03de3ebb6686c41,7.076999999999999,0.0
4,0x3998a4eb96b921ec3de973cc1fa08aaa5aed6424,2394.1499999999996,1851.3000000000002
5,0x481a3ec0f1488c31d9f3d6acd1922516e944cf2c,13.02,0.0
6,0x9d69c437e6f467fd1797f0bd0799d1db40f6af86,964.9200000000001,1476.63
7,0xbfc3a0f9b6e252272f89e5cf154c2fc099744c02,45.474,0.0
8,0xbeee3a4dc4fa6ed30f46366c956a7c4e6a23f76f,563.5,0.0
9,0x9ae88576b2ee4a2279e517fbef5ba55d39066267,10.41,0.0
10,0x2ff080a723010c7ddbd923f50a1083f93173030c,55.099999999999994,0.0
11,0x5250e3e99617426e6a69ac0cf5eda3e9cdb4e00d,14.11,0.0
12,0x310668791770ac01599481d3ab3c7c3c3abe1046,9.39,0.0
13,0x1bc54498b47d71f19d69df980851e142080a5d74,10.63,0.0
14,0x2086e9fddcbc4c60a6521ed76ebd930eafcf279f,231.42,0.0
15,0xf4bd49d7782f9398ac0428ed1468ac8d0a2ef322,1880.64,2810.61
16,0x55ab5fe38b4e0b88a0767ed0f979f2c448217f46,7.48,24.93
17,0x2ab38509536e69649587722300c7b26384f334c8,38.2930304,0.0
18,0x57e3cfaf509e1b332b10a559f142370dd11dcee1,8.25,0.0
19,0xa2a2af80d37a8aac00b1370f111688ab92cd3709,5.79,0.0
20,0xb3e3429824d31ba87edea73fac823a67f44c6015,9088.300000000001,11501.91
21,0xe1215b7dae5aa9ebfd6149eea1d9151ef0dd981d,1160.339,0.0
22,0x0f703fa33d4d3b0a55d7466bcdee8abfbb9c17d8,879.9,0.0
23,0x1844614dcd74f04a509b8afe7d469ac4ca2dffa8,48.15,0.0
24,0x04528fb91840ce4bcfc7390919a455d530da8ecb,10.63,0.0
25,0x68483a0029368d2538745960f8f6533027803186,1498.78,2235.54
26,0xc168a39a8068c42a650e944ebfab87bfa4b1434b,11.22,16.830000000000002
27,0x28ba0b04488b9fb1f50f9b9ef782a9899855a5d6,121.81,0.0
28,0xb5735aa45cc756430151bf460a647a33ec2c057d,87.04,0.0
29,0x4343e02a08ab886c9ea24ad9492653acb06d3d17,1090.98,0.0
30,0xeeb10e6aea0853efcf2278d73c1ad2a586197649,12.57,0.0
31,0x3a8e0b28627c209a9a9c620d557d9c2d96042282,110.19999999999999,0.0
32,0x17c7d93a56f96a2e97ecbc848fa5c28c722153ef,259.291118431,0.0
33,0x4b53fcb132bd8691810fd8f48278fb64917788b2,113.0,0.0
34,0x1ddb7bde380bcb2aff98d731edd67e72a095e860,11.88,0.0
35,0xee226d64ae8e359c1782b928b393ba1289964e5d,10.96,0.0
36,0x9c887a5e47ce9f7446aa2aa5443aef0fa3449060,22.54,0.0
37,0x6be16313643ebc91ff9bb1a2e116b854ea933a45,62.85,0.0
38,0x1804b58c1115a0163d944f80c792f9621421b90a,4405.8754047317725,0.0
39,0x3cd6a1a170b40d10e404007d5cf3528575cf481d,15.9749925474,0.0
40,0x4e3b121d372e5f9737ff83cd99e2e759303d1bef,11.91,0.0
41,0xe5478bbde21a0a38401a4e9cc57cfd11dec15b66,4.959,4626.149612340725
42,0x6d32bc8ae9dfff3570bc1009d9f68f76ad7f2ff2,1122.0,0.0
43,0x4d423e67183adb35fdd1ac695cd28b3672090010,0.0,0.0
44,0x7f422fc8ace054d31eaea83319472c2d0db38021,23.82,35.730000000000004
45,0x9c41495f35a0738f89d22800446b2b01b7831d16,2190.33,2852.0099999999998
46,0xc7ff03c48af7c7f35db334914a44b81a9560d5a1,1063.9,1430.5500000000002
47,0x1a79c7f4039c67a39d7513884cdc0e2c34222490,169.68,151.47000000000003
48,0xedccbef033467c62be9549e6a40f6480ccae1a51,10.13,0.0
49,0xf3262a758adc36cf43f124c49cf2b3a888de283f,1813.6400000000003,2366.76
50,0x2b5bd3537d3bdd3c4e87e40262b1e9ee76bbb570,315.55999999999995,0.0
51,0x40a587c8359ade3c986e4f908c9e34cad2f0c26e,5.94,0.0
52,0x9a50910540e337e3b6ecde3e4d85c355b42ac7c8,10.587522304,0.0
53,0xe3945436d002cfe0b22d65ac1ce2e4711f6eb24e,9.74,23.82
54,0x52fab5390e8cb78f24b22e5e3ec44124d1098fcb,0.0,0.0
55,0x2f974bd8600c0759a3d4e94caa81be5f2b1c6f52,235.62,16.830000000000002
56,0x5835ac638c337f8c66b67f352fb269938df801f2,841.5,1271.25
57,0x83f041fc2d1546d2002aef7c3c67ed45b096ec49,3833.2,3919.4400000000005
58,0xcfef725592cb980ce52050fb1f14eb469ca91709,21.74,0.0
59,0x49b7bd36552d657565a23d5b0e9496b327a2e338,12.62,0.0
60,0xf603051dd89969030751574bc0d1f3ceb7634adb,70.71,79.71000000000001
61,0xeb27e888263fe8b2bdec351addadce7b98b4ed1f,2243.0,3332.1000000000004
62,0x245133ea0fb1b77fab5886d7ffb8046dfeff3858,9.74,23.82
63,0xbd723a240d0168cc2f5162c7f02069ae4110e5ee,23.82,33.660000000000004
64,0xf0f80414b9ae37297dd7afd41810b2b89f8180c9,20.286,0.0
65,0x36d85dc3683156e63bf880a9fab7788cf8143a27,10.626000000000001,0.0
66,0x49e724169a761b852b2dd50391ae3d92808bb159,584.1657526362827,0.0
67,0x6bf95fb93cb962b5773b97ccb0c34a3b055cde07,13.02,0.0
68,0x30fab7dc42345904051621166a0369a2ee9aa7d1,10.42,0.0
69,0x54384eb096b96b91a3009a9ce76f9fc816149de8,12.57,0.0
70,0x710a5f7706695af6d74a8e7274d86d36fe85a8ad,23.84,0.0
71,0xf93c0e48ed58bbd326267d9aed553b284b29f575,24.64,0.0
72,0xdabb2b1b7cf3474455d92c83329273a4ccbfacb2,27.75,16.830000000000002
73,0xc7730a464c137ecc71a83363cfcef348cbab530a,38.225,0.0
74,0x185f5096a4573e43a7f34276d8dffb4c3f0a9186,22.6,0.0
75,0x604bdd22082d5e3a90c29a69f49b86b5e302cab7,676.5313607670375,0.0
76,0x7b93221b0421045824ec9949a17267d77360c71e,208.62,0.0
77,0x16405a2e4bb2a1cb75d7eddc45e09683b4c77e5b,245.61089,0.0
78,0x563fa1e29cceb943bd6fafacebf6f970804a2919,2.8875,0.0
79,0x3e7658bd0d89e8d8308b8c3d5b75b2bba8c9fca7,11.3,0.0
80,0x3bd44d82ce169c1936f8446d4f0766b51e065402,11.41,0.0
81,0x9c28a2c4086091cb5da226a657ce3248e8ea7b6f,23.82,35.730000000000004
82,0xddac6bf4bbdd7d597d9c686d0695593bedccc7fa,224.4,336.6
83,0x12872afb819666b059c7c9a850926226f9a20122,11.58,0.0
84,0x5b3bddaa5a3e14a31be29070dea47603ab030269,82.239,0.0
85,0xf367fb4ea9db0f444dde80280008f2b55047a9bf,10.96,0.0
86,0x368082aaa370a1ec83d5149149e78c74226c179f,16.44,0.0
87,0x80f529c6bcd2e4815ff4310a90de5db5fcae5e99,12.57,0.0
88,0x4fc9103ef1e7500055d31d8804b1170c389c2aaa,0.0,0.0
89,0xa8d2e43fb301161ec22abcc25163b6cfe6409020,34.83,0.0
90,0x90016e1514c4105f138f559d7ed57fbb89b57a1e,35.75,17.865000000000002
91,0x1e2c1dfaa5beda103a3bf4b7b868cc5f5e29f69d,4381.83,3876.525
92,0x5c58333d113bd8be84a62f33a5ed49c7af1638cd,24.979999999999997,23.82
93,0xadda918c8548d2334502213041a9cd2e5bbf5606,61.71000000000001,53.685
94,0xd98246feedb39b704acbc936e372248005dfb4a8,9.32,0.0
95,0xcfeea81d49e786cf4a4aa22c784e426958b1ccc5,2385.54,3556.92
96,0x1ec259c8468f20cbfc763a02add1fe1aaa3b7c4f,21.74,0.0
97,0xdd39a7df3992d367ec7ac59042cc51d1e52b3af5,534.72,0.0
98,0x8a4d24c2428eddda2dffbc4b0f0a98e541c42b1a,13.56,0.0
99,0xf76a775d8176d8fea171b4a0b7fc528fb761892b,12.57,0.0
100,0xf2b5bd9691915636f3f78f26c887451dc86d0551,12.57,0.0
101,0x5c3f567faff7bad1b5120022e8cbcaa82b4917b3,139.25,0.0
102,0x51361e4159d7777f1684575e3d0d2ac3606cb103,409.19,0.0
103,0x13c7c27ea7ee89ec6607965b6f357b0109bc98b4,16.62,67.05
104,0x6cebfb928f09afea77a627fbc716f446b0d2f667,1191.0,1786.5
105,0xcbf451d95d5fefdff288ce6c4871b3d8acdfa36e,22.04,0.0
106,0x331c4c268852f4383d4a1a6758b27de97c8268b2,102.94,172.44
107,0x728df97338af04b843c3dadd80587842c932f971,25.14,0.0
108,0x8c353f09ef6b18efa5e2d64e606bc77e890ab4fb,12.32,0.0
109,0x6b8b8cbc62bb79e88b2f81583f890f8f4a874fbd,0.0,0.0
110,0x5c2422a39bcb8e469423ca039cf2b89bbe55e93e,35.751550220203754,0.0
111,0xeda69db41594d3e94a51d4e075ef613ef860d1d6,25.08972,0.0
112,0xbac447fec4f9245b8073b83702d38fde541a0e87,58.440000000000005,142.92
113,0x5317a28be86ed63d21916f207700b4bc99030137,8.44,0.0
114,0x05e1736a6bf0d8bcbad8b8b2052cb22e8ade6e4e,551.0,0.0
115,0xa66fb69d348aabac77aca95cc40717771f31ba89,6.285,0.0
116,0xc8fb1fafda07752b56deb880489ff96b7c784945,3828.6,4404.3
117,0x9df9711ec2a4a6ce865495424beb6d6c01d12657,16.93,0.0
118,0x598b938138ee42bab3573e9a122ef452f97de753,10.96,0.0
119,0x266115761f7109d78c7d9851afe375a0c43a0468,40.79,0.0
120,0x1a4a1797cfc41bf5c17a647575e9b9df30942d49,22.54,0.0
121,0x1bb5f7dff51b47777be4bdf14c57e3d5448d685b,1065.9,1598.8500000000001
122,0x2fe0eb0f31ae8bca8e1f5a22945c704213c1a8b1,8.99,0.0
123,0xd46b214fd05c346721c5d95dee0c281f69588682,1408.75,0.0
124,0x8943c187aaaba35216dd81dc7b08c336da5270c9,11.3551530804,0.0
125,0xb16cc50ec5d9d200ee5adb633fd702d78563e508,12.62,0.0
126,0xee1f6723b5863bbb30fe04eb1c6c82af6a001415,119.1,168.3
127,0x23714dd3d12f9af4c595cad2b1bd960fc62683e2,11.1302,0.0
128,0x4d60f488f989d8a59efca4c3affef932a76f9627,1.411,0.0
129,0x197783267998ef36bc237035f5fb627a19272aa2,605.13,0.0
130,0x16f53e55ed93efa0f025ae5df7200aa88ecd4fa6,2737.6800000000003,4531.35
131,0x1dce8332900c0a22273357a8b4d92be98892a54d,4164.35,6200.985000000001
132,0x9ec6e8a04b86017599300acac8cf8c9fa73d002e,22.44,0.0
133,0x4ba01382fa7d204a69320dd9ef947b6cba5eb946,11.27,0.0
134,0xf446a86b861db952897ac58abe8f11cda0235fea,12.57,0.0
135,0x5302d84bf0d84cfb33ede17108d00d0e2d496ba7,426.36,642.39
136,0x856974897e608a482752bc7a0c5db7ed4d9ce259,14.11,0.0
137,0xe3750e52398456f9d6ae8e36c4ebdf93dd7457fb,11.27,0.0
138,0xdc6c17f9f7447de6af6448f460846c02bf8aa8ff,155.20999999999998,0.0
139,0x0575b29af2560c4b6a7742210b1ff7496086e592,112.69999999999999,0.0
140,0x1b7b3e656b5f775f27a6d1d3ad59105908f0091c,574.77,0.0
141,0x7bfb47bf7a63850ffd27b1f5fe376c78dded1a2b,452.25,252.45000000000002
142,0xa26026c46f466cbfeac3fff286ad5de56fb65a76,12.57,0.0
143,0xd727d86738b9511a1eb4216472a1d6e5fed959c5,11.462000000000002,0.0
144,0x358133d2aa0a849a404bce8d6153fc3e0c2a623d,11.594800000000001,24.0582
145,0xd31031888b1bad2444809c2b30281bad596927b5,1122.0,1365.0
146,0x33828257738ead5278d3ac64f2a0ab043da852b2,1.411,0.0
147,0x92aa238c3824aede4445d661ef7813cab872a05f,168.3,0.0
148,0xb5e54332966a20054cbea420407fc604a48f3c6e,12.551145000000002,0.0
149,0x3881a87153a92710fd79c785e732d905503fd538,33.81,0.0
150,0xdd098bb908985d9f9ef7029da4b1c9b7953334b6,266.6743,0.0
151,0x0009be88c3bf9e0fd0c43ad84ae994d8424fee03,10.7,0.0
152,0xfa9ee56539fa2589efd0d24ec7a136d637f5e738,1145.693,1683.0
153,0xfe2f5dc75b95d6179c8d8c4e5c959746870ca934,112.2,0.0
154,0xef41bb451d976bd82cbb0ce57e30c9a0ef57494f,18.032,0.0
155,0x7002427859f0d743e27019d2d05a6cd344fc5213,1988.8000000000002,2001.5100000000002
156,0x24e7bb991ccb5b18783145231ca0dee4152a7a4e,881.19,1295.91
157,0x36730b56b0820fff559b9138eb3428a176cf66b1,40.72,141.81
158,0x9af084c559597c65417d817075c037a0cba22a29,2.322,0.0
159,0x5d6ccf806738091042ad97a6e095fe8c36aa79c5,1697.08,0.0
160,0x60e63c2f43f8b5daf32e8f7f2dd2e370100e9432,11.61,0.0
161,0x9bf53a22130bc32e6062dfff490072d984acffea,1869.42,1178.1000000000001
162,0xadd312639142f2dccc435eafee676a00ec1e7b54,1.2570000000000001,0.0
163,0x939c75614e3c7c6be3f8fe6d64e492c0810a399c,33.900000000000006,0.0
164,0xf47a386127d89da5e0e00f40f132c5e57c6e02d8,12.32,0.0
165,0xaa439e59d77cc46d178cf49fd95cb613610d66a7,12.551145000000002,0.0
166,0xaa991168406dfd4547dcbc78eae4b37bdcd6e078,11.22,0.0
167,0x19ad1c9fba175ad01097347b8ff273e4e31a39ab,1752.0,2628.0
168,0x5503983423ab4f6ab23187c00829db50043993bd,34.83,0.0
169,0xd12de0b61bc3041aea48d771ef468df805b88ed2,11.66,0.0
170,0x2a83af431ae27fd68d7a83bc267cb59d6c1ddf32,44.78,57.480000000000004
171,0x24e0d459e000804737a539e01d5ce384005a325a,12.57,0.0
172,0x44365d3364902670b9a750faff5354d6b8fc1661,10.88,0.0
173,0xd7bdd310f6e63c336911183e3d833154513b9195,11.91,17.865000000000002
174,0x18106ec466f97192f0d65a350d251004309a4a6b,13.931999999999999,0.0
175,0xafab9fcc2a978deccdf103cc3433305bb5a7d461,18.855,0.0
176,0x8fee195d9bc0129dc4faeef96342bf2e07860367,4488.0,5049.0
177,0x138506dc8b869497095e758a4617737515943a8b,240.55702502859998,0.0


==> results/total__0xba6284ca128d72b25f1353fadd06aa145d9095af.csv <==
1,0x8df47f2d1cf18786ab600feeccf569267448fec6,10.13,0.0
2,0xe2e404bb8de94ffd8c654b2c59fc554bd8c761c7,110.48463415555702,86.92013826744454
3,0x8615c5d62c454276490a38083bf97c724d041613,1.1769999999999998,0.0
4,0x36a80f9f6015e36102449b933944c278191acd73,160.5,192.59999999999997
5,0x0d8bfa7ae3e9aef0c7c77779b214f094024447a4,54.57,0.0
6,0xedccbef033467c62be9549e6a40f6480ccae1a51,604.18,0.0
7,0x11e81efe9b4ed8f5288e5f627a194103fb856508,0.801,0.0
8,0x82921146d8a772ab9a75cfae8d705502176fb524,0.877,0.0
9,0x32be343b94f860124dc4fee278fdcbd38c102d88,8.0442,0.0
10,0x90016e1514c4105f138f559d7ed57fbb89b57a1e,5.928000000000001,0.0
11,0x8cd0d7f75f84826a69820ba02843730b47712751,56.34,0.0
12,0x00d8ea6355c76463d745662e66dbe844fa010610,42.199999999999996,0.0
13,0xe97e15a717e2694229277ea3394f194ad9f8414a,1006.35,1139.44667
14,0xc9d2f4c0919f9e0d45acbbe90068575b725b8a1f,144.45,154.07999999999998
15,0x77998b19c7c2860ff98e3d7fed54305ca6d7be23,8.25,0.0
16,0xb98320de78c369553d75636ad95a36bb4e001bf4,171.2,198.89999999999998
17,0x70d6c48c321ed6a99c905012d06a9bb89bb39426,413.81999999999994,491.79599999999994
18,0x2e79416a4a7f25977c3a23c8de206b2984e59e39,53.5,0.0
19,0x6b5afd96a2433d81d88587e8f803d401b0356c77,10.7,0.0
20,0xfdcb7a734a2599d7e93119865ecb7a58c5ef38ae,89.53399999999999,0.0
21,0xb3e3429824d31ba87edea73fac823a67f44c6015,1052.6,1274.9475
22,0x627fbcc6d0590d2186c44df4cc178f2793210a10,2.4681020000000005,0.0
23,0x15e8d94a3b66397e7188a10aeecbf13031c398a0,0.899,0.0
24,0x6b8b8cbc62bb79e88b2f81583f890f8f4a874fbd,39.1,0.0
25,0x61964af73638eb7a8b7d1c6fb2e2a067b7de63e7,841.5,1371.1726683077754
26,0xefe0a3409d93135a51c4fcbae0bfb9a540ac2574,462.1,542.999
27,0x8c7b15ce06bfaac4bb05d439437ea5cd9cab1638,0.932,0.0
28,0x04528fb91840ce4bcfc7390919a455d530da8ecb,623.537,629.1894999999998
29,0x68483a0029368d2538745960f8f6533027803186,314.763,378.23999999999995
30,0x266115761f7109d78c7d9851afe375a0c43a0468,9.629999999999999,0.0
31,0x327289b20afd7b7d99050495d4ec6d0cc4d68eb5,8.82,0.0
32,0x59a4428ad47e8f91335904b4f39876b7a9b39243,91.0,0.0
33,0x40058c3ff7d4b564a5f44d87d6130d58834b6fef,5.088,0.0
34,0x2fe0eb0f31ae8bca8e1f5a22945c704213c1a8b1,3.008,1.4100000000000001
35,0x1fbb2d5aa97e5ffde30058223a7a324538db3f45,49.754999999999995,56.495999999999995
36,0x5dec981c2216c6390475dd891909a4b023919267,95.82278000000001,84.904968
37,0xa61fcd124acd825b85fca6ea093b46bc50d5b2ce,1.4080000000000001,0.0
38,0x436cec39f266a3e0f81767267a5c730a2fbca9be,1110.45,1200.3775
39,0x4ce0d80d863854b8b6a97afed83b7979a7a37aae,53.5,0.0
40,0x4552b43371333cc80c450cbc2b405f692dabf3e1,0.535,0.535
41,0xc7998523ee05ca506accdf9b0f35dc00934d84ad,53.5,0.0
42,0xf907e5f8553caec9f0d864ab80fffcea143989b5,2.3374,0.0
43,0xcd05855bcbce37edf281211fefd33360736c28bb,4.7334,0.0
44,0xd2cdc96788aa86b193a667c9c932cb7a32f8d0a9,2.27925,0.0
45,0xdfb692d180cae04bb29b6cd9878ede2ec8e79f45,455.81999999999994,415.14


==> results/total__0xca7c390f8f843a8c3036841fde755e5d0acb97da.csv <==
1,0x645d2997f4261d52691c18c40e5848c1d6f41982,2.4640000000000004,4.2768
2,0xd5d96353ecc303e2d76788ab59647ddc56844e84,2970.0000000000005,1903.1760000000002
3,0xfa64c3746e45a916758bf5dda645afb0792d732b,0.1262,0.21384
4,0xff2ff59aa0518b75e290ceb3ad199922249ecd5e,1.088,2.1384
5,0xf16c9f0aaf6e96223b8bea95acebfd185d106d0f,0.271,0.0
6,0x277e4b7f5dab01c8e4389b930d3bd1c9690ce1e8,11.24,0.0
7,0x32be343b94f860124dc4fee278fdcbd38c102d88,117.38250000000001,0.0
8,0x5420c00b31b74c13d2e94d9eedd92213f315eb0d,260.3550994884,427.6062555652801
9,0x2b3cf97311ff30f460945a9d8099f4a88e26d456,12.82,0.0
10,0x2ff080a723010c7ddbd923f50a1083f93173030c,65.8996,127.87632
11,0x310668791770ac01599481d3ab3c7c3c3abe1046,0.18780000000000002,0.0
12,0x2086e9fddcbc4c60a6521ed76ebd930eafcf279f,11.02,21.384
13,0xcd17c2db51d52823d95df5b561187e1e1a66183e,63.7964,108.63072000000001
14,0xa61e151af0007b7406d969dce51740caf0d69088,0.5315000000000001,1.0692
15,0x6ea93019f90fed70b815e28f0b3af7cbca72cc21,4835.16,3656.664
16,0xe0f9c5c99158be879b8a0fb5f4f9cee9bb417775,73.83109999999999,149.90184
17,0xb3e3429824d31ba87edea73fac823a67f44c6015,148.276,291.4776
18,0x65c407ffea9fcff194fe9d3335d2b78416226056,403.62,726.5159999999998
19,0x7bc6f2f3047c5ff10b4be8ff5c004da509c7ebc7,0.9216,0.0
20,0xff7ba7db581e9e51c0ad231d89f5a87b89d716d2,1.444,0.0
21,0x68483a0029368d2538745960f8f6533027803186,520.8,855.36
22,0xc67191827233247ce8d7d61b77e8039eb6ebc72b,1.161,0.0
23,0xede92d204b17e6ad406779ba09aa70b5062e57a6,11.59,21.384
24,0xa5287a325b93a5b31bedba46cb0ca26c149fb2d6,0.1243,0.0
25,0x24782715d39c7be05a5921805abf76a3243515a9,76.80000000000001,149.688
26,0xeeb10e6aea0853efcf2278d73c1ad2a586197649,65.154,6440.019905159242
27,0xb5735aa45cc756430151bf460a647a33ec2c057d,5.135200000000001,10.05048
28,0xcc51550fcc8282d245b17b1c86f8d1fe5497d870,0.2064,0.0
29,0x4b53fcb132bd8691810fd8f48278fb64917788b2,24.64,42.768
30,0xa61fcd124acd825b85fca6ea093b46bc50d5b2ce,7.04,0.0
31,0x97b91efe7350c2d57e7e406bab18f3617bcde14a,7.56,0.0
32,0x458a23ec9517f56abef88808d608abf3f356a8c0,1.6926,2.95308
33,0x80b59818f41937239cc0cf3e443f12b4c80102b1,11.26,21.384
34,0x0d705921ef6a86d0835a0bb8c983c1ebbc18587e,5132.16,5553.0
35,0x5cb4a151541fcd1f86244dde8d78ede47535bec3,1302.0,2138.4
36,0x484d28f1696677692c7a1bf48c0401f8c947bd01,8.25,0.0
37,0x1a79c7f4039c67a39d7513884cdc0e2c34222490,7.421399999999999,13.35852
38,0x9236c86b3b8dc066da6881f0941fd73deffbcdbb,3.955,0.0
39,0x46031a58b83b7f0b8fd1fb1ea341a26065a51fff,114.63,21.384
40,0xa23f369c5cde50b6e8c76cd3c9b7a2d57bd1d61c,1.1410000000000002E-17,1.1410000000000002E-17
41,0x83f041fc2d1546d2002aef7c3c67ed45b096ec49,130.2,227.16
42,0x25022d8f8d7c7c173103eff02305a0615e8d7155,3313.3320000000003,2136.2616
43,0x1812572010a43a5284653fa965f4f31eff382a23,10.13,0.0
44,0xf641f0088827e2cd52b11d2864cf885fdeba31b1,14910.013786636819,11108.381015946268
45,0xcd45bc0267407ff47716f59138c85a42cdb2fc26,3290.76,3924.3600000000006
46,0x473e90ca71e8459e37ed45331130f5851115fb64,42.367999999999995,21.384
47,0xf35fe07cef23981ad5b0345da0f2cbae48bce261,38.515,74.84400000000001
48,0xc1d6424c87742999d596427b516b7ba1d2fa75fb,1.161,0.0
49,0x88aa96de94e51d1d00001988e6865c3f49bbe34b,13.287500000000001,26.73
50,0xb2ec7940ba9f3b4bf7a0a124d6310a5dbb6cd1ff,12.68,0.0
51,0x7b93221b0421045824ec9949a17267d77360c71e,165.4956,106.92
52,0x3e7658bd0d89e8d8308b8c3d5b75b2bba8c9fca7,0.551198062063695,1.043081359218588
53,0x99befee3dd40bbb49a1d5c917bcb0ec9c1cb8d00,94.0,0.0
54,0xddac6bf4bbdd7d597d9c686d0695593bedccc7fa,65.1,117.17999999999999
55,0x7605d4312bdeee02b245d1d2e1ebc94772523fda,6318.8901736488015,5132.012712567841
56,0x591550e8d1e639d5429554e8b068d9502944150e,169.9255938269091,106.8899410944
57,0xf49269a006f378e5140b9c4025a0755d94e61a99,1.1880000000000002,2.1384
58,0xd5f220a78c51be809698a2b10eb6ada4a9ff58f2,4.508,9.0504
59,0x228be1623772a3edcebcfd4aea432cefc3081bfd,11.09,0.0
60,0x56db79e3ce18cd107c9887c880a9bcf0ab113601,13.02,21.384
61,0x2d4b860da13dd59c431d0c034e79db7fca7acecc,220.8689654287,440.9869503520801
62,0xadda918c8548d2334502213041a9cd2e5bbf5606,36.9768,66.55824
63,0xfc318bf430d0d3b9bbc9d4344b7eada2d98f3355,3.8160000000000003,7.4844
64,0xe0afed160385f599552d1f9c5abae786325b6fbc,7.91,0.0
65,0x8a4d24c2428eddda2dffbc4b0f0a98e541c42b1a,74.0,32.07600000000001
66,0xcbc871d008bbb3b261722c3615458c41f3fcb541,18.46,0.0
67,0x04527a3ba0cc59459bc95d4fabd31d2091834598,351.53999999999996,632.7719999999999
68,0x3fcc198327159af8e5efca1c650db9e30fffbbef,0.01141,0.0
69,0x6cebfb928f09afea77a627fbc716f446b0d2f667,792.7499999999999,1336.104
70,0x0dc4e7de70497377cdd2039e513ac00608ae5a9f,3302.6400000000003,2117.016
71,0xe58fccc4317f242d088ef450c1e61cf57cdddd71,2.2840000000000003,4.2768
72,0x1fc592a81e818ea51c5fd9be0788d324ae40ed9a,12.62,21.384
73,0xb68a040c708b244faf6b5e74f10ff407e1264327,12.289503578400197,0.0
74,0xdf5182b3fefe338d9badce30a586611a9aad8b5d,13.02,22.715999999999998
75,0x65be9177b697ab4e5e56141a05e4e4a05e02293a,3290.2956014148003,2116.1800825466403
76,0xd2bf5cf1b7858dfa9974722eda1b176e863dfa56,8.01,0.0
77,0xc8fb1fafda07752b56deb880489ff96b7c784945,141.1,234.35999999999999
78,0x375ecdd272dade7b6c55077f812280b579059ada,1.7311097727000002,3.2050260934560004
79,0x9d06525150b4e84be58bb75664030afbe06dc6c7,7056.7016306688,5880.566935203841
80,0x9df9711ec2a4a6ce865495424beb6d6c01d12657,5.805,0.0
81,0xf4a888324ab1cfdf1ee9b1c4f271c259e9b9fb62,354.68,632.7719999999999
82,0x5b5be0d8c67276baabd8edb30d48ea75640b8b29,3.3900000000000006,6.4152
83,0x1f4ccee385f54f42d72eb4892ba7ac72653c9589,126.19999999999999,213.84
84,0x2c7a43ae553f5020f2eb9199106dcee986d3fa93,14.08,0.0
85,0x0f7d7378c078c1ac96b1f9ecc029ce37ecf56faa,1.4316,0.0
86,0xe63c4ba2f077f61d81713a5ed39e18caaa1e6ca3,9.856,0.0
87,0x831f93a44be60890c156d3782fe2ea06f515f822,11.88,21.384
88,0x16f53e55ed93efa0f025ae5df7200aa88ecd4fa6,143.22,257.796
89,0x6ad496661f6e08dbdcdb30bd468ee0e88b53d7f2,52.52889999999999,8.767439999999999
90,0x03100e246d4bcc4da084f206f073e89f93c10103,4.183400000000001,7.698239999999999
91,0xed5f5c98fd40e3231b974c08c86f2b0c10f33f33,21.46095468403078,13.848898420881666
92,0x7526e482529f0a14eec98871dddd0e721b0cd9a2,0.10880000000000001,0.21384
93,0xfacaf4c03302be52f3559fe68b07b2f89347360a,0.384323204829888,0.0
94,0xb41bde3553f31330b4f17f375658d51befb165f3,455.7,820.26
95,0xd4e3a5f1f1f3680a46c82efd6e3ee3091a0cdc74,12.32,21.384
96,0xa1f306c71b1116df074d01eaeba7a1a1a3e30301,17.205,33.1452
97,0x4d61d985f5931a444e3c80cfe5043694d42445c4,10.63,21.384
98,0x1ba3ad3e02937e57ac06553bf271809fdb4e1001,2.2535,4.2768
99,0x77998b19c7c2860ff98e3d7fed54305ca6d7be23,13.75,0.0
100,0x35bd93a989d272c9b27df3587c65e4c63899251b,647.904198655395,1166.2275575797112
101,0x005438e2865f3e15fa72f231aa56b4fbdb9a8c93,8.44,0.0
102,0xdd098bb908985d9f9ef7029da4b1c9b7953334b6,74.446,124.11720000000003
103,0x2649f8fc36858b2c710c0a1f3b667275898947a6,1.2795,2.3436
104,0x742f0e78d5ffc88e610341122cb50fbca0d946fa,0.43907,0.29937600000000003
105,0xd0c764f707471fdaf06fab5af2a33b9e7aae193a,12.43,0.0
106,0x1bc7dc3262b3cf071f886268eca3b7941422ee0c,0.107,0.0
107,0x88676c06fdc01d4f0f0f8fa0b70a2b53ff322e66,4.851190476190476,0.0
108,0xed7808b695cb9268769d38f4a84197eda8148bb6,1.5344000000000002,2.9937600000000004
109,0x60e63c2f43f8b5daf32e8f7f2dd2e370100e9432,78.89,42.768
110,0x9f451c2b960638c7e083a2cf7ce081aab1a4108a,182.28,328.104
111,0x95b8ad7819637ba7ba8fef46c849f5e6e8ddc4e7,168.58661137860003,0.0
112,0x9fdbe6725e793ef2b40ac7f9b310cdb4e0ea8424,0.11019999999999999,0.21384
113,0x3f4fef57270347fb736c7c51020379a81dd10058,13.51,0.0
114,0x9fee538d2282b8e641fb69eaa700894a3d0aa904,0.1243,0.0
115,0x3bbe7e8d5e8e20b28c60cdbbe66b22199dd283ea,50.55,106.92
116,0x8ce52c562df9e669ee01367e604fb94d03c7ae72,39.56400000000001,19.245600000000003
117,0x5503983423ab4f6ab23187c00829db50043993bd,13.931999999999999,0.0
118,0xe3e1a67b4c219912c691ac80af46b3ea64fe68fb,8.451,0.0
119,0x522c167169719fb5491acbc6bb53ad873a357ba9,115.9,213.84
120,0xd7bdd310f6e63c336911183e3d833154513b9195,59.711999999999996,111.1968
121,0x18106ec466f97192f0d65a350d251004309a4a6b,61.531299999999995,21.384
122,0x8fee195d9bc0129dc4faeef96342bf2e07860367,299.46,539.028


==> results/total__0xf45717552f12ef7cb65e95476f217ea008167ae3.csv <==
1,0x88169e3fe20a018286257143a67790304bd333b9,8.44,0.0
2,0x1b7b3e656b5f775f27a6d1d3ad59105908f0091c,10.41,0.0
3,0x446710082de6189de4159999559e5304fd5be031,77.66999999999999,13.827000000000002
4,0xe8fd59a3834918dcdc982a3342a74050f2dd4192,82.32999999999998,2.9740000000000006
5,0x18e113d8177c691a61be785852fa5bb47aeebdaf,13727.400000000005,1998.243
6,0x850efcf2c0fe2f53031dea203477eafebbaacc0c,12.57,13.827000000000002
7,0x562236c0d4fd95e26c53ac56b7d118e420ca1716,90.81000000000002,2.4865000000000004
8,0xa4145a98b12b717078b96821124d781c563511ca,11.22,12.342000000000002
9,0x2b5bd3537d3bdd3c4e87e40262b1e9ee76bbb570,8.48,0.0
10,0x7b2e78d4dfaaba045a167a70da285e30e8fca196,16.0,0.0
11,0x7910679e620a9b4461554d4bc4bcf517838f21db,126.8313,0.0
12,0x1c6ea73fdf2218a1bd32a7f7bed64ecf214caa7e,40.47,1.4445000000000001
13,0x5280ab0d3feede140734f1cd0575b99e7cbceb6b,151.51,145.255
14,0x75913690d954b30b23dcaa3fb8c94fa97997f5df,2877.360000000001,2526.5679999999993
15,0xe97e15a717e2694229277ea3394f194ad9f8414a,30.777,15.628
16,0x21b58df6c2282f81200b4b410b000bfc924d2cf7,22.54,24.794
17,0x490f824a4c4942e360227dbccc9daf3310fcd66d,0.0,0.0
18,0x0a9381f17edab836bb036a5e4a7a62297633a83f,37.76,24.244
19,0x5ad48d8917b5e3dac087f9f7bb34cfe1a0aac29c,235.22899999999998,1521.0332680000088
20,0x90f94f8f0de0424e547b40db69791ce49734fab8,25.14,0.0
21,0xaedd675607520b203a0216e38f3b5b440b8d901c,366.74999999999994,272.60200000000003
22,0xde6772108bfea2593f35a6db507cd948f6c21996,1344.0000000000002,22702.470512
23,0x3ffe13525e6657b36b0ca1bf8a7e07d8a3b9a17b,8.44,0.0
24,0x41542b0a28f978f7aff8b35b356a7e0b2f2bc638,11.41,0.0
25,0x6e05ce4aef57eb1db331477eaa3a4e8902ac052b,0.0866,0.0866
26,0xb3e3429824d31ba87edea73fac823a67f44c6015,12303.799999999985,12924.93399999997
27,0x156d28739923ab616ac6d16498d736b349349d2d,28.52,0.0
28,0xc4dc238f4ff143480f64456e0c4837e1c802934e,8.44,0.0
29,0xb3cb9dc84746a6951c3557898e3f34426c251f35,161.561102,151.72410200000002
30,0xa94b92ee932e6cabc09c6af2ba11cf7958cc7e55,2535.9,2357.3
31,0xb81a113d28921f1a079dafe4b2466e86b79532a0,1351.9100000000005,884.9525000000001
32,0x4038c1e9ee25863eee021bf4ca23cbb06b42e663,11.45564,0.0
33,0x818d14614d51e2e74050eaa8f7b01fcd42a88675,0.02066,0.02066
34,0x0a5dbab7357f935200d9e71b067060042ede417d,64.1799,26.824379999999998
35,0x1fbb2d5aa97e5ffde30058223a7a324538db3f45,0.01161,0.01161
36,0x8568fe4945f2d14cd00b0387103293129f0e3e4a,11.22,12.342000000000002
37,0x7decd3f363c5cba4cb9148cb1666560306dd79f3,12.57,15.521
38,0x0d82cd113dc35ddda93f38166cd5cde8b88e36a1,140.97,69.135
39,0xd7bdd310f6e63c336911183e3d833154513b9195,33.760000000000005,37.136
40,0xd304b3dc07c42501ae08f11df9bac2a60cfeb064,7.91,0.0
41,0x28da3423ab297826e567debd2ef8ba34cf938674,92.87,0.0


==> results/total__0xfd2487cc0e5dce97f08be1bc8ef1dce8d5988b4d.csv <==
1,0xa584cda20c4603ae11cabab1e5bc09da934771cd,8.58,0.0
2,0x4d5f9e78c5a7ecf29f4bb1f413ebdac2a69c1617,11.91,0.0
3,0xfee35b63ddf7dc99780822995745dfc245a58fb3,590.79,0.0
4,0x5de5f0b80705c7bfaeed5d331d0fe6c21ffe2b2c,148.75,0.0
5,0x32be343b94f860124dc4fee278fdcbd38c102d88,4.3263,4.3263
6,0x6bf9a5cbc6459c7ee3f1d3b3f643ea39c2add52a,2.87,2.87
7,0xa846676004f62c28ef7855f940d858e835be7e90,6.32,0.0
8,0x3d13488accbe926ec0c065bafc825baadd719b11,0.10925,0.10925
9,0x16be2a8d8749a1d1ad049e84e96f69189d0282d0,740.4200000000001,0.0
10,0xf58b3ce2922b40301dc945086d546966054972f9,0.1805,0.0
11,0x43921423131c409a58fb7bea1e1fdb96f9f3471e,216.6,451.08000000000004
12,0xfe3228dbba53979b41ee72fbc000a807142a175f,3.6630000000000003,3.6630000000000003
13,0x7ee9e70eba13d107f78643223ba9b2778d792767,8.26,0.0
14,0x02ba341de5ef7646862f39658b46dd4cb8695957,5.95,0.0
15,0xb79531f0f5f42b109c422c8743b8e408ad560fe0,50.283,66.9492
16,0x7428cc2e0c01dc816f05f7f330473271a3909edf,10.42,0.0
17,0xeeb10e6aea0853efcf2278d73c1ad2a586197649,16.028399999999998,32.33952
18,0x04a163c9e3cadc6341ac0340403b42c83e384832,21.45,0.0
19,0x03a7e72223ca53bb201b951c7b9fc14be618594a,4.29,0.0
20,0x66ddf57e59555278798c4131c2c783274e08924b,15.57,23.598000000000003
21,0x21e219c89ca8ac14ae4cba6130eeb77d9e6d3962,14.129999999999999,0.0
22,0x70df7827ca950258cbf6fdf3d66ae38f9ed69aff,11.799000000000001,17.5446
23,0xba18895cb03abf3700721f1694547ad00d04ab4b,17.16,0.0
24,0x5cb4a151541fcd1f86244dde8d78ede47535bec3,722.0,1299.6
25,0x0092ec29115cd5f9c778837f8e5c4d66f7efbb55,8.74,0.0
26,0xd0d625ffd89166c973931aea7a0815fda77adcf0,12.43,0.0
27,0xea489ad1539fe5ba7652a0b1978d1c9abc9a70ba,8.302999999999999,0.0
28,0x8cd0d7f75f84826a69820ba02843730b47712751,46.95,0.0
29,0x92aa927155ce8ba413f7eb303733712cf4c67e7f,21.85,39.330000000000005
30,0x7aecdf079b61ab94ab9d54a60c8a2d6200f00dd3,5.74,0.0
31,0xc5a59924cce38b9c8bef18dff73569a0e2fb8d08,19.133,40.92659999999999
32,0xdcf1157ae0c7a669f5dcf996c3f6ef38b6ef712a,57.285,135.981
33,0x5a4f31b94e5548e49d150ab1854959627537d078,40.221999999999994,34.272
34,0x947d06574059002f9fd6848a67fc55a2ae4dc347,49.096,181.0224
35,0xda142a37ffd51353c2ea25605aa0e50870676220,9.48,0.0
36,0x6bf95fb93cb962b5773b97ccb0c34a3b055cde07,13.02,0.0
37,0x298aca05b9e808e6dd9fe765043d37cfe79531c9,6.13,0.0
38,0x21e27155b2fbe85cb0c1b0c942f02453d6ed22ce,0.43700000000000006,0.43700000000000006
39,0x041d601452f80039aa3c7290b6c9d2a42dd4744f,6.46,0.0
40,0xb145aebca12f793d5a6b49ae0b9229280b7b7cec,0.1,0.1
41,0x098188a5e4916ba8f4e275be2e1145b23b84e966,16.169,24.0426
42,0x23ee0a4332be289c39a92b3324043f06973edbb9,3.61,6.498
43,0x0dae64e0af17d7afce313812603520e1b7a1453e,188.0924,442.88676
44,0x6d1642afda052e9ce97a738e02e0b6ce3f2f003f,4.51,0.0
45,0x16405a2e4bb2a1cb75d7eddc45e09683b4c77e5b,57.69225,0.0
46,0xdd0bb99449ecb83f170896ab709eb82758cff69a,5.95,0.0
47,0xd84a8d4055ce0721132f87925f170a2cb1a473fc,77.14,0.0
48,0x5fb27be22e18a0802640efb96fe10304b5ff0b53,236.51,221.36399999999998
49,0xddac6bf4bbdd7d597d9c686d0695593bedccc7fa,776.49,759.456
50,0x78eff6bd37d9d5adb48996acf2015842c6e7000d,205.39,78.66
51,0xc603aac55cbe00d8b84030c75f5f25acddcddb5f,5.51,0.0
52,0x423a4dbcbbbd561356fe782c72d27f549ac93183,4.29,0.0
53,0x08e7a391207bd738f46e3af6ec4871f053ae42a0,5.244,0.0
54,0x2d71f0f05c6cc5025691c167dd4f110705dfb087,8.58,0.0
55,0x83dc58c295b9090e773908b9b858012a173aaf00,0.0,0.0
56,0xa497590729354266424279f974237b65d2cfb7e5,3.61,0.0
57,0x2dbe0ff4a5215e9a890b09db2e7de3dd49faa883,10.42,0.0
58,0x8261d5f607e2b4488b52141032dc081e16e061da,296.01000000000005,0.0
59,0x09127084926227a82e202af13057852d6b850c6d,13.774999999999999,31.167
60,0xe852d4a59e8a5d2b233265f83e71107bd327fda6,11.91,0.0
61,0x775637c6fcaf3c8d230a0c14a62cee1ffdd31c8a,210.21,0.0
62,0x8a4d24c2428eddda2dffbc4b0f0a98e541c42b1a,13.56,0.0
63,0x1d8878ee7e1e5285a792bf16299c2f8401d388d0,12.62,0.0
64,0x87f94076b44f4039b027d2de0d0faa54c743e7f0,14.11,0.0
65,0x68cafe40af57715be27c60ff187f02dd5909c870,161.61,160.938
66,0x33f36dffd23cf019833e1d59cbc7138824b12289,180.5,324.9
67,0x2910543af39aba0cd09dbb2d50200b3e800a63d2,50.211299999999994,88.33518000000001
68,0x8308223f29964f5a76cc1bc920e93143c3332695,25.740000000000002,0.0
69,0xdaf1e6c97f3c696b7644b337b43a66d44f691637,11.43,0.0
70,0x46f9ee907fd786e39b591a52496cc7d7561da8c7,9.02,0.0
71,0x7ef7f10492fd05fa87ceff8543e1c423d1c2e799,5.148,0.0
72,0x969a4102d3953c4edb10f34108084fa34696cc74,172.64999999999998,231.66
73,0x1dfbabc83fbb618683121d14f3065765dfb2ac30,47.1,0.0
74,0x11995de9b118c8086a4042a8fadfc88530028251,324.9,1577.88
75,0x45ab6108cc41c20f416a98615aa8c349f02a275b,5.19,2547.3578315
76,0x8ff91660380ec9850c206404f1f1a8d8719a8eda,52.1,0.0
77,0x9575cf3094b9550be86a49e53c0c021682fe74ad,449.04650000000004,0.0
78,0xc1a0c41bd9ab5dc2508d9a9bcd51a3bb6513f48b,18.05,56.88
79,0x004b876cd8f75775855441d851666016ab0ba8db,10.96,0.0
80,0xa0a0a0b103ba93526131d5f58f1b6b7e2c160a54,144.4,813.6
81,0x00a0e6956c3ac4a2fe82963ed49d18c9e24ead32,4.29,0.0
82,0x1c136f2d0aa3f9b37dc8843b588c46f43e5729f6,19.92,0.0
83,0xc4ccddfbf1bbd449f9fe4b30aba354163b442a1e,8.58,0.0
84,0x8f6708b7dd760ed922283e20bd790f7df7f6f96d,8.58,0.0
85,0xf5df2738ec9fe489e19de639e25e0c0281afff00,34.38,51.75
86,0xb41bde3553f31330b4f17f375658d51befb165f3,32.0,0.0
87,0x490f824a4c4942e360227dbccc9daf3310fcd66d,0.0,0.0
88,0x468c3cfa77c5fb71f1ff27d12ad2e2cccdd42018,36.9759,0.0
89,0x15609daa0e08c1bd2a7879d109cb03525730647a,33.660000000000004,0.0
90,0xd10fa577ac8b5d7ee1ba1f0345f6e0ccc7ec6100,63.2,0.0
91,0x53ddc42431ca10979bb3bee15635de5c83d90ff9,0.0974,0.0974
92,0xdd098bb908985d9f9ef7029da4b1c9b7953334b6,210.0,0.0
93,0x7002427859f0d743e27019d2d05a6cd344fc5213,23.55,0.0
94,0x36730b56b0820fff559b9138eb3428a176cf66b1,7.48,0.0
95,0x720e99b3d1074a9a2899b53d4ba511491e8f8275,82.61,223.39800000000002
96,0x5d6ccf806738091042ad97a6e095fe8c36aa79c5,4.71,0.0
97,0x4cadf573ce4ceec78b8e1b21b0ed78eb113b2c0e,1190.0,0.0
98,0x10808f94cf18fd8966bc49b5d013e8c44b99465c,517.3100000000001,0.0
99,0x3a3fe771f8c6a66f147ffd63aa72953c731c488c,11.9,0.0
100,0x31353beec2ed3dffc213c27a9f28ad8dfee828e9,42.9,0.0
101,0xa6139b82c6cb1c8ed22e08aa1d4c2cad98e4169d,4.29,20.340000000000003
102,0x6e4af762143222669b9a9638ec93588ae385709e,5.21,5.21
103,0xc45a2d967a6809003ec1d55814c94377a91f4e9c,0.1,0.0
104,0xf2e767bea51b1a8fc4b6ced82ba4ab0de166ec2c,8.58,0.0
105,0x23be1bcbb3e2fa26101bbb458620bb7e786a052a,10.0815,0.0
106,0xce7541bbf1a643ab684e48878bbeb4f061615bef,288.8,937.8000000000001
107,0x049f0793202fcdd0e7b688d2d37c7dbf7436135d,9.365,23.565
108,0x3998a4eb96b921ec3de973cc1fa08aaa5aed6424,619.32,0.0
109,0x007ef05256630a238059af3ecd75d3c57bea8e03,497.63999999999993,0.0
110,0x8622ac4cec0db6dc9b85ddf0ff7769957cfbe4d2,471.0,0.0
111,0x3d7d4c529e24ddba221ce1c94613d6dd30934643,388.74,1101.1680000000001
112,0x231a66f071197d6b855d813179fa665aa5e4a6f0,10.96,0.0
113,0xb316521bedde74336e59917102c4d013d2a8e39c,5.74,0.0
114,0xf4ed444467e7726741287cd8e2c97c112d17cc36,389.6,0.0
115,0x726d5a40a90784b38897a79f08024f33fa520a48,2.0592,2.0592
116,0x63599def0219082af14098c4864de9a9567c5eb4,114.98,0.0
117,0x310668791770ac01599481d3ab3c7c3c3abe1046,4.695,4.695
118,0x579ae49566612d5e746af048555076ed089fa3b1,10.87,0.0
119,0xcedf8ebb5ee36636816b0cc979a22efde57015d6,126.28,0.0
120,0xb3e3429824d31ba87edea73fac823a67f44c6015,1353.9704,3322.6524
121,0x5530849e10b25e7c81e91070b650a6c357207b0e,148.96599999999998,419.2948
122,0xc5291c0133550ba95c82491cdd039194f8ed2784,14.11,0.0
123,0x16647c0838323802ca7e80400b7c520bcd612302,6.47,0.0
124,0xff7ba7db581e9e51c0ad231d89f5a87b89d716d2,2.888,2.888
125,0x08947f2826e89cec7eaf3dd63501b3017dff7f99,4.29,0.0
126,0x72e9b6674f1f4eb48556178f40657d8f129bfb79,26.22,47.196000000000005
127,0x3a5625c02051f7d2af4573029b231bd0e926bdb9,4.37,7.8660000000000005
128,0x2752fa7b106c4de625ff71c6aa623697a91c30ae,21.4929,0.0
129,0xd2799197d344183bfd314a698655af2ce91a9387,4.37,7.8660000000000005
130,0x97b91efe7350c2d57e7e406bab18f3617bcde14a,7.56,0.0
131,0x791b119a1757f8b266fc62d655b62b6a54fb2e27,64.4062,0.0
132,0xe5478bbde21a0a38401a4e9cc57cfd11dec15b66,4.71,0.0
133,0x147af46ae9ccd18bb35ca01b353b51990e49dce1,1751.8325209999998,0.0
134,0xdd68da49b2a0c46eb508bd4f18044b5c6268ad60,0.0,0.0
135,0x79c3a6460b90283e882a15842af9f45d101fe1ca,8.58,0.0
136,0xd0095f46e49f8770fe728ab2fb6e7c60f27f870b,16.53,0.0
137,0x1a79c7f4039c67a39d7513884cdc0e2c34222490,18.57,0.0
138,0xa54b0c0d537e81b102cd356791d08f05599fb7cf,42.9,0.0
139,0x725e6bdfb8acd866b9214c8e1c9197f8473d3a48,10.0,0.0
140,0xf23c7360bb9773f8c91687588754331e6c387ead,8.58,0.0
141,0x001cd48baac4523a667ec7cd28613892c7409bb9,9.74,0.0
142,0xea12f078cbfe4c5c1ed4ada5afcf18d80dac4727,9.1,0.0
143,0xe94fe13127e427e75d524c31e5307ef715d0f4c9,487.0,0.0
144,0xc8ff76c05d419ee455664ffe3a811d2547721de3,18.05,87.66
145,0xe97e15a717e2694229277ea3394f194ad9f8414a,0.0,0.0
146,0xed1a5c43c574d4e934299b24f1472cdc9fd6f010,180.5,386.1
147,0x49b7bd36552d657565a23d5b0e9496b327a2e338,29.386499999999998,0.0
148,0x245133ea0fb1b77fab5886d7ffb8046dfeff3858,25.851,31.757400000000004
149,0xeb27e888263fe8b2bdec351addadce7b98b4ed1f,55.099999999999994,0.0
150,0xb382ae4c6a3d12e3e45ecd976f460f36d8e90d4b,4.29,0.0
151,0xb0b066b324a2b9376094174cdccff6fd99b457b7,5.95,0.0
152,0x2492677a2c94c88bbbed7f408f4c9ae0378ad55b,12.57,0.0
153,0xad5eb695e47a85e8d364f6866e129800aca3a659,115.9,299.34000000000003
154,0x35d657dac2291fb84e9e07fb03d08253aaea0541,11.91,0.0
155,0x88aa96de94e51d1d00001988e6865c3f49bbe34b,19.77,0.0
156,0x87c2fc6eee85b202d8affa40bb738c77c6814cbb,10.96,0.0
157,0x576205897e8f6cd2a180fac05d0b65813d80d928,12.64,0.0
158,0x133b026dc3b59adde6e1f56d820d42791cc938f1,194.11678612000003,65.85678612000001
159,0x71b484c6add567b1ead866ad1367c673fff076bb,0.0,0.0
160,0xcb246970633acd3b013f07b69642fe6cdffcba0f,10.87,0.0
161,0x99befee3dd40bbb49a1d5c917bcb0ec9c1cb8d00,94.0,0.0
162,0xbc4b9ed890412609e560eb98031da9b1e6aa7fd9,937.29,0.0
163,0xe78462d5716a399e468777ebce32e466cbf43e15,4.71,0.0
164,0x34c8ba4675e1fbdeb583f50ea5d9724dc78f9655,72.2,378.45
165,0x12872afb819666b059c7c9a850926226f9a20122,11.58,0.0
166,0x1c2679097d2d6995763fbf6a25f62e9b735d4875,49.239999999999995,73.188
167,0x258f96a737a06602ef07a3cb13bfa8c414df5bb6,9.74,0.0
168,0x1280422e29d13ad7319a8d093cb8d479c0eb5a70,4.37,7.8660000000000005
169,0xd585c0c36d09164ab3b54a1ddcc2a26bef055925,17.16,0.0
170,0x5280ab0d3feede140734f1cd0575b99e7cbceb6b,12.92,0.0
171,0xadda918c8548d2334502213041a9cd2e5bbf5606,11.22,0.0
172,0x7d38c9d5f806e25422e75412ea9209c2a5a919ec,11.02,0.0
173,0x42e05dc97e7baf3e1ecaaa657f2a8c479038d81b,115.84785595,0.017855950000000002
174,0x30d40c7187e97e749398bd8d735f14f3eb5f6013,301.44,0.0
175,0x6cebfb928f09afea77a627fbc716f446b0d2f667,916.94,1650.4920000000002
176,0x06e0c9ba4f53a35ae436b10f0ffb08c5218ecd13,7.22,0.0
177,0x97bf31e7e6ef24e93117abfffd4618106882005f,21.66,121.44600000000001
178,0x008c72cf6c0a096707384d19dcc60af7d02deed5,5.06,5.06
179,0x7decd3f363c5cba4cb9148cb1666560306dd79f3,69.52000000000001,0.0
180,0x87ccf5f3ffc82577560d8746c8fc29d858d8586b,85.8,0.0
181,0xee1f6723b5863bbb30fe04eb1c6c82af6a001415,178.65,0.0
182,0x51d8782d82258441078e57141daa8ffddaf8f57d,7.293,0.0
183,0x4ce0d80d863854b8b6a97afed83b7979a7a37aae,2246.60655,4499.65539
184,0x5c04c1e60551921322dc03df370767b3b5601118,13.11,23.598000000000003
185,0xed785c79176b55611187e160c3c19b4768833cc4,38.61,0.0
186,0x30b43b9f1722ef0914b50f9705981f8b84afb952,97.83,0.0
187,0x31894574285564733e62634bedf1970352f44e80,4.37,0.0
188,0x74c2670503e24fb342808a0fd0c19426ce449d9e,63.099999999999994,0.0
189,0xd6e6d5374cc511f3545bd390fe226aabdd983a51,37.92,0.0
190,0x9e3b5bec2641ad7d005ec26a6f40be9d1fe62a76,474.0,0.0
191,0xc2b0fb302729ef0f4aa96c0e02cc2346459294df,21.66,128.628
192,0x4baa3849f462929ed1d45b5a274963de8c7c28d0,258.4,486.93600000000004
193,0x7d9235e0ca9e876c6bf4f5d4994731e5784611ae,80.0,0.0
194,0x55b1e427c756dc479104e4a98ddf04325e453ac3,11.332,6.498
195,0x77998b19c7c2860ff98e3d7fed54305ca6d7be23,22.31,0.0
196,0x2b2454a6cbcf7d59ed95bf835ea28feac7d8b149,25.27,74.97
197,0x4c41e8de74bac59bcb2b7d3d23af78adf82806b8,47.400000000000006,0.0
198,0xd4c55d5380db1e53b632c2195b014fc2d82be684,7.56,0.0
199,0x24b8ca897a2318d0cd36abf4be7bb6064794c50f,4.37,0.0
200,0x255951bf3aa7b730bf4d27418cd297b3e4d3b7b5,12.06,0.0
201,0xadd312639142f2dccc435eafee676a00ec1e7b54,11.27,0.0
202,0x7e4bbadc4671a42c5eff4f42f95dcccefff7ebf1,8.58,0.0
203,0xd9103bb6b67a55a7fece2d1af62d457c2178946d,17.16,0.0
204,0xe6be681d0cb82bba712c2dcc7dfdebd426fc5291,11.26,0.0
205,0xed6b25b3b2dab2d5d96ac659aabbf812f069351b,14.44,25.992
206,0x7dc3b263ae8c85fc68e7cdcafcae30c15d426d28,15.54,0.0
207,0x3b5add67ce3f3e31c5ff3d91e88014ce7c08a748,5.577,0.0
208,0x4dadbd3773e2b697596b7373e5f32c266f457f5c,9.02,0.0
209,0x6802ed8499ec945a65a6908f2369d45a5cce6087,42.9,0.0
210,0x855b7430cc98167a50f92c95ee251e21cffc6bf3,13.9,0.0
211,0x204d82f49703d2a74d35a3728304cda68d7b3543,14.129999999999999,0.0
212,0x522c167169719fb5491acbc6bb53ad873a357ba9,830.28,0.0
213,0x0e2d8b06c4298ceb1c968a5868bf02a5a5046910,14.24,0.0
214,0xf1095622b1ad7c5e9541ac99119d105ed2655ea8,11.02,0.0
215,0xe009fa2f8830a2b4452d5d38be914f8b372dcdd0,0.8478,0.8478


==> results/usr__0x43bbc7fafb860d974037b8f7dd06b6f6fe799b3e.csv <==
0.0,18,0.0,0
3994.9400869407523,24,3994.9400869407523,43
5992.410130411128,1,5992.410130411128,1
7989.880173881505,2,7989.880173881505,1
9987.350217351881,0,9987.350217351881,0
11984.820260822256,0,11984.820260822256,0
13982.290304292634,0,13982.290304292634,0
15979.76034776301,0,15979.76034776301,0
17977.230391233385,0,17977.230391233385,0
19974.700434703762,1,19974.700434703762,1


==> results/usr__0x4865e85c72a27ca6c362da75ba6707c07464b953.csv <==
0.0,6,0.0,0
83.20071308084411,8,83.20071308084411,14
124.80106962126617,0,124.80106962126617,0
166.40142616168822,0,166.40142616168822,0
208.0017827021103,0,208.0017827021103,0
249.60213924253233,0,249.60213924253233,1
291.2024957829544,0,291.2024957829544,0
332.80285232337644,0,332.80285232337644,0
374.4032088637985,0,374.4032088637985,0
416.0035654042206,2,416.0035654042206,1


==> results/usr__0x7011f3edc7fa43c81440f9f43a6458174113b162.csv <==
0.0,205,0.0,2
248.4288,120,248.4288,323
372.6432,2,372.6432,1
496.8576,0,496.8576,0
621.072,0,621.072,1
745.2864,0,745.2864,1
869.5008,0,869.5008,0
993.7152,0,993.7152,0
1117.9296,0,1117.9296,0
1242.144,1,1242.144,0


==> results/usr__0x7d56485e026d5d3881f778e99969d2b1f90c50af.csv <==
0.0,34,0.0,1
848.2694854246708,59,848.2694854246708,93
1272.4042281370062,3,1272.4042281370062,0
1696.5389708493417,0,1696.5389708493417,1
2120.6737135616772,0,2120.6737135616772,0
2544.8084562740123,0,2544.8084562740123,1
2968.943198986348,0,2968.943198986348,0
3393.0779416986834,0,3393.0779416986834,0
3817.212684411019,0,3817.212684411019,0
4241.3474271233545,1,4241.3474271233545,1


==> results/usr__0x7fd6d3537b39842cfe16e813851296d4745b51a7.csv <==
0.0,75,0.0,0
770.36872,10,770.36872,86
1155.5530800000001,1,1155.5530800000001,1
1540.73744,1,1540.73744,0
1925.9218,1,1925.9218,0
2311.1061600000003,0,2311.1061600000003,2
2696.29052,0,2696.29052,1
3081.47488,0,3081.47488,0
3466.6592400000004,0,3466.6592400000004,0
3851.8436,2,3851.8436,0


==> results/usr__0x9758da9b4d001ed2d0df46d25069edf53750767a.csv <==
0.0,63,0.0,0
12.529625000000001,23,12.529625000000001,100
18.7944375,6,18.7944375,1
25.059250000000002,2,25.059250000000002,0
31.324062500000004,3,31.324062500000004,0
37.588875,1,37.588875,2
43.85368750000001,0,43.85368750000001,0
50.118500000000004,0,50.118500000000004,0
56.3833125,4,56.3833125,0
62.64812500000001,1,62.64812500000001,0


==> results/usr__0xa9e2320d9e6c17eb45a921cb2698b42256f5e142.csv <==
0.0,2,0.0,0
658.8363707602339,0,658.8363707602339,1
988.2545561403508,0,988.2545561403508,0
1317.6727415204678,0,1317.6727415204678,0
1647.0909269005847,0,1647.0909269005847,0
1976.5091122807016,0,1976.5091122807016,0
2305.9272976608186,0,2305.9272976608186,0
2635.3454830409355,0,2635.3454830409355,0
2964.7636684210524,0,2964.7636684210524,0
3294.1818538011694,1,3294.1818538011694,2


==> results/usr__0xa9e4e3b1da2462752aea980698c335e70e9ab26c.csv <==
0.0,126,0.0,4
2300.382,37,2300.382,163
3450.5730000000003,5,3450.5730000000003,3
4600.764,5,4600.764,6
5750.955,2,5750.955,0
6901.146000000001,1,6901.146000000001,0
8051.337,0,8051.337,0
9201.528,0,9201.528,1
10351.719000000001,0,10351.719000000001,0
11501.91,1,11501.91,0


==> results/usr__0xb336a86e2feb1e87a328fcb7dd4d04de3df254d0.csv <==
0.0,4,0.0,1
86.94812465999999,10,86.94812465999999,13
130.42218699,0,130.42218699,1
173.89624931999998,0,173.89624931999998,1
217.37031164999996,1,217.37031164999996,0
260.84437398,1,260.84437398,0
304.31843631,0,304.31843631,0
347.79249863999996,0,347.79249863999996,0
391.26656096999994,0,391.26656096999994,1
434.7406232999999,0,434.7406232999999,0


==> results/usr__0xba6284ca128d72b25f1353fadd06aa145d9095af.csv <==
0.0,28,0.0,0
274.2345336615551,8,274.2345336615551,35
411.3518004923326,1,411.3518004923326,1
548.4690673231102,3,548.4690673231102,3
685.5863341538877,1,685.5863341538877,2
822.7036009846652,0,822.7036009846652,0
959.8208678154427,0,959.8208678154427,1
1096.9381346462203,0,1096.9381346462203,2
1234.0554014769978,2,1234.0554014769978,1
1371.1726683077754,2,1371.1726683077754,0


==> results/usr__0xca7c390f8f843a8c3036841fde755e5d0acb97da.csv <==
0.0,39,0.0,0
2982.0027573273637,76,2982.0027573273637,113
4473.004135991046,2,4473.004135991046,4
5964.005514654727,3,5964.005514654727,2
7455.006893318409,1,7455.006893318409,2
8946.008271982091,0,8946.008271982091,0
10437.009650645774,0,10437.009650645774,0
11928.011029309455,1,11928.011029309455,0
13419.012407973136,0,13419.012407973136,0
14910.013786636819,0,14910.013786636819,1


==> results/usr__0xe82719202e5965cf5d9b6673b7503a3b92de20be.csv <==
0.0,84,0.0,9
954.797052044991,17,954.797052044991,95
1432.1955780674866,2,1432.1955780674866,1
1909.594104089982,2,1909.594104089982,0
2386.9926301124774,0,2386.9926301124774,0
2864.3911561349732,0,2864.3911561349732,1
3341.7896821574686,1,3341.7896821574686,0
3819.188208179964,0,3819.188208179964,0
4296.586734202459,0,4296.586734202459,0
4773.985260224955,1,4773.985260224955,1


==> results/usr__0xf45717552f12ef7cb65e95476f217ea008167ae3.csv <==
0.0,14,0.0,1
4540.4941024,25,4540.4941024,38
6810.7411536,0,6810.7411536,0
9080.9882048,0,9080.9882048,0
11351.235256,0,11351.235256,0
13621.4823072,1,13621.4823072,1
15891.7293584,0,15891.7293584,1
18161.9764096,0,18161.9764096,0
20432.2234608,0,20432.2234608,0
22702.470512,1,22702.470512,0


==> results/usr__0xfd2487cc0e5dce97f08be1bc8ef1dce8d5988b4d.csv <==
0.0,147,0.0,5
899.931078,60,899.931078,204
1349.8966169999999,3,1349.8966169999999,3
1799.862156,2,1799.862156,2
2249.827695,0,2249.827695,1
2699.7932339999998,1,2699.7932339999998,0
3149.758773,0,3149.758773,0
3599.724312,1,3599.724312,0
4049.6898509999996,0,4049.6898509999996,0
4499.65539,1,4499.65539,0

